A sharp, structure preserving two-velocity model for two-phase flow

The numerical modelling of convection dominated high density ratio two-phase flow poses several challenges, amongst which is resolving the relatively thin shear layer at the interface. To this end we propose a sharp discretisation of the two-velocity model of the two-phase Navier-Stokes equations. This results in the ability to model the shear layer, rather than resolving it, by allowing for a velocity discontinuity in the direction(s) tangential to the interface. In a previous paper (Remmerswaal and Veldman (2022), arXiv:2209.14934) we have discussed the transport of mass and momentum, where the two fluids were not yet coupled. In this paper an implicit coupling of the two fluids is proposed, which imposes continuity of the velocity field in the interface normal direction. The coupling is included in the pressure Poisson problem, and is discretised using a multidimensional generalisation of the ghost fluid method. Furthermore, a discretisation of the diffusive forces is proposed, which leads to recovering the continuous one-velocity solution as the interface shear layer is resolved. The proposed two-velocity formulation is validated and compared to our one-velocity formulation, where we consider a multitude of two-phase flow problems. It is demonstrated that the proposed two-velocity model is able to consistently, and sharply, approximate solutions to the inviscid Euler equations, where velocity discontinuities appear analytically as well. Furthermore, the proposed two-velocity model is shown to accurately model the interface shear layer in viscous problems, and it is successfully applied to the simulation of breaking waves where the model was used to sharply capture free surface instabilities.

==> inkscape/cutcell_normal.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cutcell_normal.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{100.40321984bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80176055)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cutcell_normal.pdf}}%
    \put(0.62004997,0.51006042){\color[rgb]{0,0.44705882,0.74509804}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\apertnormal_{c}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cutcell_normal.pdf}}%
    \put(0.24269095,0.23036878){\color[rgb]{0.85490196,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\integral{\partial c^l \setminus I_c}{\+n}{S}$\end{tabular}}}}%
    \put(7.52993521,-5.72542623){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{4.12196211\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{cutcell_normal.pdf}}%
    \put(0.32392585,0.66642305){\color[rgb]{0,0.44705882,0.74509804}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\integral{I_c}{\+\eta}{S}$\end{tabular}}}}%
    \put(0.87532692,0.20416779){\color[rgb]{0.85490196,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+n_{f_1}$\end{tabular}}}}%
    \put(-0.00165349,0.28339756){\color[rgb]{0.85490196,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+n_{f_3}$\end{tabular}}}}%
    \put(0.51837791,0.05891237){\color[rgb]{0.85490196,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+n_{f_4}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/mdgfm_interpolant_normal.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'mdgfm_interpolant_normal.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{198.40988139bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66789601)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{mdgfm_interpolant_normal.pdf}}%
    \put(0.50579817,0.12902872){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_c$\end{tabular}}}}%
    \put(0.42520615,0.5260379){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_{c'}$\end{tabular}}}}%
    \put(0.41353233,0.34848078){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{mdgfm_interpolant_normal.pdf}}%
    \put(0.27746667,0.18810659){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$h^1$\end{tabular}}}}%
    \put(0.61011149,0.18810659){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$h^2$\end{tabular}}}}%
    \put(0.61011149,0.52075174){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$h^3$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/mdgfm_interpolant_tangential.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'mdgfm_interpolant_tangential.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{198.40988139bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66789601)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{mdgfm_interpolant_tangential.pdf}}%
    \put(0.50579817,0.12902894){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_c$\end{tabular}}}}%
    \put(0.42520615,0.5260379){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_{c'}$\end{tabular}}}}%
    \put(0.41353233,0.34848078){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{mdgfm_interpolant_tangential.pdf}}%
    \put(0.10350337,0.35039002){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{h}^g$\end{tabular}}}}%
    \put(0.76688346,0.35039002){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{h}^l$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{mdgfm_interpolant_tangential.pdf}}%
    \put(0.60973348,0.51884174){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$h^3$\end{tabular}}}}%
    \put(0.2777638,0.51884174){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$h^2$\end{tabular}}}}%
    \put(0.2777638,0.19240729){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$h^1$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/the_mesh_f_nog.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'the_mesh_f_nog.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{164.08181027bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.62830773)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{the_mesh_f_nog.pdf}}%
    \put(0.40997458,0.40914434){\color[rgb]{0.85490196,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+n_{f}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{the_mesh_f_nog.pdf}}%
    \put(0.50701128,0.26715538){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{the_mesh_f_nog.pdf}}%
    \put(0.72650255,0.29299871){\color[rgb]{0,0.44705882,0.74117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_{c_2}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{the_mesh_f_nog.pdf}}%
    \put(0.13979599,0.29299871){\color[rgb]{0,0.44705882,0.74117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_{c_1}$\end{tabular}}}}%
    \put(0.90646385,0.58309663){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26434012\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{the_mesh_f_nog.pdf}}%
  \end{picture}%
\endgroup%


==> tikz/gravity_balance_exchange_N32-1.tsv <==
0	3.74162953844077e-10
0.00483274088048192	1.49665873450067e-09
0.00966548176096385	3.36278860636946e-09
0.0144982226414458	5.9647771469044e-09
0.0193309635219277	9.29180145935558e-09
0.0241637044024096	1.33300640907002e-08
0.0289964452828915	1.80628794229552e-08
0.0354400996291094	2.5430524488439e-08
0.0418837544586014	3.39478217763791e-08
0.0483274088048192	4.35533169151381e-08
0.0547710617012148	5.4178338890792e-08
0.0612147194303513	6.57477266513559e-08
0.0676583723267469	7.81805807125357e-08
0.0762499127437683	9.60243146209291e-08
0.0848414531607897	1.15048026192337e-07
0.0934329887450702	1.35026386559684e-07
0.102024529162092	1.55728161411881e-07
0.110616069579113	1.76919699692611e-07
0.119207609996134	1.98368468933564e-07
0.130662993997002	2.27265100599723e-07
0.14211837799787	2.55727591675617e-07
0.153573766831479	2.8326595711015e-07
0.165029150832347	3.09434470318908e-07
0.176484539665956	3.33839173058292e-07
0.187939923666824	3.56104714227412e-07
0.203213772223142	3.82784731668831e-07
0.218487620779459	4.04689806687607e-07
0.233761464503036	4.21614484338719e-07
0.249035313059354	4.33539207270167e-07
0.264309161615672	4.40654110105972e-07
0.27958301017199	4.43367065503723e-07
0.299948141580414	4.42372145250486e-07
0.320313268156097	4.3613127148857e-07
0.34067839956452	4.2648853101078e-07
0.361043530972944	4.15282743894905e-07
0.381408662381368	4.04133959576364e-07
0.401773788957051	3.94262494483723e-07
0.428927297501616	3.85513063435406e-07
0.456080806046181	3.8021625836997e-07
0.483234314590746	3.76732732901426e-07
0.510387842466275	3.72332480727204e-07
0.537541322014394	3.63864245642104e-07
0.564694849889923	3.48375058718268e-07
0.600899521505688	3.17546949655096e-07
0.637104193121454	2.69514108706394e-07
0.67330886473722	2.07747200730692e-07
0.709513536352985	1.40688846544901e-07
0.745718207968751	7.98686917084097e-08
0.781922879584516	3.85428073413801e-08
0.830195775072204	3.35732603393978e-08
0.878468670559891	9.31241343045392e-08
0.926741614374987	2.03978284461169e-07
0.975014509862675	3.32759873142012e-07
1.02328740535036	4.39780361493734e-07
1.07156030083805	4.97668657104199e-07
1.13592414537916	4.99570894768651e-07
1.20028803824769	4.25521844713041e-07
1.2646518827888	3.37091347961819e-07
1.32901577565732	2.80582275843e-07
1.39337962019843	2.49199090531198e-07
1.45774351306696	2.0891000788735e-07
1.52210735760807	1.44577331357355e-07
1.58647125047659	8.26031721055075e-08
1.65083509501771	8.24488677067827e-08
1.71519898788623	1.82970116751042e-07
1.77956283242734	3.49251898607944e-07
1.84392672529587	4.92316036132755e-07
1.90829056983698	5.36812358711424e-07
1.9726544627055	4.70741442060752e-07
2.03701830724661	3.46769628926593e-07
2.10138220011514	2.40015298935909e-07
2.16574604465625	1.8668190976969e-07
2.23010993752477	1.7066720520152e-07
2.29447378206589	1.61717887831166e-07
2.35883767493441	1.48260356573738e-07
2.42320151947552	1.46286714733627e-07
2.48756541234405	1.90203237208761e-07
2.55192925688516	3.06063172619545e-07
2.61629314975368	4.5482444585874e-07
2.68065699429479	5.42002482294191e-07
2.74502088716332	5.25767017087112e-07
2.80938473170443	4.03742937507469e-07
2.87374862457295	2.42194646470672e-07
2.93811246911407	1.28149066234522e-07
3.00247636198259	1.04833612885448e-07
3.0668402065237	1.44399446170931e-07
3.13120409939223	1.87951363953752e-07
3.19556794393334	2.08400699368671e-07
3.25993183680186	2.30147798067925e-07
3.32429568134297	2.93537305095445e-07
3.3886595742115	4.00637615083829e-07
3.45302341875261	4.99617397357722e-07
3.51738731162113	5.19111666180402e-07
3.58175115616225	4.29232997047535e-07
3.64611504903077	2.71904800302249e-07
3.71047889357188	1.30026589670435e-07
3.77484278644041	6.57949649801618e-08
3.83920663098152	1.11894797561576e-07
3.90357052385004	1.75536333475279e-07
3.96793436839115	2.41973421725271e-07
4.03229826125968	2.94711420060848e-07
4.09666210580079	3.35666837362222e-07
4.16102599866931	3.81011511513963e-07
4.22538984321043	4.48932831035204e-07
4.28975373607895	4.95198642757705e-07
4.35411758062006	4.65823531911327e-07
4.41848147348859	3.40763718064313e-07
4.4828453180297	1.68791100719716e-07
4.54720921089822	4.51764633472232e-08
4.61157305543933	3.75379228471186e-08
4.67593694830786	1.29476150722633e-07
4.74030079284897	2.54776977175241e-07
4.80466468571749	3.49716586590369e-07
4.8690284819312	3.85967490660618e-07
4.93339237479972	3.90412655039129e-07
4.99775626766824	4.06764256230374e-07
5.06212016053677	4.48558030248905e-07
5.12648405340529	4.2026075222016e-07
5.19084794627381	3.45237988493538e-07
5.25521183914233	2.28718752910184e-07
5.31957573201085	9.17949872819911e-08
5.38393962487938	3.00617327428837e-08
5.4483035177479	8.61899263201035e-08
5.51266741061642	2.08502688303825e-07
5.57703130348494	3.46839173783294e-07
5.64139519635347	4.38373404162932e-07
5.7057586059479	4.5702305013461e-07
5.77012249881642	4.27055001584629e-07
5.83448639168495	3.81891282072114e-07
5.89885028455347	3.42395136020062e-07
5.96321417742199	2.86494904171483e-07
6.02757807029051	2.37102532446731e-07
6.09194196315904	1.54255755223412e-07
6.15630585602756	6.21936842063526e-08
6.22066974889608	6.91308881964643e-08
6.2850336417646	1.71614264829807e-07
6.34939753463313	3.2211424071297e-07
6.41376142750165	4.80182405576892e-07
6.47812532037017	5.36851336649831e-07
6.54248921323869	4.69579695702125e-07
6.60685310610722	3.80301674901836e-07
6.67121699897574	2.98870177332082e-07
6.73558089184426	2.37329379348258e-07
6.79994478471278	1.95440612059338e-07
6.8643086775813	1.53855836778698e-07
6.92867257044983	1.05892787417924e-07
6.99303598004426	1.01011128453317e-07
7.05739987291278	1.64411604901252e-07
7.12176376578131	2.78151637450753e-07
7.18612765864983	4.05542456394294e-07
7.25049155151835	5.06689177100589e-07
7.31485544438687	4.99991442309091e-07
7.3792193372554	4.1551510036415e-07
7.44358323012392	2.92061749966725e-07
7.50794712299244	1.92550562455225e-07
7.57231101586096	1.61148494218721e-07
7.63667490872949	1.64859077459584e-07
7.70103880159801	1.62995268731924e-07
7.76540269446653	1.60746378114406e-07
7.82976658733505	1.7675284085186e-07
7.89413048020358	2.46345976473937e-07
7.9584943730721	3.78436752307154e-07
8.02285826594062	4.99554250949691e-07
8.08722215880914	5.31734350547862e-07
8.15158605167766	4.56898229789901e-07
8.21594994454619	3.2375398280358e-07
8.28031335414062	1.83381050719716e-07
8.34467724700914	1.17110804403933e-07
8.40904113987767	1.34222524816671e-07
8.47340503274619	1.77639427372041e-07
8.53776892561471	2.03240350903924e-07
8.60213281848323	2.30641074674435e-07
8.66649671135175	2.84352939987554e-07
8.73086060422028	3.56084927533955e-07
8.7952244970888	4.34066001199401e-07
8.85958838995732	4.94228230344771e-07
8.92395228282585	4.80090779690202e-07
8.98831617569437	3.63653570460749e-07
9.05268006856289	2.05081370389829e-07
9.11704396143141	9.1471060827639e-08
9.18140785429994	7.00049749872126e-08
9.24577174716846	1.26593891295346e-07
9.31013564003698	2.11268153584012e-07
9.3744995329055	2.81531041324756e-07
9.43886342577402	3.2402628404412e-07
9.50322731864255	3.55474032209738e-07
9.56759072823698	4.02168549784829e-07
9.6319546211055	4.56236053823584e-07
9.69631851397403	4.61820020941073e-07
9.76068240684255	3.79857051531224e-07
9.82504629971107	2.53416684409492e-07
9.88941019257959	1.1947445449907e-07
9.95377408544812	5.31004054731989e-08
10.0181379783166	9.08894185564806e-08
10.0825018711852	1.98968982366694e-07
10.1468657640537	3.0074827790479e-07
10.2112296569222	3.83352268359373e-07
10.2755935497907	4.21732544133396e-07
10.3399574426593	4.14303711530326e-07
10.4043213355278	3.97219878409514e-07
10.4686852283963	3.95102830868468e-07
10.5330491212648	3.67264170712623e-07
10.5974130141333	2.86503275516224e-07
10.6617769070019	1.68216869827303e-07
10.7261407998704	6.15141918631002e-08
10.7905046927389	3.95419846826584e-08
10.8548681023333	1.31613498676918e-07
10.9192319952019	2.79961594743817e-07
10.9835958880704	4.10121326557171e-07
11.0479597809389	4.6585696950817e-07
11.1123236738074	4.34032086862259e-07
11.176687566676	3.74343273009722e-07
11.2410514595445	3.38929285866593e-07
11.305415352413	3.15518370470517e-07
11.3697792452815	2.65528862414892e-07
11.43414313815	1.86957325892606e-07
11.4985070310186	1.2166861627765e-07
11.5628709238871	8.49196770422037e-08
11.6272348167556	1.30071588267212e-07
11.6915987096241	2.48866171202128e-07
11.7559626024927	3.85956365501649e-07
11.8203264953612	4.85666301612076e-07
11.8846903882297	5.01805435871949e-07
11.9490542810982	4.32408584620285e-07
12.0134181739667	3.32266595365587e-07
12.0777820668353	2.55403667812245e-07
12.1421454764297	2.17206000326647e-07
12.2065093692982	2.00362135115622e-07
12.2708732621667	1.66219695258196e-07
12.3352371550353	1.29232171728013e-07
12.3996010479038	1.42153423227697e-07
12.4639649407723	2.27723503205112e-07
12.5283288336408	3.64839056998435e-07
12.5926927265094	4.93031268563815e-07
12.6570566193779	5.38984664096381e-07
12.7214205122464	4.76316798954692e-07
12.7857844051149	3.43187747000395e-07
12.8501482979834	2.20964429174314e-07
12.914512190852	1.73220325040269e-07
12.9788760837205	1.77603693658361e-07
13.043239976589	1.75629111384746e-07
13.1076038694575	1.71680716374437e-07
13.1719677623261	1.88858243524337e-07
13.2363316551946	2.36381029590019e-07
13.3006955480631	3.25688492060345e-07
13.3650589576575	4.4366569497842e-07
13.4294228505261	5.27921596609042e-07
13.4937867433946	5.17416462877803e-07
13.5581506362631	4.02345034077705e-07
13.6225145291316	2.4047302446262e-07
13.6868784220002	1.22969654128199e-07
13.7512423148687	9.96160952061589e-08
13.8156062077372	1.50675799428481e-07
13.8799701006057	2.09475693066845e-07
13.9443339934742	2.48126735299372e-07
14.0086978863428	2.84703511837434e-07
14.0730617792113	3.41499074556665e-07
14.1374256720798	4.18892808243124e-07
14.2017895649483	4.91745054329118e-07
14.2661534578169	5.08999009599645e-07
14.3305173506854	4.27607166388901e-07
14.3948812435539	2.73982633887284e-07
14.4592451364224	1.32837492961692e-07
14.5236090292909	8.13490477575437e-08
14.5879729221595	1.04886716369323e-07
14.6523363317539	1.89258635848144e-07
14.7167002246224	2.69206960204282e-07
14.7810641174909	3.19456808806098e-07
14.8454280103595	3.68642246788032e-07
14.909791903228	4.18324351198377e-07
14.9741557960965	4.48564006733453e-07
15.038519688965	4.59223216151423e-07
15.1028835818336	4.1747547278213e-07
15.1672474747021	3.14825678833263e-07
15.2316113675706	1.7851894474536e-07
15.2959752604391	7.28263983117022e-08
15.3603391533076	5.82383810237416e-08
15.4247030461762	1.35795602489016e-07
15.4890669390447	2.80013771101969e-07
15.5534308319132	4.10976898030807e-07
15.6177947247817	4.51359095176253e-07
15.6821586176503	4.3679816882427e-07
15.7465225105188	4.25509741339948e-07
15.8108864033873	4.14903323979608e-07
15.8752502962558	3.850974428896e-07
15.9396137058503	3.25879339569432e-07
16.0039775987188	2.20194623013406e-07
16.0683414915873	1.06291384354805e-07
16.1327053844558	5.08267329119613e-08
16.1970692773243	1.15892797845062e-07
16.2614331701929	2.58739834653776e-07
16.3257970630614	3.94408154890324e-07
16.3901609559299	4.50794353978156e-07
16.4545248487984	4.76119140760907e-07
16.518888741667	4.48953779091682e-07
16.5832526345355	3.86125867596497e-07
16.647616527404	3.50846439766912e-07
16.7119804202725	3.09722397552494e-07
16.776344313141	2.32920392996738e-07
16.8407082060096	1.66862904679511e-07
16.9050720988781	1.09171070261914e-07
16.9694359917466	9.90251258524894e-08
17.0337998846151	2.06301582257256e-07
17.0981637774837	3.69180895292707e-07
17.1625276703522	4.88000806534291e-07
17.2268910799466	5.37302436643585e-07
17.2912549728151	4.9612999826298e-07
17.3556188656837	3.99115684180992e-07
17.4199827585522	3.1203788166219e-07
17.4843466514207	2.84988825710155e-07
17.5487105442892	2.36485501396026e-07
17.6130744371578	1.87786509142158e-07
17.6774383300263	1.63845157153458e-07
17.7418022228948	1.60710354338144e-07
17.8061661157633	2.16658075033082e-07
17.8705300086318	3.31687213732326e-07
17.9348939015004	4.36415576754814e-07
17.9992577943689	5.12612335371611e-07
18.0636216872374	5.38353052568647e-07
18.1279855801059	4.54400906165713e-07
18.1923494729745	3.04139197428633e-07
18.256713365843	1.96849188196222e-07
18.3210772587115	1.70061806366137e-07
18.38544115158	1.94024640439291e-07
18.4498050444485	1.97190108693717e-07
18.514168454043	1.75305296059588e-07
18.5785323469115	2.11939872590219e-07
18.64289623978	3.16607770089973e-07
18.7072601326485	4.26860721329209e-07
18.7716240255171	5.30894994666204e-07
18.8359879183856	5.75173731872477e-07
18.9003518112541	4.92223775217559e-07
18.9647157041226	3.35439175907485e-07
19.0290795969912	2.02481368394583e-07
19.0934434898597	1.48058443113545e-07
19.1578073827282	1.6061620467809e-07
19.2221712755967	1.99054907843308e-07
19.2865351684652	2.19105393190559e-07
19.3508990613338	2.55350227850687e-07
19.4152629542023	3.35109853303572e-07
19.4796268470708	3.99331423313316e-07
19.5439907399393	4.50698643912386e-07
19.6083546328079	5.12988269322168e-07
19.6727185256764	4.93622538820854e-07
19.7370824185449	3.60584829907259e-07
19.8014458281393	2.13562418522182e-07
19.8658097210079	1.11816176543664e-07
19.9301736138764	8.74023020533976e-08
19.9945375067449	1.4792368961957e-07
19.9999999537621	1.50475643784417e-07


==> tikz/gravity_balance_exchange_N32-2.tsv <==
0	0
0.00483274088048192	-3.17911643381612e-09
0.00966548176096385	-6.35823284956105e-09
0.0144982226414458	-6.35823284956105e-09
0.0193309635219277	-1.27164656991221e-08
0.0241637044024096	-1.5895582114867e-08
0.0289964452828915	-2.22538149644281e-08
0.0354400996291094	-2.85802566426032e-08
0.0418837544586014	-3.81176059259804e-08
0.0483274088048192	-4.76549551912863e-08
0.0547710617012148	-6.03396297190225e-08
0.0612147194303513	-6.98769789843285e-08
0.0676583723267469	-8.25934446834506e-08
0.0762499127437683	-1.01636352060748e-07
0.0848414531607897	-1.20679259438045e-07
0.0934329887450702	-1.42933074402473e-07
0.102024529162092	-1.61975981797842e-07
0.110616069579113	-1.84198005590884e-07
0.119207609996134	-2.03272704139567e-07
0.130662993997002	-2.3185296078217e-07
0.14211837799787	-2.60433217442844e-07
0.153573766831479	-2.85834357651631e-07
0.165029150832347	-3.11235497896561e-07
0.176484539665956	-3.36668429276734e-07
0.187939923666824	-3.55711336654031e-07
0.203213772223142	-3.81112476880889e-07
0.218487620779459	-4.00187175411501e-07
0.233761464503036	-4.12871849957309e-07
0.249035313059354	-4.22409199222615e-07
0.264309161615672	-4.28767432072176e-07
0.27958301017199	-4.28767432072176e-07
0.299948141580414	-4.25588315656431e-07
0.320313268156097	-4.1923008280687e-07
0.34067839956452	-4.06513617107748e-07
0.361043530972944	-3.97008058995756e-07
0.381408662381368	-3.84291593296634e-07
0.401773788957051	-3.74754244031328e-07
0.428927297501616	-3.68427802353153e-07
0.456080806046181	-3.62069569503592e-07
0.483234314590746	-3.58890453069776e-07
0.510387842466275	-3.52532220238286e-07
0.537541322014394	-3.42994870954909e-07
0.564694849889923	-3.20772847161867e-07
0.600899521505688	-2.82655241235887e-07
0.637104193121454	-2.28673844348354e-07
0.67330886473722	-1.65155098213586e-07
0.709513536352985	-9.84572356450029e-08
0.745718207968751	-4.44758387574702e-08
0.781922879584516	-1.90746985486831e-08
0.830195775072204	-4.44758387574702e-08
0.878468670559891	-1.30216608703351e-07
0.926741614374987	-2.54074984593283e-07
0.975014509862675	-3.74754244031328e-07
1.02328740535036	-4.60526805148595e-07
1.07156030083805	-4.89107061809269e-07
1.13592414537916	-4.50989455865218e-07
1.20028803824769	-3.62069569503592e-07
1.2646518827888	-2.85834357651631e-07
1.32901577565732	-2.44537635309906e-07
1.39337962019843	-2.12778262233487e-07
1.45774351306696	-1.61975981797842e-07
1.52210735760807	-9.20990027954418e-08
1.58647125047659	-5.39813968694615e-08
1.65083509501771	-1.04815468494564e-07
1.71519898788623	-2.47716751743722e-07
1.77956283242734	-4.16050966373054e-07
1.84392672529587	-5.14508202018057e-07
1.90829056983698	-5.01791736318934e-07
1.9726544627055	-3.97008058995756e-07
2.03701830724661	-2.6997056670815e-07
2.10138220011514	-1.87377122006629e-07
2.16574604465625	-1.5561774894828e-07
2.23010993752477	-1.46112190836289e-07
2.29447378206589	-1.33395725137167e-07
2.35883767493441	-1.23858375871861e-07
2.42320151947552	-1.36574841552912e-07
2.48756541234405	-2.15957378649232e-07
2.55192925688516	-3.55711336654031e-07
2.61629314975368	-4.85927945375453e-07
2.68065699429479	-5.27224667717179e-07
2.74502088716332	-4.54168572299034e-07
2.80938473170443	-3.0808817261606e-07
2.87374862457295	-1.61975981797842e-07
2.93811246911407	-9.20990027954418e-08
3.00247636198259	-1.04815468494564e-07
3.0668402065237	-1.49259516098719e-07
3.13120409939223	-1.81050680346525e-07
3.19556794393334	-1.96914471290006e-07
3.25993183680186	-2.35032077197915e-07
3.32429568134297	-3.30310196427173e-07
3.3886595742115	-4.44631223015657e-07
3.45302341875261	-5.14508202018057e-07
3.51738731162113	-4.76390596110147e-07
3.58175115616225	-3.42994870954909e-07
3.64611504903077	-1.84198005590884e-07
3.71047889357188	-7.62352118338895e-08
3.77484278644041	-5.39813968694615e-08
3.83920663098152	-1.04815468494564e-07
3.90357052385004	-1.71513331063147e-07
3.96793436839115	-2.35032077197915e-07
4.03229826125968	-2.82655241235887e-07
4.09666210580079	-3.27131080011428e-07
4.16102599866931	-3.87470709712379e-07
4.22538984321043	-4.50989455865218e-07
4.28975373607895	-4.6370592156434e-07
4.35411758062006	-3.87470709712379e-07
4.41848147348859	-2.35032077197915e-07
4.4828453180297	-7.62352118338895e-08
4.54720921089822	-9.53734928337716e-09
4.61157305543933	-5.71605132852064e-08
4.67593694830786	-1.71513331063147e-07
4.74030079284897	-2.89013474085448e-07
4.80466468571749	-3.52532220238286e-07
4.8690284819312	-3.71606918768898e-07
4.93339237479972	-3.77933360447073e-07
4.99775626766824	-4.06513617107748e-07
5.06212016053677	-4.06513617107748e-07
5.12648405340529	-3.55711336654031e-07
5.19084794627381	-2.60433217442844e-07
5.25521183914233	-1.30216608703351e-07
5.31957573201085	-1.5895582114867e-08
5.38393962487938	-2.22220237930422e-08
5.4483035177479	-1.23858375871861e-07
5.51266741061642	-2.63612333858589e-07
5.57703130348494	-3.87470709712379e-07
5.64139519635347	-4.41452106599912e-07
5.7057586059479	-4.31946548505992e-07
5.77012249881642	-3.9382894256194e-07
5.83448639168495	-3.52532220238286e-07
5.89885028455347	-2.95371706935009e-07
5.96321417742199	-2.47716751743722e-07
6.02757807029051	-1.84198005590884e-07
6.09194196315904	-8.57725610991955e-08
6.15630585602756	-3.49384894921642e-08
6.22066974889608	-1.01636352060748e-07
6.2850336417646	-2.22315611498793e-07
6.34939753463313	-3.71606918768898e-07
6.41376142750165	-4.85927945375453e-07
6.47812532037017	-4.76390596110147e-07
6.54248921323869	-4.00187175411501e-07
6.60685310610722	-3.30310196427173e-07
6.67121699897574	-2.66791450292405e-07
6.73558089184426	-2.22315611498793e-07
6.79994478471278	-1.84198005590884e-07
6.8643086775813	-1.36574841552912e-07
6.92867257044983	-1.01636352060748e-07
6.99303598004426	-1.27037492287606e-07
7.05739987291278	-2.19136495083048e-07
7.12176376578131	-3.42994870954909e-07
7.18612765864983	-4.60526805148595e-07
7.25049155151835	-5.04970852752751e-07
7.31485544438687	-4.57347688714779e-07
7.3792193372554	-3.4935310380447e-07
7.44358323012392	-2.3185296078217e-07
7.50794712299244	-1.65155098213586e-07
7.57231101586096	-1.58796865364025e-07
7.63667490872949	-1.58796865364025e-07
7.70103880159801	-1.49259516098719e-07
7.76540269446653	-1.52438632532536e-07
7.82976658733505	-1.90556238440445e-07
7.89413048020358	-3.01729939766498e-07
7.9584943730721	-4.41452106599912e-07
8.02285826594062	-5.14508202018057e-07
8.08722215880914	-4.89107061809269e-07
8.15158605167766	-3.71606918768898e-07
8.21594994454619	-2.22315611498793e-07
8.28031335414062	-1.175001430223e-07
8.34467724700914	-1.01636352060748e-07
8.40904113987767	-1.42933074402473e-07
8.47340503274619	-1.81050680346525e-07
8.53776892561471	-1.96914471290006e-07
8.60213281848323	-2.3185296078217e-07
8.66649671135175	-2.98550823350754e-07
8.73086060422028	-3.81112476880889e-07
8.7952244970888	-4.57347688714779e-07
8.85958838995732	-4.85927945375453e-07
8.92395228282585	-4.22409199222615e-07
8.98831617569437	-2.73149683123895e-07
9.05268006856289	-1.30216608703351e-07
9.11704396143141	-6.03396297190225e-08
9.18140785429994	-8.57725610991955e-08
9.24577174716846	-1.65155098213586e-07
9.31013564003698	-2.47716751743722e-07
9.3744995329055	-3.04909056200315e-07
9.43886342577402	-3.36668429276734e-07
9.50322731864255	-3.68427802353153e-07
9.56759072823698	-4.1923008280687e-07
9.6319546211055	-4.50989455865218e-07
9.69631851397403	-4.16050966373054e-07
9.76068240684255	-3.01729939766498e-07
9.82504629971107	-1.61975981797842e-07
9.88941019257959	-5.39813968694615e-08
9.95377408544812	-3.81176059259804e-08
10.0181379783166	-1.20679259438045e-07
10.0825018711852	-2.35032077197915e-07
10.1468657640537	-3.33489312860989e-07
10.2112296569222	-3.9382894256194e-07
10.2755935497907	-4.09692733541564e-07
10.3399574426593	-3.90649826146195e-07
10.4043213355278	-3.84291593296634e-07
10.4686852283963	-3.74754244031328e-07
10.5330491212648	-3.17593730746122e-07
10.5974130141333	-2.19136495083048e-07
10.6617769070019	-1.01636352060748e-07
10.7261407998704	-3.17593730764193e-08
10.7905046927389	-7.62352118338895e-08
10.8548681023333	-2.06451820555312e-07
10.9192319952019	-3.52532220238286e-07
10.9835958880704	-4.50989455865218e-07
11.0479597809389	-4.57347688714779e-07
11.1123236738074	-4.03334500692003e-07
11.176687566676	-3.55711336654031e-07
11.2410514595445	-3.30310196427173e-07
11.305415352413	-2.95371706935009e-07
11.3697792452815	-2.22315611498793e-07
11.43414313815	-1.36574841552912e-07
11.4985070310186	-7.30560954000734e-08
11.5628709238871	-7.62352118338895e-08
11.6272348167556	-1.65155098213586e-07
11.6915987096241	-3.04909056200315e-07
11.7559626024927	-4.31946548505992e-07
11.8203264953612	-4.92286178225014e-07
11.8846903882297	-4.57347688714779e-07
11.9490542810982	-3.62069569503592e-07
12.0134181739667	-2.73149683123895e-07
12.0777820668353	-2.12778262233487e-07
12.1421454764297	-1.90556238440445e-07
12.2065093692982	-1.65155098213586e-07
12.2708732621667	-1.20679259438045e-07
12.3352371550353	-9.84572356450029e-08
12.3996010479038	-1.42933074402473e-07
12.4639649407723	-2.60433217442844e-07
12.5283288336408	-4.09692733541564e-07
12.5926927265094	-5.08149969168495e-07
12.6570566193779	-4.98612619903189e-07
12.7214205122464	-3.90649826146195e-07
12.7857844051149	-2.50895868159467e-07
12.8501482979834	-1.58796865364025e-07
12.914512190852	-1.42933074402473e-07
12.9788760837205	-1.52438632532536e-07
13.043239976589	-1.46112190836289e-07
13.1076038694575	-1.49259516098719e-07
13.1719677623261	-1.81018889175139e-07
13.2363316551946	-2.47716751743722e-07
13.3006955480631	-3.58890453069776e-07
13.3650589576575	-4.70032363260586e-07
13.4294228505261	-5.11329085602312e-07
13.4937867433946	-4.44631223015657e-07
13.5581506362631	-2.98550823350754e-07
13.6225145291316	-1.46112190836289e-07
13.6868784220002	-7.30560954000734e-08
13.7512423148687	-9.20990027954418e-08
13.8156062077372	-1.52438632532536e-07
13.8799701006057	-2.00093587705751e-07
13.9443339934742	-2.28673844348354e-07
14.0086978863428	-2.6997056670815e-07
14.0730617792113	-3.39815754539164e-07
14.1374256720798	-4.25588315656431e-07
14.2017895649483	-4.85927945375453e-07
14.2661534578169	-4.60526805148595e-07
14.3305173506854	-3.30310196427173e-07
14.3948812435539	-1.68334214647403e-07
14.4592451364224	-6.35187461347674e-08
14.5236090292909	-4.76549551912863e-08
14.5879729221595	-1.1435281775987e-07
14.6523363317539	-2.06451820555312e-07
14.7167002246224	-2.66791450292405e-07
14.7810641174909	-3.08056381462745e-07
14.8454280103595	-3.58890453069776e-07
14.909791903228	-4.03366291845317e-07
14.9741557960965	-4.28767432072176e-07
15.038519688965	-4.16050966373054e-07
15.1028835818336	-3.46173987388725e-07
15.1672474747021	-2.22315611498793e-07
15.2316113675706	-9.20990027954418e-08
15.2959752604391	-2.85802566426032e-08
15.3603391533076	-6.03396297190225e-08
15.4247030461762	-1.61975981797842e-07
15.4890669390447	-2.98550823350754e-07
15.5534308319132	-3.84291593296634e-07
15.6177947247817	-3.90649826146195e-07
15.6821586176503	-3.87470709712379e-07
15.7465225105188	-3.87470709712379e-07
15.8108864033873	-3.74754244031328e-07
15.8752502962558	-3.36668429276734e-07
15.9396137058503	-2.47716751743722e-07
16.0039775987188	-1.30216608703351e-07
16.0683414915873	-3.49384894921642e-08
16.1327053844558	-3.49384894921642e-08
16.1970692773243	-1.46112190836289e-07
16.2614331701929	-2.82655241235887e-07
16.3257970630614	-3.68427802353153e-07
16.3901609559299	-4.12871849957309e-07
16.4545248487984	-4.22409199222615e-07
16.518888741667	-3.71575127597512e-07
16.5832526345355	-3.20772847161867e-07
16.647616527404	-2.98550823350754e-07
16.7119804202725	-2.3185296078217e-07
16.776344313141	-1.49259516098719e-07
16.8407082060096	-8.57725610991955e-08
16.9050720988781	-3.81176059259804e-08
16.9694359917466	-8.57407699458808e-08
17.0337998846151	-2.35032077197915e-07
17.0981637774837	-3.71575127597512e-07
17.1625276703522	-4.50989455865218e-07
17.2268910799466	-4.60526805148595e-07
17.2912549728151	-3.84291593296634e-07
17.3556188656837	-2.92192590501193e-07
17.4199827585522	-2.25494727932609e-07
17.4843466514207	-1.87377122006629e-07
17.5487105442892	-1.36574841552912e-07
17.6130744371578	-9.52781192292579e-08
17.6774383300263	-7.94143282496345e-08
17.7418022228948	-9.84572356450029e-08
17.8061661157633	-2.06451820555312e-07
17.8705300086318	-3.30310196427173e-07
17.9348939015004	-4.22409199222615e-07
17.9992577943689	-4.79569712525892e-07
18.0636216872374	-4.54168572299034e-07
18.1279855801059	-3.27131080011428e-07
18.1923494729745	-1.9373535485619e-07
18.256713365843	-1.23858375871861e-07
18.3210772587115	-1.20679259438045e-07
18.38544115158	-1.42933074402473e-07
18.4498050444485	-1.27037492287606e-07
18.514168454043	-1.23858375871861e-07
18.5785323469115	-2.00093587705751e-07
18.64289623978	-3.04909056200315e-07
18.7072601326485	-4.00187175411501e-07
18.7716240255171	-4.89107061809269e-07
18.8359879183856	-4.73211479676331e-07
18.9003518112541	-3.52532220238286e-07
18.9647157041226	-2.00093587705751e-07
19.0290795969912	-1.01636352060748e-07
19.0934434898597	-8.25934446834506e-08
19.1578073827282	-1.175001430223e-07
19.2221712755967	-1.52438632532536e-07
19.2865351684652	-1.71513331063147e-07
19.3508990613338	-2.35032077197915e-07
19.4152629542023	-3.20772847161867e-07
19.4796268470708	-3.74754244031328e-07
19.5439907399393	-4.35125664921737e-07
19.6083546328079	-4.70032363260586e-07
19.6727185256764	-3.87470709712379e-07
19.7370824185449	-2.38211193631731e-07
19.8014458281393	-1.20679259438045e-07
19.8658097210079	-5.40131880408474e-08
19.9301736138764	-7.62352118338895e-08
19.9945375067449	-1.52438632532536e-07
19.9999999537621	-1.5561774894828e-07


==> tikz/gravity_balance_exchange_N32-3.tsv <==
0	0
0.00483274088048192	3.77328184300595e-10
0.00966548176096385	1.50771001035907e-09
0.0144982226414458	3.38628900279775e-09
0.0193309635219277	6.0050361598692e-09
0.0241637044024096	9.35278006795448e-09
0.0289964452828915	1.34152858787947e-08
0.0354400996291094	1.99222912221438e-08
0.0418837544586014	2.76234145129948e-08
0.0483274088048192	3.64614025531342e-08
0.0547710617012148	4.63711380432112e-08
0.0612147194303513	5.7280359557234e-08
0.0676583723267469	6.911043668936e-08
0.0762499127437683	8.62366165755961e-08
0.0848414531607897	1.04649928262649e-07
0.0934329887450702	1.24125796445304e-07
0.102024529162092	1.44432276896702e-07
0.110616069579113	1.65333783578595e-07
0.119207609996134	1.86594361646621e-07
0.130662993997002	2.15379387607668e-07
0.14211837799787	2.43872454245874e-07
0.153573766831479	2.71658518521005e-07
0.165029150832347	2.98153879006867e-07
0.176484539665956	3.22994005071844e-07
0.187939923666824	3.4582526826006e-07
0.203213772223142	3.73414952734061e-07
0.218487620779459	3.96426958959515e-07
0.233761464503036	4.14551107382054e-07
0.249035313059354	4.27706665834282e-07
0.264309161615672	4.35849354851451e-07
0.27958301017199	4.39428385428129e-07
0.299948141580414	4.39296565495625e-07
0.320313268156097	4.33502900266423e-07
0.34067839956452	4.23899216728083e-07
0.361043530972944	4.1239166257214e-07
0.381408662381368	4.01028278675557e-07
0.401773788957051	3.90986685869746e-07
0.428927297501616	3.82329601095901e-07
0.456080806046181	3.77721874697278e-07
0.483234314590746	3.75707947710593e-07
0.510387842466275	3.73561710412696e-07
0.537541322014394	3.68007235735732e-07
0.564694849889923	3.55964078001033e-07
0.600899521505688	3.29603003443777e-07
0.637104193121454	2.8464927310698e-07
0.67330886473722	2.23648637949074e-07
0.709513536352985	1.54658926778483e-07
0.745718207968751	9.10787246010296e-08
0.781922879584516	4.74178408224788e-08
0.830195775072204	4.12833709268889e-08
0.878468670559891	1.00761737493032e-07
0.926741614374987	2.11590529710449e-07
0.975014509862675	3.39063715726516e-07
1.02328740535036	4.44273951349884e-07
1.07156030083805	4.97856689887187e-07
1.13592414537916	4.94950607681037e-07
1.20028803824769	4.25238736892789e-07
1.2646518827888	3.40234882633676e-07
1.32901577565732	2.86800346381407e-07
1.39337962019843	2.62203774294976e-07
1.45774351306696	2.35751556345529e-07
1.52210735760807	1.80356725706693e-07
1.58647125047659	1.09986904306229e-07
1.65083509501771	9.17342364494541e-08
1.71519898788623	1.79591154414982e-07
1.77956283242734	3.43956950877696e-07
1.84392672529587	4.82487992016261e-07
1.90829056983698	5.23018385072612e-07
1.9726544627055	4.67638029236974e-07
2.03701830724661	3.52595412737233e-07
2.10138220011514	2.57166742119062e-07
2.16574604465625	2.11648837976971e-07
2.23010993752477	2.03716601151573e-07
2.29447378206589	2.15761075323413e-07
2.35883767493441	2.0267920676797e-07
2.42320151947552	1.78345284639633e-07
2.48756541234405	2.04310305257489e-07
2.55192925688516	3.16086783134798e-07
2.61629314975368	4.56625352302719e-07
2.68065699429479	5.4392649617495e-07
2.74502088716332	5.26257793089658e-07
2.80938473170443	4.07818540855789e-07
2.87374862457295	2.59645537035699e-07
2.93811246911407	1.6340313096201e-07
3.00247636198259	1.66091078889521e-07
3.0668402065237	2.26159709716281e-07
3.13120409939223	2.61708532619381e-07
3.19556794393334	2.60454745585207e-07
3.25993183680186	2.70420839631033e-07
3.32429568134297	3.34461271461621e-07
3.3886595742115	4.48374005695904e-07
3.45302341875261	5.49994430803879e-07
3.51738731162113	5.48287574322863e-07
3.58175115616225	4.4682861021161e-07
3.64611504903077	3.22509130494906e-07
3.71047889357188	2.12888128415104e-07
3.77484278644041	1.57818977198595e-07
3.83920663098152	1.85558568901873e-07
3.90357052385004	2.69812036855291e-07
3.96793436839115	3.3034494162907e-07
4.03229826125968	3.5865899658638e-07
4.09666210580079	4.01390306821173e-07
4.16102599866931	4.78594397947251e-07
4.22538984321043	5.31953706306612e-07
4.28975373607895	5.42770501569131e-07
4.35411758062006	5.07698323359372e-07
4.41848147348859	3.91441954829614e-07
4.4828453180297	2.76829371403166e-07
4.54720921089822	2.15268734070179e-07
4.61157305543933	2.08960672524777e-07
4.67593694830786	2.83665709652672e-07
4.74030079284897	4.03494492579112e-07
4.80466468571749	4.73803132287748e-07
4.8690284819312	4.78457359876632e-07
4.93339237479972	5.07584201218297e-07
4.99775626766824	5.05566907547319e-07
5.06212016053677	5.172181714994e-07
5.12648405340529	5.41206186336429e-07
5.19084794627381	4.98033396972542e-07
5.25521183914233	3.83448982676229e-07
5.31957573201085	2.55918804465182e-07
5.38393962487938	2.21899735405719e-07
5.4483035177479	2.93099194049455e-07
5.51266741061642	4.2154638788746e-07
5.57703130348494	5.68987504928295e-07
5.64139519635347	6.08690826336014e-07
5.7057586059479	5.93956337362732e-07
5.77012249881642	6.04413776813109e-07
5.83448639168495	5.56030489863029e-07
5.89885028455347	5.15688525516825e-07
5.96321417742199	5.92665783252622e-07
6.02757807029051	5.74712621763048e-07
6.09194196315904	4.1990426308088e-07
6.15630585602756	3.27698037588774e-07
6.22066974889608	3.76896233873575e-07
6.2850336417646	4.85398312874756e-07
6.34939753463313	6.84276478598846e-07
6.41376142750165	8.23442074522921e-07
6.47812532037017	7.46876395340727e-07
6.54248921323869	7.06331088222663e-07
6.60685310610722	6.94272304367752e-07
6.67121699897574	6.5194329306826e-07
6.73558089184426	6.95074124771498e-07
6.79994478471278	6.33783433503768e-07
6.8643086775813	5.46390637326389e-07
6.92867257044983	6.44792021108775e-07
6.99303598004426	6.07383554492487e-07
7.05739987291278	5.42358260455874e-07
7.12176376578131	7.39803553168943e-07
7.18612765864983	8.03419732748888e-07
7.25049155151835	8.24823690639841e-07
7.31485544438687	8.6888642987013e-07
7.3792193372554	8.39378411547311e-07
7.44358323012392	7.99174834711276e-07
7.50794712299244	7.34916776043075e-07
7.57231101586096	6.27681713895945e-07
7.63667490872949	5.97258804298524e-07
7.70103880159801	6.68350526380792e-07
7.76540269446653	7.17687675867737e-07
7.82976658733505	9.35150282836545e-07
7.89413048020358	8.76974325226177e-07
7.9584943730721	1.01240978643876e-06
8.02285826594062	1.17892067626744e-06
8.08722215880914	1.10441927119829e-06
8.15158605167766	1.0551855963239e-06
8.21594994454619	1.0630540884252e-06
8.28031335414062	8.76186915598225e-07
8.34467724700914	7.51324247884713e-07
8.40904113987767	9.39294168868763e-07
8.47340503274619	1.01794949545516e-06
8.53776892561471	8.87177949266823e-07
8.60213281848323	8.81486609272426e-07
8.66649671135175	8.65420584739665e-07
8.73086060422028	8.77963128509712e-07
8.7952244970888	1.05603859538369e-06
8.85958838995732	1.23813582695144e-06
8.92395228282585	1.21278973868984e-06
8.98831617569437	1.06180046617417e-06
9.05268006856289	8.34067153360251e-07
9.11704396143141	7.03840132400462e-07
9.18140785429994	7.48125461886133e-07
9.24577174716846	9.26492696016634e-07
9.31013564003698	9.34712258802971e-07
9.3744995329055	9.48018640546872e-07
9.43886342577402	9.9175020829451e-07
9.50322731864255	9.86931990976119e-07
9.56759072823698	1.04205336997935e-06
9.6319546211055	1.18450481289542e-06
9.69631851397403	1.13690443518429e-06
9.76068240684255	1.04926695786628e-06
9.82504629971107	1.11140740985044e-06
9.88941019257959	9.34894467349297e-07
9.95377408544812	7.51984014398692e-07
10.0181379783166	9.10051046448059e-07
10.0825018711852	1.05061774640915e-06
10.1468657640537	1.09049675399257e-06
10.2112296569222	1.2510517444978e-06
10.2755935497907	1.31828623762905e-06
10.3399574426593	1.28566300359944e-06
10.4043213355278	1.21357181878343e-06
10.4686852283963	1.21915952104481e-06
10.5330491212648	1.13276074924566e-06
10.5974130141333	1.07213402175216e-06
10.6617769070019	9.73872542395341e-07
10.7261407998704	8.73779402617041e-07
10.7905046927389	9.79542251681591e-07
10.8548681023333	1.28120157104637e-06
10.9192319952019	1.33475034654246e-06
10.9835958880704	1.20964672059261e-06
11.0479597809389	1.32729285410946e-06
11.1123236738074	1.38572209297442e-06
11.176687566676	1.16380406986679e-06
11.2410514595445	1.10118845232725e-06
11.305415352413	1.17099010651347e-06
11.3697792452815	1.2090748697775e-06
11.43414313815	1.13465621997006e-06
11.4985070310186	9.12141637096107e-07
11.5628709238871	9.06366331296042e-07
11.6272348167556	1.17842127866011e-06
11.6915987096241	1.15571291245117e-06
11.7559626024927	1.09531228832744e-06
11.8203264953612	1.40794063990411e-06
11.8846903882297	1.49542141974987e-06
11.9490542810982	1.27111897186691e-06
12.0134181739667	1.0755416677202e-06
12.0777820668353	1.02879849920453e-06
12.1421454764297	1.03787182661368e-06
12.2065093692982	1.08562427208161e-06
12.2708732621667	1.05842135245812e-06
12.3352371550353	1.17976789070236e-06
12.3996010479038	1.29035259892212e-06
12.4639649407723	1.26748047035408e-06
12.5283288336408	1.27559877357722e-06
12.5926927265094	1.4680306209265e-06
12.6570566193779	1.51515218224853e-06
12.7214205122464	1.3812530039963e-06
12.7857844051149	1.20962106022723e-06
12.8501482979834	1.08003799937352e-06
12.914512190852	1.00768042844457e-06
12.9788760837205	9.81458517960251e-07
13.043239976589	1.04415446080387e-06
13.1076038694575	1.15993936439693e-06
13.1719677623261	1.08532078726956e-06
13.2363316551946	1.04572759194895e-06
13.3006955480631	1.232828073168e-06
13.3650589576575	1.48177155660303e-06
13.4294228505261	1.43407108437951e-06
13.4937867433946	1.22715314939962e-06
13.5581506362631	1.18174120190165e-06
13.6225145291316	1.2959800203329e-06
13.6868784220002	9.50075213441121e-07
13.7512423148687	8.22506764737265e-07
13.8156062077372	1.17183857902013e-06
13.8799701006057	1.34725879012422e-06
13.9443339934742	1.12614669731847e-06
14.0086978863428	1.0432048011225e-06
14.0730617792113	1.22160421455556e-06
14.1374256720798	1.34425512052048e-06
14.2017895649483	1.32234570187493e-06
14.2661534578169	1.25846536865297e-06
14.3305173506854	1.32916941780192e-06
14.3948812435539	1.34869026470551e-06
14.4592451364224	1.09766433075004e-06
14.5236090292909	8.91300755563561e-07
14.5879729221595	1.08517047778669e-06
14.6523363317539	1.31731020952949e-06
14.7167002246224	1.31029967505124e-06
14.7810641174909	1.36183862334919e-06
14.8454280103595	1.4816684758512e-06
14.909791903228	1.57656804677469e-06
14.9741557960965	1.51031097546764e-06
15.038519688965	1.35778014771314e-06
15.1028835818336	1.26460268841979e-06
15.1672474747021	1.38758661229818e-06
15.2316113675706	1.26050039057131e-06
15.2959752604391	9.21044300824852e-07
15.3603391533076	1.02452460848349e-06
15.4247030461762	1.32491706133463e-06
15.4890669390447	1.36509922160781e-06
15.5534308319132	1.47810292682638e-06
15.6177947247817	1.72769752341123e-06
15.6821586176503	1.7123590002828e-06
15.7465225105188	1.33960620316871e-06
15.8108864033873	1.27592726172666e-06
15.8752502962558	1.5509467135379e-06
15.9396137058503	1.55031080247774e-06
16.0039775987188	1.18658362161084e-06
16.0683414915873	1.15345933727843e-06
16.1327053844558	1.4607534938835e-06
16.1970692773243	1.48486596241774e-06
16.2614331701929	1.35359530528299e-06
16.3257970630614	1.60013625076792e-06
16.3901609559299	2.03462857338722e-06
16.4545248487984	2.05957175880857e-06
16.518888741667	1.68976722581615e-06
16.5832526345355	1.49209803476846e-06
16.647616527404	1.62280424318381e-06
16.7119804202725	1.54522079890388e-06
16.776344313141	1.270709498556e-06
16.8407082060096	1.27678363128568e-06
16.9050720988781	1.47834599377065e-06
16.9694359917466	1.41875594276222e-06
17.0337998846151	1.36236297272864e-06
17.0981637774837	1.68057797494677e-06
17.1625276703522	1.8973349425637e-06
17.2268910799466	1.904860407526e-06
17.2912549728151	1.79800951727844e-06
17.3556188656837	1.75061160207363e-06
17.4199827585522	1.72117082139556e-06
17.4843466514207	1.55364043572636e-06
17.5487105442892	1.46915315488689e-06
17.6130744371578	1.61166528726265e-06
17.6774383300263	1.7088439625539e-06
17.7418022228948	1.48920949584868e-06
17.8061661157633	1.47214383671914e-06
17.8705300086318	1.67412565354179e-06
17.9348939015004	1.83973755254204e-06
17.9992577943689	1.94325583153545e-06
18.0636216872374	2.00359746976081e-06
18.1279855801059	1.8514369086414e-06
18.1923494729745	1.59354163007718e-06
18.256713365843	1.35351412136315e-06
18.3210772587115	1.22504494593792e-06
18.38544115158	1.35699554203409e-06
18.4498050444485	1.50236984214561e-06
18.514168454043	1.51208603855629e-06
18.5785323469115	1.56306228836562e-06
18.64289623978	1.75936714395595e-06
18.7072601326485	1.80824408454939e-06
18.7716240255171	1.66764184931507e-06
18.8359879183856	1.72296633608987e-06
18.9003518112541	1.86965243269059e-06
18.9647157041226	1.76449252076348e-06
19.0290795969912	1.58112973905883e-06
19.0934434898597	1.63592483834944e-06
19.1578073827282	1.68611976183367e-06
19.2221712755967	1.57957003596108e-06
19.2865351684652	1.65848584218001e-06
19.3508990613338	1.81840245695149e-06
19.4152629542023	1.79096892002618e-06
19.4796268470708	1.86340775775454e-06
19.5439907399393	2.05486007924499e-06
19.6083546328079	2.03545327475023e-06
19.6727185256764	1.81736617935016e-06
19.7370824185449	1.60618781221607e-06
19.8014458281393	1.57030634856034e-06
19.8658097210079	1.4594671080083e-06
19.9301736138764	1.2909587878188e-06
19.9945375067449	1.43166381339266e-06
19.9999999537621	1.44598853031346e-06


==> tikz/gravity_balance_exchange_N32-4.tsv <==
0	0
0.00483274088048192	-3.17911643381612e-09
0.00966548176096385	-3.17911643381612e-09
0.0144982226414458	-6.35823284956105e-09
0.0193309635219277	-9.53734928337716e-09
0.0241637044024096	-1.27164656991221e-08
0.0289964452828915	-1.5895582114867e-08
0.0354400996291094	-2.22220237930422e-08
0.0418837544586014	-3.17593730764193e-08
0.0483274088048192	-4.12967223417253e-08
0.0547710617012148	-5.08340716070313e-08
0.0612147194303513	-6.35187461347674e-08
0.0676583723267469	-7.62352118338895e-08
0.0762499127437683	-9.20990027954418e-08
0.0848414531607897	-1.11173701344125e-07
0.0934329887450702	-1.30216608703351e-07
0.102024529162092	-1.52438632532536e-07
0.110616069579113	-1.71513331063147e-07
0.119207609996134	-1.9373535485619e-07
0.130662993997002	-2.22315611498793e-07
0.14211837799787	-2.50895868159467e-07
0.153573766831479	-2.76297008386325e-07
0.165029150832347	-3.01729939766498e-07
0.176484539665956	-3.23951963595683e-07
0.187939923666824	-3.46173987388725e-07
0.203213772223142	-3.71575127597512e-07
0.218487620779459	-3.9382894256194e-07
0.233761464503036	-4.09692733541564e-07
0.249035313059354	-4.1923008280687e-07
0.264309161615672	-4.25588315656431e-07
0.27958301017199	-4.28767432072176e-07
0.299948141580414	-4.25588315656431e-07
0.320313268156097	-4.1923008280687e-07
0.34067839956452	-4.09692733541564e-07
0.361043530972944	-3.97008058995756e-07
0.381408662381368	-3.87470709712379e-07
0.401773788957051	-3.77933360447073e-07
0.428927297501616	-3.68427802353153e-07
0.456080806046181	-3.65248685919337e-07
0.483234314590746	-3.62069569503592e-07
0.510387842466275	-3.55711336654031e-07
0.537541322014394	-3.46173987388725e-07
0.564694849889923	-3.30310196427173e-07
0.600899521505688	-2.92192590501193e-07
0.637104193121454	-2.38211193631731e-07
0.67330886473722	-1.74692447496964e-07
0.709513536352985	-1.04815468494564e-07
0.745718207968751	-4.76549551912863e-08
0.781922879584516	-1.5895582114867e-08
0.830195775072204	-3.81176059259804e-08
0.878468670559891	-1.23858375871861e-07
0.926741614374987	-2.44537635309906e-07
0.975014509862675	-3.65248685919337e-07
1.02328740535036	-4.50989455865218e-07
1.07156030083805	-4.82748828959708e-07
1.13592414537916	-4.44631223015657e-07
1.20028803824769	-3.58890453069776e-07
1.2646518827888	-2.85834357651631e-07
1.32901577565732	-2.47716751743722e-07
1.39337962019843	-2.22315611498793e-07
1.45774351306696	-1.77871563912709e-07
1.52210735760807	-1.11173701344125e-07
1.58647125047659	-6.35187461347674e-08
1.65083509501771	-9.84572356450029e-08
1.71519898788623	-2.38211193631731e-07
1.77956283242734	-4.06513617107748e-07
1.84392672529587	-4.92286178225014e-07
1.90829056983698	-4.79569712525892e-07
1.9726544627055	-3.84291593296634e-07
2.03701830724661	-2.6997056670815e-07
2.10138220011514	-1.9373535485619e-07
2.16574604465625	-1.61975981797842e-07
2.23010993752477	-1.5561774894828e-07
2.29447378206589	-1.46112190836289e-07
2.35883767493441	-1.27037492287606e-07
2.42320151947552	-1.23858375871861e-07
2.48756541234405	-2.00093587705751e-07
2.55192925688516	-3.3984754571055e-07
2.61629314975368	-4.6370592156434e-07
2.68065699429479	-5.01791736318934e-07
2.74502088716332	-4.28767432072176e-07
2.80938473170443	-2.89013474085448e-07
2.87374862457295	-1.58796865364025e-07
2.93811246911407	-1.07994584910309e-07
3.00247636198259	-1.36574841552912e-07
3.0668402065237	-1.81018889175139e-07
3.13120409939223	-1.87377122006629e-07
3.19556794393334	-1.81018889175139e-07
3.25993183680186	-2.09630936989128e-07
3.32429568134297	-3.0808817261606e-07
3.3886595742115	-4.22409199222615e-07
3.45302341875261	-4.79569712525892e-07
3.51738731162113	-4.16050966373054e-07
3.58175115616225	-2.92192590501193e-07
3.64611504903077	-1.61975981797842e-07
3.71047889357188	-7.62352118338895e-08
3.77484278644041	-7.30560954000734e-08
3.83920663098152	-1.36574841552912e-07
3.90357052385004	-2.06451820555312e-07
3.96793436839115	-2.3185296078217e-07
4.03229826125968	-2.41390310047476e-07
4.09666210580079	-2.89013474085448e-07
4.16102599866931	-3.65248685919337e-07
4.22538984321043	-4.1923008280687e-07
4.28975373607895	-4.25588315656431e-07
4.35411758062006	-3.36668429276734e-07
4.41848147348859	-1.71513331063147e-07
4.4828453180297	-6.03396297190225e-08
4.54720921089822	-1.27164656991221e-08
4.61157305543933	-5.08340716070313e-08
4.67593694830786	-1.74692447496964e-07
4.74030079284897	-2.50895868159467e-07
4.80466468571749	-2.50895868159467e-07
4.8690284819312	-2.7947612480207e-07
4.93339237479972	-3.17593730746122e-07
4.99775626766824	-3.23951963595683e-07
5.06212016053677	-3.42994870954909e-07
5.12648405340529	-3.11235497896561e-07
5.19084794627381	-1.96914471290006e-07
5.25521183914233	-6.03396297190225e-08
5.31957573201085	1.90429073772972e-08
5.38393962487938	1.26846745458074e-08
5.4483035177479	-7.30560954000734e-08
5.51266741061642	-2.19136495083048e-07
5.57703130348494	-2.92192590501193e-07
5.64139519635347	-2.66791450292405e-07
5.7057586059479	-3.01729939766498e-07
5.77012249881642	-3.01729939766498e-07
5.83448639168495	-2.25494727932609e-07
5.89885028455347	-2.15957378649232e-07
5.96321417742199	-2.38211193631731e-07
6.02757807029051	-1.04815468494564e-07
6.09194196315904	3.17593730764193e-08
6.15630585602756	2.22220238111133e-08
6.22066974889608	-4.12967223417253e-08
6.2850336417646	-9.20990027954418e-08
6.34939753463313	-2.82655241235887e-07
6.41376142750165	-2.73149683123895e-07
6.47812532037017	-1.71513331063147e-07
6.54248921323869	-1.33395725137167e-07
6.60685310610722	-1.11173701344125e-07
6.67121699897574	-7.94143282496345e-08
6.73558089184426	-6.35187461347674e-08
6.79994478471278	4.76231640199004e-08
6.8643086775813	9.52781192292579e-08
6.92867257044983	1.23858375871861e-07
6.99303598004426	2.22315611516864e-07
7.05739987291278	6.35187461528386e-08
7.12176376578131	-1.20679259438045e-07
7.18612765864983	-1.68334214647403e-07
7.25049155151835	-2.57254101009028e-07
7.31485544438687	-1.96914471290006e-07
7.3792193372554	-3.17593730764193e-08
7.44358323012392	-3.17911643381612e-09
7.50794712299244	9.53734926530598e-09
7.57231101586096	1.04815468494564e-07
7.63667490872949	9.52781192292579e-08
7.70103880159801	7.93825371143909e-08
7.76540269446653	8.25616535301359e-08
7.82976658733505	6.03396297190225e-08
7.89413048020358	6.03396297190225e-08
7.9584943730721	-1.23858375871861e-07
8.02285826594062	-1.87377122006629e-07
8.08722215880914	-1.30216608703351e-07
8.15158605167766	-7.62352118338895e-08
8.21594994454619	6.35823284956105e-09
8.28031335414062	2.28673844366425e-07
8.34467724700914	1.46080399664903e-07
8.40904113987767	0
8.47340503274619	7.93825371143909e-08
8.53776892561471	8.89198863796969e-08
8.60213281848323	-6.35823284956105e-09
8.66649671135175	-2.54011402268583e-08
8.73086060422028	-1.01636352060748e-07
8.7952244970888	-2.54074984593283e-07
8.85958838995732	-2.09630936989128e-07
8.92395228282585	-7.94143282496345e-08
8.98831617569437	1.90429073772972e-08
9.05268006856289	1.77839772759394e-07
9.11704396143141	2.12778262251558e-07
9.18140785429994	2.54011402268583e-08
9.24577174716846	-4.76549551912863e-08
9.31013564003698	1.90429073772972e-08
9.3744995329055	-2.22538149644281e-08
9.43886342577402	-8.57407699458808e-08
9.50322731864255	-4.76549551912863e-08
9.56759072823698	-1.11173701344125e-07
9.6319546211055	-1.84198005590884e-07
9.69631851397403	-9.53734928337716e-09
9.76068240684255	3.49384895102354e-08
9.82504629971107	6.03396297190225e-08
9.88941019257959	2.25494727932609e-07
9.95377408544812	2.22315611516864e-07
10.0181379783166	7.30560954181446e-08
10.0825018711852	3.49384895102354e-08
10.1468657640537	-9.53734928337716e-09
10.2112296569222	-1.11173701344125e-07
10.2755935497907	-9.20990027954418e-08
10.3399574426593	-7.30560954000734e-08
10.4043213355278	-9.52781192292579e-08
10.4686852283963	-1.01636352060748e-07
10.5330491212648	-9.53734928337716e-09
10.5974130141333	5.08022804537165e-08
10.6617769070019	1.77839772759394e-07
10.7261407998704	2.31821169628855e-07
10.7905046927389	5.08022804537165e-08
10.8548681023333	-1.61975981797842e-07
10.9192319952019	-7.30560954000734e-08
10.9835958880704	-1.01636352060748e-07
11.0479597809389	-2.82655241235887e-07
11.1123236738074	-1.07994584910309e-07
11.176687566676	1.01636352078819e-07
11.2410514595445	9.53734926530598e-09
11.305415352413	-1.90746985486831e-08
11.3697792452815	6.35823284956105e-09
11.43414313815	1.74660656325578e-07
11.4985070310186	3.52532220238286e-07
11.5628709238871	1.36574841570983e-07
11.6272348167556	-4.76549551912863e-08
11.6915987096241	1.07962793756994e-07
11.7559626024927	-5.40131880408474e-08
11.8203264953612	-2.92192590501193e-07
11.8846903882297	-1.20679259438045e-07
11.9490542810982	1.36574841570983e-07
12.0134181739667	1.90556238440445e-07
12.0777820668353	2.03240912968181e-07
12.1421454764297	1.68334214629331e-07
12.2065093692982	1.90556238440445e-07
12.2708732621667	2.60433217442844e-07
12.3352371550353	2.12778262251558e-07
12.3996010479038	1.46080399664903e-07
12.4639649407723	7.93825371143909e-08
12.5283288336408	-3.81176059259804e-08
12.5926927265094	-1.20679259438045e-07
12.6570566193779	-6.03396297190225e-08
12.7214205122464	5.39813968694615e-08
12.7857844051149	1.58796865364025e-07
12.8501482979834	2.31821169628855e-07
12.914512190852	2.44537635327977e-07
12.9788760837205	2.19136495083048e-07
13.043239976589	1.14321026606555e-07
13.1076038694575	1.36543050399597e-07
13.1719677623261	2.47716751743722e-07
13.2363316551946	1.5561774894828e-07
13.3006955480631	-1.04815468494564e-07
13.3650589576575	-2.19136495083048e-07
13.4294228505261	-7.62352118338895e-08
13.4937867433946	1.23858375871861e-07
13.5581506362631	4.12967223597965e-08
13.6225145291316	1.93735354874261e-07
13.6868784220002	5.65310482489844e-07
13.7512423148687	4.22409199240686e-07
13.8156062077372	1.90429073772972e-08
13.8799701006057	1.873771220247e-07
13.9443339934742	4.1923008280687e-07
14.0086978863428	2.38179402478416e-07
14.0730617792113	1.26846745458074e-08
14.1374256720798	3.81176059259804e-08
14.2017895649483	1.33395725137167e-07
14.2661534578169	1.58796865364025e-07
14.3305173506854	4.76231640199004e-08
14.3948812435539	1.20679259456116e-07
14.4592451364224	4.73211479676331e-07
14.5236090292909	5.55773133206467e-07
14.5879729221595	2.73117891970581e-07
14.6523363317539	1.58796865364025e-07
14.7167002246224	2.54074984593283e-07
14.7810641174909	2.12778262251558e-07
14.8454280103595	1.26846745458074e-08
14.909791903228	-5.39813968694615e-08
14.9741557960965	4.44440476041555e-08
15.038519688965	1.42901283249158e-07
15.1028835818336	7.93825371143909e-08
15.1672474747021	5.08022804537165e-08
15.2316113675706	4.16050966391125e-07
15.2959752604391	5.62131366056028e-07
15.3603391533076	3.23951963577612e-07
15.4247030461762	3.04877265028929e-07
15.4890669390447	3.36636638123419e-07
15.5534308319132	7.30560954181446e-08
15.6177947247817	-1.74692447496964e-07
15.6821586176503	-3.17911643381612e-09
15.7465225105188	2.66759659121019e-07
15.8108864033873	1.30216608721422e-07
15.8752502962558	-4.44758387574702e-08
15.9396137058503	2.06420029401997e-07
16.0039775987188	5.43088458678731e-07
16.0683414915873	3.84291593314706e-07
16.1327053844558	1.84198005608955e-07
16.1970692773243	3.46173987388725e-07
16.2614331701929	3.52532220238286e-07
16.3257970630614	-9.53734928337716e-09
16.3901609559299	-2.63612333858589e-07
16.4545248487984	-4.44758387574702e-08
16.518888741667	2.79476124820142e-07
16.5832526345355	1.65155098213586e-07
16.647616527404	6.98769790023997e-08
16.7119804202725	2.95339915763623e-07
16.776344313141	4.85927945375453e-07
16.8407082060096	2.98519032197439e-07
16.9050720988781	2.12778262251558e-07
16.9694359917466	3.93797151426697e-07
17.0337998846151	3.36636638123419e-07
17.0981637774837	5.39813968694615e-08
17.1625276703522	-8.89198863796969e-08
17.2268910799466	-3.17911643381612e-09
17.2912549728151	1.175001430223e-07
17.3556188656837	1.07962793756994e-07
17.4199827585522	2.92192590519264e-07
17.4843466514207	4.95433503487445e-07
17.5487105442892	4.73211479676331e-07
17.6130744371578	1.84198005608955e-07
17.6774383300263	2.19136495083048e-07
17.7418022228948	4.1287184997538e-07
17.8061661157633	3.08056381462745e-07
17.8705300086318	5.71605133032776e-08
17.9348939015004	-7.30560954000734e-08
17.9992577943689	-8.57407699458808e-08
18.0636216872374	-5.39813968694615e-08
18.1279855801059	6.35187461528386e-08
18.1923494729745	2.85834357669703e-07
18.256713365843	4.82748828941637e-07
18.3210772587115	4.22409199240686e-07
18.38544115158	2.60433217442844e-07
18.4498050444485	2.28673844366425e-07
18.514168454043	2.47716751743722e-07
18.5785323469115	1.46080399664903e-07
18.64289623978	-3.81176059259804e-08
18.7072601326485	-6.35823284956105e-09
18.7716240255171	3.49384895102354e-08
18.8359879183856	-1.07994584910309e-07
18.9003518112541	-4.44758387574702e-08
18.9647157041226	2.82655241235887e-07
19.0290795969912	4.63674130411025e-07
19.0934434898597	4.1287184997538e-07
19.1578073827282	3.84291593314706e-07
19.2221712755967	2.98519032197439e-07
19.2865351684652	7.93825371143909e-08
19.3508990613338	-6.35823284956105e-09
19.4152629542023	3.17593730764193e-08
19.4796268470708	-7.62352118338895e-08
19.5439907399393	-9.84572356450029e-08
19.6083546328079	3.81176059259804e-08
19.6727185256764	1.42901283249158e-07
19.7370824185449	1.84198005608955e-07
19.8014458281393	2.50895868177538e-07
19.8658097210079	4.28735640918861e-07
19.9301736138764	4.73211479676331e-07
19.9945375067449	1.84198005608955e-07
19.9999999537621	1.74660656325578e-07


==> tikz/gravity_balance_kinetic_N32-1.tsv <==
0	3.74162953844077e-10
0.00483274088048192	1.49665873450067e-09
0.00966548176096385	3.36278860636946e-09
0.0144982226414458	5.9647771469044e-09
0.0193309635219277	9.29180145935558e-09
0.0241637044024096	1.33300640907002e-08
0.0289964452828915	1.80628794229552e-08
0.0354400996291094	2.5430524488439e-08
0.0418837544586014	3.39478217763791e-08
0.0483274088048192	4.35533169151381e-08
0.0547710617012148	5.4178338890792e-08
0.0612147194303513	6.57477266513559e-08
0.0676583723267469	7.81805807125357e-08
0.0762499127437683	9.60243146209291e-08
0.0848414531607897	1.15048026192337e-07
0.0934329887450702	1.35026386559684e-07
0.102024529162092	1.55728161411881e-07
0.110616069579113	1.76919699692611e-07
0.119207609996134	1.98368468933564e-07
0.130662993997002	2.27265100599723e-07
0.14211837799787	2.55727591675617e-07
0.153573766831479	2.8326595711015e-07
0.165029150832347	3.09434470318908e-07
0.176484539665956	3.33839173058292e-07
0.187939923666824	3.56104714227412e-07
0.203213772223142	3.82784731668831e-07
0.218487620779459	4.04689806687607e-07
0.233761464503036	4.21614484338719e-07
0.249035313059354	4.33539207270167e-07
0.264309161615672	4.40654110105972e-07
0.27958301017199	4.43367065503723e-07
0.299948141580414	4.42372145250486e-07
0.320313268156097	4.3613127148857e-07
0.34067839956452	4.2648853101078e-07
0.361043530972944	4.15282743894905e-07
0.381408662381368	4.04133959576364e-07
0.401773788957051	3.94262494483723e-07
0.428927297501616	3.85513063435406e-07
0.456080806046181	3.8021625836997e-07
0.483234314590746	3.76732732901426e-07
0.510387842466275	3.72332480727204e-07
0.537541322014394	3.63864245642104e-07
0.564694849889923	3.48375058718268e-07
0.600899521505688	3.17546949655096e-07
0.637104193121454	2.69514108706394e-07
0.67330886473722	2.07747200730692e-07
0.709513536352985	1.40688846544901e-07
0.745718207968751	7.98686917084097e-08
0.781922879584516	3.85428073413801e-08
0.830195775072204	3.35732603393978e-08
0.878468670559891	9.31241343045392e-08
0.926741614374987	2.03978284461169e-07
0.975014509862675	3.32759873142012e-07
1.02328740535036	4.39780361493734e-07
1.07156030083805	4.97668657104199e-07
1.13592414537916	4.99570894768651e-07
1.20028803824769	4.25521844713041e-07
1.2646518827888	3.37091347961819e-07
1.32901577565732	2.80582275843e-07
1.39337962019843	2.49199090531198e-07
1.45774351306696	2.0891000788735e-07
1.52210735760807	1.44577331357355e-07
1.58647125047659	8.26031721055075e-08
1.65083509501771	8.24488677067827e-08
1.71519898788623	1.82970116751042e-07
1.77956283242734	3.49251898607944e-07
1.84392672529587	4.92316036132755e-07
1.90829056983698	5.36812358711424e-07
1.9726544627055	4.70741442060752e-07
2.03701830724661	3.46769628926593e-07
2.10138220011514	2.40015298935909e-07
2.16574604465625	1.8668190976969e-07
2.23010993752477	1.7066720520152e-07
2.29447378206589	1.61717887831166e-07
2.35883767493441	1.48260356573738e-07
2.42320151947552	1.46286714733627e-07
2.48756541234405	1.90203237208761e-07
2.55192925688516	3.06063172619545e-07
2.61629314975368	4.5482444585874e-07
2.68065699429479	5.42002482294191e-07
2.74502088716332	5.25767017087112e-07
2.80938473170443	4.03742937507469e-07
2.87374862457295	2.42194646470672e-07
2.93811246911407	1.28149072592755e-07
3.00247636198259	1.04833616067743e-07
3.0668402065237	1.44399449353226e-07
3.13120409939223	1.87951363953752e-07
3.19556794393334	2.08400696186376e-07
3.25993183680186	2.30147794888809e-07
3.32429568134297	2.93537305095445e-07
3.3886595742115	4.00637615083829e-07
3.45302341875261	4.99617397357722e-07
3.51738731162113	5.19111666180402e-07
3.58175115616225	4.29233028838699e-07
3.64611504903077	2.71904806692273e-07
3.71047889357188	1.3002659285273e-07
3.77484278644041	6.57949681624574e-08
3.83920663098152	1.11894800743871e-07
3.90357052385004	1.75536333475279e-07
3.96793436839115	2.41973418542976e-07
4.03229826125968	2.94711420029057e-07
4.09666210580079	3.35666837362222e-07
4.16102599866931	3.81011511513963e-07
4.22538984321043	4.48932831035204e-07
4.28975373607895	4.95198642789497e-07
4.35411758062006	4.65823531911327e-07
4.41848147348859	3.40763749473983e-07
4.4828453180297	1.68791103905191e-07
4.54720921089822	4.51764633472232e-08
4.61157305543933	3.75379228439395e-08
4.67593694830786	1.29476144361221e-07
4.74030079284897	2.54776967637892e-07
4.80466468571749	3.49716586590369e-07
4.8690284819312	3.85967458869454e-07
4.93339237479972	3.90412655039129e-07
4.99775626766824	4.06764256230374e-07
5.06212016053677	4.48558062071861e-07
5.12648405340529	4.20260752251951e-07
5.19084794627381	3.4523798852533e-07
5.25521183914233	2.287187560893e-07
5.31957573201085	9.17949841155912e-08
5.38393962487938	3.0061728298479e-08
5.4483035177479	8.61899231441662e-08
5.51266741061642	2.08502685127888e-07
5.57703130348494	3.46839173783294e-07
5.64139519635347	4.38373404162932e-07
5.7057586059479	4.57023050102819e-07
5.77012249881642	4.27055001584629e-07
5.83448639168495	3.81891282072114e-07
5.89885028455347	3.42395136020062e-07
5.96321417742199	2.86494904171483e-07
6.02757807029051	2.37102526088499e-07
6.09194196315904	1.542557456956e-07
6.15630585602756	6.21936778608362e-08
6.22066974889608	6.91308850300644e-08
6.2850336417646	1.71614261682482e-07
6.34939753463313	3.22114208921805e-07
6.41376142750165	4.80182405608683e-07
6.47812532037017	5.36851336649831e-07
6.54248921323869	4.69579695733916e-07
6.60685310610722	3.80301674901836e-07
6.67121699897574	2.9887018054299e-07
6.73558089184426	2.37329379380049e-07
6.79994478471278	1.95440608912013e-07
6.8643086775813	1.53855830452257e-07
6.92867257044983	1.0589277789647e-07
6.99303598004426	1.01011122104622e-07
7.05739987291278	1.64411598543019e-07
7.12176376578131	2.78151637450753e-07
7.18612765864983	4.05542456394294e-07
7.25049155151835	5.06689177100589e-07
7.31485544438687	4.999914422773e-07
7.3792193372554	4.1551510036415e-07
7.44358323012392	2.92061749966725e-07
7.50794712299244	1.92550565634342e-07
7.57231101586096	1.61148494250512e-07
7.63667490872949	1.64859071133142e-07
7.70103880159801	1.62995259194575e-07
7.76540269446653	1.60746371756173e-07
7.82976658733505	1.76752837704534e-07
7.89413048020358	2.46345973326612e-07
7.9584943730721	3.78436752338945e-07
8.02285826594062	4.99554250949691e-07
8.08722215880914	5.31734350547862e-07
8.15158605167766	4.56898229821693e-07
8.21594994454619	3.23753982835372e-07
8.28031335414062	1.83381053930623e-07
8.34467724700914	1.17110804426187e-07
8.40904113987767	1.34222518490229e-07
8.47340503274619	1.77639421045599e-07
8.53776892561471	2.03240344545691e-07
8.60213281848323	2.3064107152711e-07
8.66649671135175	2.84352939987554e-07
8.73086060422028	3.56084927533955e-07
8.7952244970888	4.34066001199401e-07
8.85958838995732	4.94228230344771e-07
8.92395228282585	4.80090779690202e-07
8.98831617569437	3.63653570428958e-07
9.05268006856289	2.05081367210713e-07
9.11704396143141	9.14710640067554e-08
9.18140785429994	7.00049781917619e-08
9.24577174716846	1.26593884968904e-07
9.31013564003698	2.1126814725757e-07
9.3744995329055	2.81531034998314e-07
9.43886342577402	3.24026252284747e-07
9.50322731864255	3.55474032209738e-07
9.56759072823698	4.0216854981662e-07
9.6319546211055	4.56236053823584e-07
9.69631851397403	4.61820052764029e-07
9.76068240684255	3.79857051563016e-07
9.82504629971107	2.534166876204e-07
9.88941019257959	1.19474454530861e-07
9.95377408544812	5.31004023258737e-08
10.0181379783166	9.08894154091553e-08
10.0825018711852	1.98968982398485e-07
10.1468657640537	3.00748274725674e-07
10.2112296569222	3.83352268359373e-07
10.2755935497907	4.21732544133396e-07
10.3399574426593	4.14303711498535e-07
10.4043213355278	3.97219878409514e-07
10.4686852283963	3.95102830836677e-07
10.5330491212648	3.67264170680832e-07
10.5974130141333	2.8650327869534e-07
10.6617769070019	1.68216873006419e-07
10.7261407998704	6.15141918631002e-08
10.7905046927389	3.95419847144496e-08
10.8548681023333	1.31613495529592e-07
10.9192319952019	2.79961585238259e-07
10.9835958880704	4.10121326620753e-07
11.0479597809389	4.65856969539961e-07
11.1123236738074	4.34032086925842e-07
11.176687566676	3.74343273073304e-07
11.2410514595445	3.38929285930175e-07
11.305415352413	3.15518373681424e-07
11.3697792452815	2.655288656258e-07
11.43414313815	1.86957329103514e-07
11.4985070310186	1.21668613098533e-07
11.5628709238871	8.49196770104126e-08
11.6272348167556	1.30071588235421e-07
11.6915987096241	2.48866174381244e-07
11.7559626024927	3.85956365501649e-07
11.8203264953612	4.8566633340324e-07
11.8846903882297	5.01805435871949e-07
11.9490542810982	4.32408584620285e-07
12.0134181739667	3.32266595365587e-07
12.0777820668353	2.55403667812245e-07
12.1421454764297	2.17206000326647e-07
12.2065093692982	2.00362131936506e-07
12.2708732621667	1.66219685720846e-07
12.3352371550353	1.29232155832431e-07
12.3996010479038	1.42153413722138e-07
12.4639649407723	2.27723503236903e-07
12.5283288336408	3.64839057030226e-07
12.5926927265094	4.93031268627398e-07
12.6570566193779	5.38984632368799e-07
12.7214205122464	4.7631676722711e-07
12.7857844051149	3.43187715272813e-07
12.8501482979834	2.20964419668756e-07
12.914512190852	1.73220318713828e-07
12.9788760837205	1.77603693690152e-07
13.043239976589	1.75629120953886e-07
13.1076038694575	1.71680716406228e-07
13.1719677623261	1.88858237166104e-07
13.2363316551946	2.36381016873554e-07
13.3006955480631	3.25688492060345e-07
13.3650589576575	4.4366569497842e-07
13.4294228505261	5.27921596609042e-07
13.4937867433946	5.17416462877803e-07
13.5581506362631	4.02345002286541e-07
13.6225145291316	2.40473008535246e-07
13.6868784220002	1.22969647769966e-07
13.7512423148687	9.96160984170664e-08
13.8156062077372	1.50675812176738e-07
13.8799701006057	2.09475696277752e-07
13.9443339934742	2.48126722614697e-07
14.0086978863428	2.84703492826318e-07
14.0730617792113	3.41499042860874e-07
14.1374256720798	4.18892808338497e-07
14.2017895649483	4.91745054424492e-07
14.2661534578169	5.08998977903854e-07
14.3305173506854	4.27607166484274e-07
14.3948812435539	2.73982621234401e-07
14.4592451364224	1.3283748663525e-07
14.5236090292909	8.13490541475677e-08
14.5879729221595	1.04886725938463e-07
14.6523363317539	1.8925864856461e-07
14.7167002246224	2.69206966562515e-07
14.7810641174909	3.19456808806098e-07
14.8454280103595	3.6864224675624e-07
14.909791903228	4.18324351198377e-07
14.9741557960965	4.48564006733453e-07
15.038519688965	4.59223216183215e-07
15.1028835818336	4.17475472813921e-07
15.1672474747021	3.14825678833263e-07
15.2316113675706	1.78518941598034e-07
15.2959752604391	7.28263983434934e-08
15.3603391533076	5.8238390592882e-08
15.4247030461762	1.35795605699923e-07
15.4890669390447	2.80013767954644e-07
15.5534308319132	4.10976898094389e-07
15.6177947247817	4.51359095239835e-07
15.6821586176503	4.36798168887853e-07
15.7465225105188	4.25509518865381e-07
15.8108864033873	4.14903101314293e-07
15.8752502962558	3.85097252047241e-07
15.9396137058503	3.25879212372984e-07
16.0039775987188	2.20194581716684e-07
16.0683414915873	1.06291387629295e-07
16.1327053844558	5.08267329437525e-08
16.1970692773243	1.1589276284299e-07
16.2614331701929	2.587397582914e-07
16.3257970630614	3.94408027598503e-07
16.3901609559299	4.50794226654543e-07
16.4545248487984	4.76118949791384e-07
16.518888741667	4.48953588090367e-07
16.5832526345355	3.86125676595183e-07
16.647616527404	3.50846280588553e-07
16.7119804202725	3.09722273439788e-07
16.776344313141	2.32920338888177e-07
16.8407082060096	1.66862911069535e-07
16.9050720988781	1.09171089431987e-07
16.9694359917466	9.90251100204896e-08
17.0337998846151	2.06301509137578e-07
17.0981637774837	3.69180736273304e-07
17.1625276703522	4.88000615660141e-07
17.2268910799466	5.37302213978271e-07
17.2912549728151	4.9612980738883e-07
17.3556188656837	3.99115493338633e-07
17.4199827585522	3.12037738538368e-07
17.4843466514207	2.84988727125755e-07
17.5487105442892	2.36485434634581e-07
17.6130744371578	1.87786496457483e-07
17.6774383300263	1.63845179470856e-07
17.7418022228948	1.60710335263446e-07
17.8061661157633	2.16658017745404e-07
17.8705300086318	3.31687086440505e-07
17.9348939015004	4.36415385753499e-07
17.9992577943689	5.12612080724385e-07
18.0636216872374	5.38352829744377e-07
18.1279855801059	4.54400715164399e-07
18.1923494729745	3.04139073284137e-07
18.256713365843	1.96849086337332e-07
18.3210772587115	1.70061736361993e-07
18.38544115158	1.94024618217267e-07
18.4498050444485	1.97190115147323e-07
18.514168454043	1.75305277048471e-07
18.5785323469115	2.11939821724356e-07
18.64289623978	3.16607642829942e-07
18.7072601326485	4.26860530359686e-07
18.7716240255171	5.30894771937308e-07
18.8359879183856	5.7517350914358e-07
18.9003518112541	4.92223584311618e-07
18.9647157041226	3.35439048711037e-07
19.0290795969912	2.02481288916673e-07
19.0934434898597	1.4805836678296e-07
19.1578073827282	1.60616163349576e-07
19.2221712755967	1.99054904695982e-07
19.2865351684652	2.19105377294977e-07
19.3508990613338	2.55350164172985e-07
19.4152629542023	3.35109725948168e-07
19.4796268470708	3.99331232312002e-07
19.5439907399393	4.50698421024534e-07
19.6083546328079	5.12988046434315e-07
19.6727185256764	4.93622315964793e-07
19.7370824185449	3.605846707289e-07
19.8014458281393	2.1356234530713e-07
19.8658097210079	1.11816128825126e-07
19.9301736138764	8.74022797995826e-08
19.9945375067449	1.47923683293129e-07
19.9999999537621	1.5047563431065e-07


==> tikz/gravity_balance_kinetic_N32-2.tsv <==
0	3.74162953844077e-10
0.00483274088048192	1.48326409660632e-09
0.00966548176096385	3.30490524687769e-09
0.0144982226414458	5.81537992610879e-09
0.0193309635219277	8.98950892342256e-09
0.0241637044024096	1.28006476997446e-08
0.0289964452828915	1.72207602755556e-08
0.0354400996291094	2.40312909128656e-08
0.0418837544586014	3.18033545214918e-08
0.0483274088048192	4.04611848235708e-08
0.0547710617012148	4.99258217636839e-08
0.0612147194303513	6.01163258133865e-08
0.0676583723267469	7.09503931900027e-08
0.0762499127437683	8.63442805673739e-08
0.0848414531607897	1.02544808534349e-07
0.0934329887450702	1.19356772049616e-07
0.102024529162092	1.36587035708445e-07
0.110616069579113	1.54048753431606e-07
0.119207609996134	1.71563399685507e-07
0.130662993997002	1.94989541453336e-07
0.14211837799787	2.17850368192554e-07
0.153573766831479	2.39819378065668e-07
0.165029150832347	2.60611586562777e-07
0.176484539665956	2.79977289532942e-07
0.187939923666824	2.9774487095964e-07
0.203213772223142	3.19324207287822e-07
0.218487620779459	3.37583635252731e-07
0.233761464503036	3.52460082646913e-07
0.249035313059354	3.64010508427686e-07
0.264309161615672	3.72398144772905e-07
0.27958301017199	3.77867854922991e-07
0.299948141580414	3.82036741590349e-07
0.320313268156097	3.8223179109657e-07
0.34067839956452	3.7924175774048e-07
0.361043530972944	3.73768956916988e-07
0.381408662381368	3.66378645572251e-07
0.401773788957051	3.57461256589516e-07
0.428927297501616	3.44656938428187e-07
0.456080806046181	3.29397662406496e-07
0.483234314590746	3.11309085467325e-07
0.510387842466275	2.89818783505499e-07
0.537541322014394	2.64471937406123e-07
0.564694849889923	2.351675934688e-07
0.600899521505688	1.92637003997808e-07
0.637104193121454	1.46005706900982e-07
0.67330886473722	9.94906191082844e-08
0.709513536352985	5.84118076297249e-08
0.745718207968751	2.81452010080019e-08
0.781922879584516	1.2992650700025e-08
0.830195775072204	2.01275083346057e-08
0.878468670559891	5.63115719907034e-08
0.926741614374987	1.12657422902799e-07
0.975014509862675	1.76041846329232e-07
1.02328740535036	2.33139927040338e-07
1.07156030083805	2.73722241362539e-07
1.13592414537916	2.99447663989416e-07
1.20028803824769	2.85025991901904e-07
1.2646518827888	2.39678716374566e-07
1.32901577565732	1.76017714718284e-07
1.39337962019843	1.07544190011635e-07
1.45774351306696	4.83476022106891e-08
1.52210735760807	1.21605826153196e-08
1.58647125047659	8.86638654829272e-09
1.65083509501771	3.99785577325263e-08
1.71519898788623	9.63602559354145e-08
1.77956283242734	1.60530322488326e-07
1.84392672529587	2.1286074516255e-07
1.90829056983698	2.38288944965658e-07
1.9726544627055	2.30818630615666e-07
2.03701830724661	1.94108820148628e-07
2.10138220011514	1.39105429311405e-07
2.16574604465625	8.03577530990204e-08
2.23010993752477	3.23341468000191e-08
2.29447378206589	6.30460820793318e-09
2.35883767493441	7.88864942600262e-09
2.42320151947552	3.56303604996425e-08
2.48756541234405	8.11580333957097e-08
2.55192925688516	1.31296198028926e-07
2.61629314975368	1.71768275557652e-07
2.68065699429479	1.91330665250384e-07
2.74502088716332	1.84927827399752e-07
2.80938473170443	1.54823804374805e-07
2.87374862457295	1.09575087700389e-07
2.93811246911407	6.13533484606097e-08
3.00247636198259	2.25446008455781e-08
3.0668402065237	2.55379693650217e-09
3.13120409939223	5.55817670526601e-09
3.19556794393334	2.96171887993174e-08
3.25993183680186	6.73376025650624e-08
3.32429568134297	1.07917614310462e-07
3.3886595742115	1.40088679304833e-07
3.45302341875261	1.55156653944523e-07
3.51738731162113	1.49281763610026e-07
3.58175115616225	1.24380331905831e-07
3.64611504903077	8.74092923073067e-08
3.71047889357188	4.83079778530016e-08
3.77484278644041	1.72174224000979e-08
3.83920663098152	1.78237293596253e-09
3.90357052385004	5.21747168033524e-09
3.96793436839115	2.56288017728648e-08
4.03229826125968	5.66931955169085e-08
4.09666210580079	8.94809647106677e-08
4.16102599866931	1.14906636865069e-07
4.22538984321043	1.26146899854956e-07
4.28975373607895	1.20389729397651e-07
4.35411758062006	9.94470504272083e-08
4.41848147348859	6.91184121196576e-08
4.4828453180297	3.75057845805915e-08
4.54720921089822	1.27740417347973e-08
4.61157305543933	9.77635983469754e-10
4.67593694830786	4.53173299864232e-09
4.74030079284897	2.17044387371339e-08
4.80466468571749	4.72110299556893e-08
4.8690284819312	7.3745424713902e-08
4.93339237479972	9.3980530291557e-08
4.99775626766824	1.02514394824034e-07
5.06212016053677	9.72378716757369e-08
5.12648405340529	7.97864578694744e-08
5.19084794627381	5.49803024120003e-08
5.25521183914233	2.94378551629432e-08
5.31957573201085	9.75607547599743e-09
5.38393962487938	7.54702623855003e-10
5.4483035177479	4.24841451201551e-09
5.51266741061642	1.86691429608388e-08
5.57703130348494	3.95966235176314e-08
5.64139519635347	6.10341974937397e-08
5.7057586059479	7.70597178038355e-08
5.77012249881642	8.33976719165352e-08
5.83448639168495	7.85004841858005e-08
5.89885028455347	6.38620548920784e-08
5.96321417742199	4.35156648399515e-08
6.02757807029051	2.28742679417257e-08
6.09194196315904	7.24595692870009e-09
6.15630585602756	4.28340806730625e-10
6.22066974889608	3.75239278234549e-09
6.2850336417646	1.58142044290091e-08
6.34939753463313	3.2939342483505e-08
6.41376142750165	5.02369615288383e-08
6.47812532037017	6.29413855256899e-08
6.54248921323869	6.76725006111648e-08
6.60685310610722	6.32861315366338e-08
6.67121699897574	5.11032484846055e-08
6.73558089184426	3.44754801455181e-08
6.79994478471278	1.78255446509989e-08
6.8643086775813	5.43666067630816e-09
6.92867257044983	3.16529731651504e-10
6.99303598004426	3.43723155349611e-09
7.05739987291278	1.35479135430783e-08
7.12176376578131	2.75826880685019e-08
7.18612765864983	4.1539400975883e-08
7.25049155151835	5.15767130791753e-08
7.31485544438687	5.50311247940053e-08
7.3792193372554	5.10808570393308e-08
7.44358323012392	4.09041300467117e-08
7.50794712299244	2.72943939267318e-08
7.57231101586096	1.38618077684577e-08
7.63667490872949	4.04721648558752e-09
7.70103880159801	2.14286430941608e-10
7.76540269446653	3.0591444070961e-09
7.82976658733505	1.14830049159156e-08
7.89413048020358	2.2944306101287e-08
7.9584943730721	3.41835659152642e-08
8.02285826594062	4.21140053032068e-08
8.08722215880914	4.46349771664071e-08
8.15158605167766	4.11563135524009e-08
8.21594994454619	3.27043894899957e-08
8.28031335414062	2.15943785941238e-08
8.34467724700914	1.07721295383054e-08
8.40904113987767	3.00947301719826e-09
8.47340503274619	1.73113295794056e-10
8.53776892561471	2.75608656691715e-09
8.60213281848323	9.79479343802665e-09
8.66649671135175	1.91745286021299e-08
8.73086060422028	2.82320786236259e-08
8.7952244970888	3.44830240266568e-08
8.85958838995732	3.62763399613965e-08
8.92395228282585	3.32042559343429e-08
8.98831617569437	2.61665818033365e-08
9.05268006856289	1.70867995638836e-08
9.11704396143141	8.36592484300727e-09
9.18140785429994	2.22845688389936e-09
9.24577174716846	1.37785488838348e-10
9.31013564003698	2.43360669287696e-09
9.3744995329055	8.28041109058286e-09
9.43886342577402	1.59288003515797e-08
9.50322731864255	2.32118181707912e-08
9.56759072823698	2.81350062619618e-08
9.6319546211055	2.94002400577014e-08
9.69631851397403	2.67269114623787e-08
9.76068240684255	2.08921996723236e-08
9.82504629971107	1.34887395961593e-08
9.88941019257959	6.47327052805106e-09
9.95377408544812	1.63449213780548e-09
10.0181379783166	1.2271394673091e-10
10.0825018711852	2.16566831530515e-09
10.1468657640537	7.03837653675178e-09
10.2112296569222	1.32889879405395e-08
10.2755935497907	1.91500856202537e-08
10.3399574426593	2.30196948708379e-08
10.4043213355278	2.38809915071515e-08
10.4686852283963	2.15530505988108e-08
10.5330491212648	1.6709088328926e-08
10.5974130141333	1.06681879733124e-08
10.6617769070019	5.02287385184909e-09
10.7261407998704	1.20672733546916e-09
10.7905046927389	1.19143688703466e-10
10.8548681023333	1.90475858710309e-09
10.9192319952019	5.94098707288461e-09
10.9835958880704	1.10292629842188e-08
11.0479597809389	1.57333472762395e-08
11.1123236738074	1.87690490196616e-08
11.176687566676	1.9340179131623e-08
11.2410514595445	1.73334880262838e-08
11.305415352413	1.3325665242996e-08
11.3697792452815	8.40668680268139e-09
11.43414313815	3.87260928070369e-09
11.4985070310186	8.73691043526805e-10
11.5628709238871	1.14102947573226e-10
11.6272348167556	1.679055541521e-09
11.6915987096241	5.03368141518006e-09
11.7559626024927	9.18580681302836e-09
11.8203264953612	1.296576565062e-08
11.8846903882297	1.53439676819492e-08
11.9490542810982	1.5699116930157e-08
12.0134181739667	1.39697529651638e-08
12.0777820668353	1.06508468533139e-08
12.1421454764297	6.64296571321134e-09
12.2065093692982	2.9993276619109e-09
12.2708732621667	6.40774945198444e-10
12.3352371550353	1.15768736991267e-10
12.3996010479038	1.46744948502501e-09
12.4639649407723	4.23950569567917e-09
12.5283288336408	7.61430292030473e-09
12.5926927265094	1.06425839049985e-08
12.6570566193779	1.2500188938568e-08
12.7214205122464	1.27027724541351e-08
12.7857844051149	1.1222947673187e-08
12.8501482979834	8.48207804018039e-09
12.914512190852	5.22304620089902e-09
12.9788760837205	2.30180693981478e-09
13.043239976589	4.55890035930816e-10
13.1076038694575	1.12252858195328e-10
13.1719677623261	1.28433793716039e-09
13.2363316551946	3.582598343263e-09
13.3006955480631	6.33182367212754e-09
13.3650589576575	8.76051867368367e-09
13.4294228505261	1.02092392039872e-08
13.4937867433946	1.03023304958096e-08
13.5581506362631	9.03752048646238e-09
13.6225145291316	6.77363002290686e-09
13.6868784220002	4.12287591748088e-09
13.7512423148687	1.77955641620577e-09
13.8156062077372	3.32835819117842e-10
13.8799701006057	1.13817758099331e-10
13.9443339934742	1.1165190234364e-09
14.0086978863428	3.0109313503857e-09
14.0730617792113	5.24172979945261e-09
14.1374256720798	7.18356675553128e-09
14.2017895649483	8.30964926982723e-09
14.2661534578169	8.32835787658225e-09
14.3305173506854	7.25274208763547e-09
14.3948812435539	5.38670846520134e-09
14.4592451364224	3.23435783578332e-09
14.5236090292909	1.35914089715897e-09
14.5879729221595	2.3199501451646e-10
14.6523363317539	1.0924263016977e-10
14.7167002246224	9.71761418374763e-10
14.7810641174909	2.53944618655996e-09
14.8454280103595	4.35458484458201e-09
14.909791903228	5.90965122678769e-09
14.9741557960965	6.78389432483522e-09
15.038519688965	6.75232505147907e-09
15.1028835818336	5.83859785581745e-09
15.1672474747021	4.30004751466361e-09
15.2316113675706	2.55137452703978e-09
15.2959752604391	1.04907060266515e-09
15.3603391533076	1.68746285287731e-10
15.4247030461762	1.08101108650426e-10
15.4890669390447	8.40559539738918e-10
15.5534308319132	2.12995743219593e-09
15.6177947247817	3.60044848399067e-09
15.6821586176503	4.84116944980509e-09
15.7465225105188	5.51662926444775e-09
15.8108864033873	5.45329273539895e-09
15.8752502962558	4.6801892610618e-09
15.9396137058503	3.41430252027006e-09
16.0039775987188	1.99650636874713e-09
16.0683414915873	7.9673184873575e-10
16.1327053844558	1.14588632983808e-10
16.1970692773243	1.02074792756545e-10
16.2614331701929	7.28205703141457e-10
16.3257970630614	1.79347924340713e-09
16.3901609559299	2.98866313370399e-09
16.4545248487984	3.98074352929028e-09
16.518888741667	4.5023518825086e-09
16.5832526345355	4.42047963659325e-09
16.647616527404	3.76712482851751e-09
16.7119804202725	2.72513510238254e-09
16.776344313141	1.57446026848802e-09
16.8407082060096	6.1445871220551e-10
16.9050720988781	8.36959763488314e-11
16.9694359917466	9.86712682268292e-11
17.0337998846151	6.27057233030976e-10
17.0981637774837	1.50136090567672e-09
17.1625276703522	2.46804892191896e-09
17.2268910799466	3.25788366450717e-09
17.2912549728151	3.65801413593934e-09
17.3556188656837	3.56662061277575e-09
17.4199827585522	3.01619461701272e-09
17.4843466514207	2.16032825457762e-09
17.5487105442892	1.22876707830472e-09
17.6130744371578	4.63747225351284e-10
17.6774383300263	5.51400977361047e-11
17.7418022228948	9.1741273229732e-11
17.8061661157633	5.41114679412275e-10
17.8705300086318	1.26233870160898e-09
17.9348939015004	2.04716830932985e-09
17.9992577943689	2.67768910097539e-09
18.0636216872374	2.9845893411168e-09
18.1279855801059	2.89049958706039e-09
18.1923494729745	2.42728517278379e-09
18.256713365843	1.72386548762264e-09
18.3210772587115	9.68627208623618e-10
18.38544115158	3.57348811432354e-10
18.4498050444485	4.09288246283125e-11
18.514168454043	8.68501013886928e-11
18.5785323469115	4.64113030223629e-10
18.64289623978	1.05483006327209e-09
18.7072601326485	1.68852707087453e-09
18.7716240255171	2.18925801877261e-09
18.8359879183856	2.42255489647003e-09
18.9003518112541	2.32975247124655e-09
18.9647157041226	1.94099580927357e-09
19.0290795969912	1.36420479748474e-09
19.0934434898597	7.5373582031145e-10
19.1578073827282	2.67765042352707e-10
19.2221712755967	2.61100614750696e-11
19.2865351684652	7.96557869904527e-11
19.3508990613338	3.99176382605795e-10
19.4152629542023	8.85829331043152e-10
19.4796268470708	1.3998050592641e-09
19.5439907399393	1.79888906332739e-09
19.6083546328079	1.9763745593128e-09
19.6727185256764	1.88812402064318e-09
19.7370824185449	1.56216199521214e-09
19.8014458281393	1.0887516526456e-09
19.8658097210079	5.94285816442755e-10
19.9301736138764	2.06464452842409e-10
19.9945375067449	2.03326671544709e-11
19.9999999537621	1.51321868369646e-11


==> tikz/gravity_balance_kinetic_N32-3.tsv <==
0	3.74162953844077e-10
0.00483274088048192	1.401683949275e-09
0.00966548176096385	2.97230820264262e-09
0.0144982226414458	5.00347246316991e-09
0.0193309635219277	7.42962303282752e-09
0.0241637044024096	1.01970827469621e-08
0.0289964452828915	1.32610380177942e-08
0.0354400996291094	1.78359708516565e-08
0.0418837544586014	2.27977583562407e-08
0.0483274088048192	2.8081663012305e-08
0.0547710617012148	3.36331060011901e-08
0.0612147194303513	3.94055117476702e-08
0.0676583723267469	4.53586174988677e-08
0.0762499127437683	5.37626672534056e-08
0.0848414531607897	6.23282457929646e-08
0.0934329887450702	7.09941188367732e-08
0.102024529162092	7.97056524838471e-08
0.110616069579113	8.84138983236858e-08
0.119207609996134	9.70746008207516e-08
0.130662993997002	1.08956595600894e-07
0.14211837799787	1.20514391107629e-07
0.153573766831479	1.31683402023504e-07
0.165029150832347	1.42401707315017e-07
0.176484539665956	1.52611168397805e-07
0.187939923666824	1.62258522654141e-07
0.203213772223142	1.74917473520223e-07
0.218487620779459	1.86229455462802e-07
0.233761464503036	1.96142744906204e-07
0.249035313059354	2.04609064379733e-07
0.264309161615672	2.11590261310365e-07
0.27958301017199	2.17060409987771e-07
0.299948141580414	2.2296485998521e-07
0.320313268156097	2.25949389050915e-07
0.34067839956452	2.26129638117042e-07
0.361043530972944	2.23649065829532e-07
0.381408662381368	2.18685785333351e-07
0.401773788957051	2.11453213448068e-07
0.428927297501616	1.99689454700101e-07
0.456080806046181	1.84732915765452e-07
0.483234314590746	1.67350973123972e-07
0.510387842466275	1.48329159240277e-07
0.537541322014394	1.2844949096898e-07
0.564694849889923	1.0846408524092e-07
0.600899521505688	8.33315245847347e-08
0.637104193121454	6.04338131073034e-08
0.67330886473722	4.09031448607858e-08
0.709513536352985	2.54947152002916e-08
0.745718207968751	1.45734097407565e-08
0.781922879584516	8.1301124424522e-09
0.830195775072204	6.0908484230601e-09
0.878468670559891	9.94376805919396e-09
0.926741614374987	1.76486963626445e-08
0.975014509862675	2.69962332890506e-08
1.02328740535036	3.59453532458125e-08
1.07156030083805	4.28802816116717e-08
1.13592414537916	4.87138940314762e-08
1.20028803824769	4.79544996199163e-08
1.2646518827888	4.14609832942578e-08
1.32901577565732	3.13727763187478e-08
1.39337962019843	2.0329488581676e-08
1.45774351306696	1.07182816004193e-08
1.52210735760807	4.13669887464726e-09
1.58647125047659	1.16106009675203e-09
1.65083509501771	1.41245350245418e-09
1.71519898788623	3.84246672740125e-09
1.77956283242734	7.12365702405189e-09
1.84392672529587	1.00275636950249e-08
1.90829056983698	1.17002839718608e-08
1.9726544627055	1.17899546240623e-08
2.03701830724661	1.04257231702268e-08
2.10138220011514	8.08401443155218e-09
2.16574604465625	5.3980252959609e-09
2.23010993752477	2.96871721356518e-09
2.29447378206589	1.22319814497447e-09
2.35883767493441	3.45078977610053e-10
2.42320151947552	2.79015665882734e-10
2.48756541234405	7.9281162956669e-10
2.55192925688516	1.5698833425138e-09
2.61629314975368	2.30318356134905e-09
2.68065699429479	2.76727292896406e-09
2.74502088716332	2.85579928872835e-09
2.80938473170443	2.58161275457934e-09
2.87374862457295	2.04832608344609e-09
2.93811246911407	1.4055920188784e-09
3.00247636198259	8.0251316948767e-10
3.0668402065237	3.50929250027342e-10
3.13120409939223	1.05482332414931e-10
3.19556794393334	6.18224930778568e-11
3.25993183680186	1.69617189019951e-10
3.32429568134297	3.54108308940897e-10
3.3886595742115	5.39186183803929e-10
3.45302341875261	6.66026294614345e-10
3.51738731162113	7.0366457472465e-10
3.58175115616225	6.50602553330911e-10
3.64611504903077	5.2891211865008e-10
3.71047889357188	3.73832175872457e-10
3.77484278644041	2.2233147610007e-10
3.83920663098152	1.03640000201913e-10
3.90357052385004	3.36486718771447e-11
3.96793436839115	1.37373023215889e-11
4.03229826125968	3.33944117789657e-11
4.09666210580079	7.51993372731918e-11
4.16102599866931	1.20457935000693e-10
4.22538984321043	1.53980054709457e-10
4.28975373607895	1.67010263497271e-10
4.35411758062006	1.57981209493469e-10
4.41848147348859	1.31358918740552e-10
4.4828453180297	9.52588835505061e-11
4.54720921089822	5.867050491607e-11
4.61157305543933	2.90486409208563e-11
4.67593694830786	1.07836954531546e-11
4.74030079284897	4.74070700046471e-12
4.80466468571749	8.75776984399171e-12
4.8690284819312	1.87826044475048e-11
4.93339237479972	3.02370871587082e-11
4.99775626766824	3.92296507301062e-11
5.06212016053677	4.33506751320894e-11
5.12648405340529	4.19434981593134e-11
5.19084794627381	3.58935087333697e-11
5.25521183914233	2.70866368531628e-11
5.31957573201085	1.77376613727601e-11
5.38393962487938	9.77894070848971e-12
5.4483035177479	4.4457899316599e-12
5.51266741061642	2.11842880450378e-12
5.57703130348494	2.40550159968442e-12
5.64139519635347	4.39839288037998e-12
5.7057586059479	6.99856467541351e-12
5.77012249881642	9.22276425318386e-12
5.83448639168495	1.04162516448789e-11
5.89885028455347	1.03411645267436e-11
5.96321417742199	9.14453212704698e-12
6.02757807029051	7.23887673377246e-12
6.09194196315904	5.14282856872658e-12
6.15630585602756	3.32907733052102e-12
6.22066974889608	2.11535114862694e-12
6.2850336417646	1.61619364819603e-12
6.34939753463313	1.75468763809969e-12
6.41376142750165	2.31888452600361e-12
6.47812532037017	3.03989315377959e-12
6.54248921323869	3.66812976203737e-12
6.60685310610722	4.02939159785324e-12
6.67121699897574	4.0512733589171e-12
6.73558089184426	3.75961684564358e-12
6.79994478471278	3.25198991455725e-12
6.8643086775813	2.65937779030731e-12
6.92867257044983	2.107796960157e-12
6.99303598004426	1.6891602359093e-12
7.05739987291278	1.44649042495779e-12
7.12176376578131	1.3740756285344e-12
7.18612765864983	1.42935919785545e-12
7.25049155151835	1.5512152215521e-12
7.31485544438687	1.67879310736768e-12
7.3792193372554	1.76621409820668e-12
7.44358323012392	1.79041928408186e-12
7.50794712299244	1.75169196591301e-12
7.57231101586096	1.66828357729992e-12
7.63667490872949	1.56771062187265e-12
7.70103880159801	1.47757390103025e-12
7.76540269446653	1.41826729053661e-12
7.82976658733505	1.39899886108988e-12
7.89413048020358	1.41742227503294e-12
7.9584943730721	1.46224381569009e-12
8.02285826594062	1.51755601517992e-12
8.08722215880914	1.56748694782469e-12
8.15158605167766	1.599971820699e-12
8.21594994454619	1.60889497802953e-12
8.28031335414062	1.59440769743548e-12
8.34467724700914	1.56171182628621e-12
8.40904113987767	1.51890774305632e-12
8.47340503274619	1.47460850833795e-12
8.53776892561471	1.43593368628278e-12
8.60213281848323	1.40727752727472e-12
8.66649671135175	1.38997898232127e-12
8.73086060422028	1.38277569264154e-12
8.7952244970888	1.38275906713429e-12
8.85958838995732	1.38649253244711e-12
8.92395228282585	1.39098309448099e-12
8.98831617569437	1.39430317229116e-12
9.05268006856289	1.39578888148595e-12
9.11704396143141	1.39586054798958e-12
9.18140785429994	1.39559537407373e-12
9.24577174716846	1.39621702326791e-12
9.31013564003698	1.39865181443503e-12
9.3744995329055	1.40325351965073e-12
9.43886342577402	1.40973597233968e-12
9.50322731864255	1.41729086085106e-12
9.56759072823698	1.42482791292974e-12
9.6319546211055	1.43125507983035e-12
9.69631851397403	1.43572255480285e-12
9.76068240684255	1.43777718055187e-12
9.82504629971107	1.43740684337219e-12
9.88941019257959	1.43498263103288e-12
9.95377408544812	1.43113089845625e-12
10.0181379783166	1.42657687140329e-12
10.0825018711852	1.42199949787305e-12
10.1468657640537	1.41792715559878e-12
10.2112296569222	1.4146873148722e-12
10.2755935497907	1.41240917593851e-12
10.3399574426593	1.41106476956723e-12
10.4043213355278	1.41053002279214e-12
10.4686852283963	1.41064608343125e-12
10.5330491212648	1.41126657193002e-12
10.5974130141333	1.41228260800171e-12
10.6617769070019	1.41362624248352e-12
10.7261407998704	1.41525720042112e-12
10.7905046927389	1.41714213129367e-12
10.8548681023333	1.41923462222677e-12
10.9192319952019	1.42146275365912e-12
10.9835958880704	1.4237275422113e-12
11.0479597809389	1.42591148710447e-12
11.1123236738074	1.42789412398746e-12
11.176687566676	1.42957000856254e-12
11.2410514595445	1.43086466748419e-12
11.305415352413	1.43174441419897e-12
11.3697792452815	1.4322188750714e-12
11.43414313815	1.43233645024157e-12
11.4985070310186	1.43217401296999e-12
11.5628709238871	1.4318240269041e-12
11.6272348167556	1.43138163155365e-12
11.6915987096241	1.43093350870706e-12
11.7559626024927	1.43055081970634e-12
11.8203264953612	1.43028548619885e-12
11.8846903882297	1.4301701615252e-12
11.9490542810982	1.43022049234268e-12
12.0134181739667	1.43043843062879e-12
12.0777820668353	1.43081592590701e-12
12.1421454764297	1.43133775529624e-12
12.2065093692982	1.43198374952817e-12
12.2708732621667	1.43273006141468e-12
12.3352371550353	1.43355014692317e-12
12.3996010479038	1.43441545949565e-12
12.4639649407723	1.43529646482262e-12
12.5283288336408	1.43616393983009e-12
12.5926927265094	1.4369907838222e-12
12.6570566193779	1.43775363887684e-12
12.7214205122464	1.43843457668485e-12
12.7857844051149	1.43902230820381e-12
12.8501482979834	1.43951278864391e-12
12.914512190852	1.4399089965193e-12
12.9788760837205	1.44022004572097e-12
13.043239976589	1.44045997745241e-12
13.1076038694575	1.44064585307774e-12
13.1719677623261	1.44079616583511e-12
13.2363316551946	1.44092909105102e-12
13.3006955480631	1.44106115186517e-12
13.3650589576575	1.44120626613136e-12
13.4294228505261	1.44137520564977e-12
13.4937867433946	1.44157524646415e-12
13.5581506362631	1.44181026582489e-12
13.6225145291316	1.44208109093809e-12
13.6868784220002	1.44238578508603e-12
13.7512423148687	1.44272009333927e-12
13.8156062077372	1.4430780758367e-12
13.8799701006057	1.44345258656042e-12
13.9443339934742	1.44383578040482e-12
14.0086978863428	1.44421958813661e-12
14.0730617792113	1.44459641738993e-12
14.1374256720798	1.44495931098641e-12
14.2017895649483	1.4453026123242e-12
14.2661534578169	1.44562196855708e-12
14.3305173506854	1.44591474101842e-12
14.3948812435539	1.44617984849073e-12
14.4592451364224	1.446417798361e-12
14.5236090292909	1.44663043229135e-12
14.5879729221595	1.44682076853494e-12
14.6523363317539	1.44699249168769e-12
14.7167002246224	1.44714976384882e-12
14.7810641174909	1.44729684312687e-12
14.8454280103595	1.44743773234733e-12
14.909791903228	1.44757608622245e-12
14.9741557960965	1.44771482794977e-12
15.038519688965	1.44785611869264e-12
15.1028835818336	1.44800138905344e-12
15.1672474747021	1.44815124306431e-12
15.2316113675706	1.44830552208733e-12
15.2959752604391	1.44846336935062e-12
15.3603391533076	1.4486234826881e-12
15.4247030461762	1.44878417843971e-12
15.4890669390447	1.44894348746073e-12
15.5534308319132	1.44909943997063e-12
15.6177947247817	1.44925016219819e-12
15.6821586176503	1.44939387479195e-12
15.7465225105188	1.44952918021233e-12
15.8108864033873	1.4496549664044e-12
15.8752502962558	1.44977053428046e-12
15.9396137058503	1.44987556624678e-12
16.0039775987188	1.44997006230336e-12
16.0683414915873	1.45005449868184e-12
16.1327053844558	1.45012951152342e-12
16.1970692773243	1.45019595791788e-12
16.2614331701929	1.45025485518248e-12
16.3257970630614	1.4503072838989e-12
16.3901609559299	1.45035422832157e-12
16.4545248487984	1.45039664282125e-12
16.518888741667	1.45043535333238e-12
16.5832526345355	1.45047096356918e-12
16.647616527404	1.45050395071702e-12
16.7119804202725	1.45053456910521e-12
16.776344313141	1.4505628829519e-12
16.8407082060096	1.45058876509244e-12
16.9050720988781	1.45061202541567e-12
16.9694359917466	1.45063228306343e-12
17.0337998846151	1.45064915685967e-12
17.0981637774837	1.45066217089066e-12
17.1625276703522	1.45067094334452e-12
17.2268910799466	1.4506750304166e-12
17.2912549728151	1.45067408240408e-12
17.3556188656837	1.45066787708673e-12
17.4199827585522	1.45065622403548e-12
17.4843466514207	1.45063902819475e-12
17.5487105442892	1.45061635282894e-12
17.6130744371578	1.45058826215622e-12
17.6774383300263	1.45055494660566e-12
17.7418022228948	1.4505166287154e-12
17.8061661157633	1.45047359492384e-12
17.8705300086318	1.45042609892447e-12
17.9348939015004	1.45037442747359e-12
17.9992577943689	1.4503188345826e-12
18.0636216872374	1.45025960637198e-12
18.1279855801059	1.45019690211546e-12
18.1923494729745	1.45013088076886e-12
18.256713365843	1.45006166949685e-12
18.3210772587115	1.44998930009058e-12
18.38544115158	1.4499138367682e-12
18.4498050444485	1.44983521626531e-12
18.514168454043	1.44975340615491e-12
18.5785323469115	1.44966834412631e-12
18.64289623978	1.44957996596138e-12
18.7072601326485	1.44948817692243e-12
18.7716240255171	1.44939291374506e-12
18.8359879183856	1.44929411284693e-12
18.9003518112541	1.44919174243688e-12
18.9647157041226	1.44908577104166e-12
19.0290795969912	1.44897619897917e-12
19.0934434898597	1.44886302624943e-12
19.1578073827282	1.44874634822591e-12
19.2221712755967	1.4486261970177e-12
19.2865351684652	1.44850263620713e-12
19.3508990613338	1.44837579264094e-12
19.4152629542023	1.44824573053728e-12
19.4796268470708	1.44811254526964e-12
19.5439907399393	1.44797633189362e-12
19.6083546328079	1.4478371861006e-12
19.6727185256764	1.44769517179083e-12
19.7370824185449	1.44755038370199e-12
19.8014458281393	1.44740285330731e-12
19.8658097210079	1.44725261335171e-12
19.9301736138764	1.44709972646378e-12
19.9945375067449	1.44694416180608e-12
19.9999999537621	8.9890758390683e-13


==> tikz/gravity_balance_kinetic_N32-4.tsv <==
0	3.72881725131547e-10
0.00483274088048192	1.49153987891928e-09
0.00966548176096385	3.3511625305568e-09
0.0144982226414458	5.94379480460985e-09
0.0193309635219277	9.25835852922745e-09
0.0241637044024096	1.32807276858895e-08
0.0289964452828915	1.7993812383637e-08
0.0354400996291094	2.53286079344539e-08
0.0418837544586014	3.38041176263524e-08
0.0483274088048192	4.33573110957268e-08
0.0547710617012148	5.39177254110971e-08
0.0612147194303513	6.54081927954305e-08
0.0676583723267469	7.77456303281981e-08
0.0762499127437683	9.54342988209771e-08
0.0848414531607897	1.14264094479603e-07
0.0934329887450702	1.34003898506184e-07
0.102024529162092	1.54416903077165e-07
0.110616069579113	1.75264484944097e-07
0.119207609996134	1.9631002318686e-07
0.130662993997002	2.24574428350646e-07
0.14211837799787	2.52285514983377e-07
0.153573766831479	2.78951809228303e-07
0.165029150832347	3.04140036524622e-07
0.176484539665956	3.27471891746001e-07
0.187939923666824	3.48639165341149e-07
0.203213772223142	3.73857983653464e-07
0.218487620779459	3.94460214638487e-07
0.233761464503036	4.10264624530567e-07
0.249035313059354	4.21401791086049e-07
0.264309161615672	4.28116151035093e-07
0.27958301017199	4.30851769241138e-07
0.299948141580414	4.30466533132343e-07
0.320313268156097	4.25484863831988e-07
0.34067839956452	4.17544255350296e-07
0.361043530972944	4.08215032530909e-07
0.381408662381368	3.9883704476783e-07
0.401773788957051	3.90389234742765e-07
0.428927297501616	3.82738910809486e-07
0.456080806046181	3.77489136288986e-07
0.483234314590746	3.73072067606199e-07
0.510387842466275	3.66933958146858e-07
0.537541322014394	3.56115601938176e-07
0.564694849889923	3.37921408329592e-07
0.600899521505688	3.03016341360174e-07
0.637104193121454	2.51059257104127e-07
0.67330886473722	1.86496647402277e-07
0.709513536352985	1.1905977750866e-07
0.745718207968751	6.17388335768777e-08
0.781922879584516	2.7549259389081e-08
0.830195775072204	3.42257852458072e-08
0.878468670559891	1.0255072686332e-07
0.926741614374987	2.14779351188241e-07
0.975014509862675	3.37322725612908e-07
1.02328740535036	4.33632345240002e-07
1.07156030083805	4.78681280337908e-07
1.13592414537916	4.68096874957148e-07
1.20028803824769	3.97222298543683e-07
1.2646518827888	3.26408232446703e-07
1.32901577565732	2.84949142103275e-07
1.39337962019843	2.52029095177888e-07
1.45774351306696	1.91554555287516e-07
1.52210735760807	1.04764585433123e-07
1.58647125047659	4.68805038241346e-08
1.65083509501771	8.00414590578411e-08
1.71519898788623	2.12395270406033e-07
1.77956283242734	3.79915430027608e-07
1.84392672529587	4.92279098424103e-07
1.90829056983698	5.00048693776912e-07
1.9726544627055	4.20478544362289e-07
2.03701830724661	3.13978738692508e-07
2.10138220011514	2.33578725439911e-07
2.16574604465625	1.91898105073249e-07
2.23010993752477	1.67348984329141e-07
2.29447378206589	1.36064648257113e-07
2.35883767493441	1.03640188659935e-07
2.42320151947552	1.10115726697544e-07
2.48756541234405	1.93182275565266e-07
2.55192925688516	3.39366839836012e-07
2.61629314975368	4.77424199049251e-07
2.68065699429479	5.26888671481353e-07
2.74502088716332	4.601601777106e-07
2.80938473170443	3.23326583377095e-07
2.87374862457295	1.9720639144135e-07
2.93811246911407	1.35205453687549e-07
3.00247636198259	1.31634757180472e-07
3.0668402065237	1.43523459750029e-07
3.13120409939223	1.43499844309961e-07
3.19556794393334	1.50732839644015e-07
3.25993183680186	2.06525214026149e-07
3.32429568134297	3.20027776748788e-07
3.3886595742115	4.45422254846504e-07
3.45302341875261	5.11793950022784e-07
3.51738731162113	4.74873460960019e-07
3.58175115616225	3.48825172263987e-07
3.64611504903077	1.9851767099031e-07
3.71047889357188	9.66789909689454e-08
3.77484278644041	7.74404191796351e-08
3.83920663098152	1.20508464401687e-07
3.90357052385004	1.76285719758112e-07
3.96793436839115	2.13266633078679e-07
4.03229826125968	2.45007937682111e-07
4.09666210580079	3.06044362073786e-07
4.16102599866931	4.00714732500479e-07
4.22538984321043	4.80375897284274e-07
4.28975373607895	4.78619908735202e-07
4.35411758062006	3.72703936224664e-07
4.41848147348859	2.11059622389235e-07
4.4828453180297	7.94236645073558e-08
4.54720921089822	3.90281821491078e-08
4.61157305543933	8.85711568877354e-08
4.67593694830786	1.76552872766127e-07
4.74030079284897	2.49591563389873e-07
4.80466468571749	2.93236999940273e-07
4.8690284819312	3.2945501172752e-07
4.93339237479972	3.78765904383262e-07
4.99775626766824	4.28969212437357e-07
5.06212016053677	4.39248651855729e-07
5.12648405340529	3.74283289282082e-07
5.19084794627381	2.41056170201517e-07
5.25521183914233	9.717206110456e-08
5.31957573201085	1.824235820793e-08
5.38393962487938	4.58961106617689e-08
5.4483035177479	1.56116771885714e-07
5.51266741061642	2.77286491559348e-07
5.57703130348494	3.49184323563569e-07
5.64139519635347	3.68057999993952e-07
5.7057586059479	3.72338031909557e-07
5.77012249881642	3.88985592244867e-07
5.83448639168495	3.99483026601205e-07
5.89885028455347	3.60087495164993e-07
5.96321417742199	2.53619891846368e-07
6.02757807029051	1.17961317588606e-07
6.09194196315904	2.44347388501459e-08
6.15630585602756	2.7960923689812e-08
6.22066974889608	1.27450388886925e-07
6.2850336417646	2.66899673446285e-07
6.34939753463313	3.75866699623254e-07
6.41376142750165	4.16285173189344e-07
6.47812532037017	3.9890928173211e-07
6.54248921323869	3.63744006690283e-07
6.60685310610722	3.3721405839054e-07
6.67121699897574	3.08993416682756e-07
6.73558089184426	2.49764972110147e-07
6.79994478471278	1.5317548643961e-07
6.8643086775813	5.79667121762204e-08
6.92867257044983	2.69447864332064e-08
6.99303598004426	9.82733130931504e-08
7.05739987291278	2.45969430638842e-07
7.12176376578131	3.8965455594266e-07
7.18612765864983	4.55761626141127e-07
7.25049155151835	4.32209194729993e-07
7.31485544438687	3.63897168508207e-07
7.3792193372554	3.02121742036003e-07
7.44358323012392	2.61085521037112e-07
7.50794712299244	2.19573097772977e-07
7.57231101586096	1.58591927445243e-07
7.63667490872949	9.09673124278091e-08
7.70103880159801	5.77233325912854e-08
7.76540269446653	9.88799242019252e-08
7.82976658733505	2.17292571891912e-07
7.89413048020358	3.6366382705332e-07
7.9584943730721	4.63454346262374e-07
8.02285826594062	4.67830684200913e-07
8.08722215880914	3.87009099926313e-07
8.15158605167766	2.79262102563247e-07
8.21594994454619	2.02542129568786e-07
8.28031335414062	1.705217613913e-07
8.34467724700914	1.54601889579931e-07
8.40904113987767	1.2739559253627e-07
8.47340503274619	9.98781283393674e-08
8.53776892561471	1.14802022590139e-07
8.60213281848323	2.02513577440958e-07
8.66649671135175	3.40171527516651e-07
8.73086060422028	4.5696388884439e-07
8.7952244970888	4.85750630313883e-07
8.85958838995732	4.13568016144163e-07
8.92395228282585	2.87801023299186e-07
8.98831617569437	1.77533468378551e-07
9.05268006856289	1.22528192252169e-07
9.11704396143141	1.16788986399997e-07
9.18140785429994	1.30187378729109e-07
9.24577174716846	1.42470854877539e-07
9.31013564003698	1.61225488975521e-07
9.3744995329055	2.12177675022599e-07
9.43886342577402	3.07384835496552e-07
9.50322731864255	4.16010807430599e-07
9.56759072823698	4.74961844910945e-07
9.6319546211055	4.34849591436881e-07
9.69631851397403	3.08016155721848e-07
9.76068240684255	1.65294729128393e-07
9.82504629971107	8.12194222133306e-08
9.88941019257959	7.89843655813344e-08
9.95377408544812	1.26317536754486e-07
10.0181379783166	1.75663303544872e-07
10.0825018711852	2.07803474903154e-07
10.1468657640537	2.41791990272626e-07
10.2112296569222	3.04228038854412e-07
10.2755935497907	3.88648289359325e-07
10.3399574426593	4.48194365716692e-07
10.4043213355278	4.31818746714151e-07
10.4686852283963	3.28885641417998e-07
10.5330491212648	1.83439456426157e-07
10.5974130141333	6.88102862140971e-08
10.6617769070019	3.69955427400926e-08
10.7261407998704	8.79074322847931e-08
10.7905046927389	1.76628590996414e-07
10.8548681023333	2.50853981938138e-07
10.9192319952019	2.90156951841905e-07
10.9835958880704	3.14078633747138e-07
11.0479597809389	3.50337722706949e-07
11.1123236738074	3.94490741182002e-07
11.176687566676	4.03903299706182e-07
11.2410514595445	3.37649923041074e-07
11.305415352413	2.05946095197727e-07
11.3697792452815	7.52892466531933e-08
11.43414313815	1.9565005781279e-08
11.4985070310186	6.31443340235329e-08
11.5628709238871	1.68822347428475e-07
11.6272348167556	2.72879360540173e-07
11.6915987096241	3.34467651407834e-07
11.7559626024927	3.53989035168822e-07
11.8203264953612	3.57128494054468e-07
11.8846903882297	3.62323009840904e-07
11.9490542810982	3.58969255745822e-07
12.0134181739667	3.17040085861052e-07
12.0777820668353	2.22398430612709e-07
12.1421454764297	1.04007488413226e-07
12.2065093692982	2.38978996918963e-08
12.2708732621667	3.38720472598353e-08
12.3352371550353	1.33994978674845e-07
12.3996010479038	2.68958768174636e-07
12.4639649407723	3.69337807196364e-07
12.5283288336408	3.94350689690507e-07
12.5926927265094	3.65206412007948e-07
12.6570566193779	3.27597627199373e-07
12.7214205122464	3.0557033282999e-07
12.7857844051149	2.80890366708339e-07
12.8501482979834	2.21772244024615e-07
12.914512190852	1.30871136651823e-07
12.9788760837205	5.13372965426247e-08
13.043239976589	4.15861239476628e-08
13.1076038694575	1.21197218448921e-07
13.1719677623261	2.55544552136869e-07
13.2363316551946	3.76345331973302e-07
13.3006955480631	4.29384888236207e-07
13.3650589576575	4.04788111134916e-07
13.4294228505261	3.3642684024077e-07
13.4937867433946	2.70907978015447e-07
13.5581506362631	2.2868579806217e-07
13.6225145291316	1.94452623348088e-07
13.6868784220002	1.45907132066643e-07
13.7512423148687	8.81494951051384e-08
13.8156062077372	6.11231951190465e-08
13.8799701006057	1.06657132909103e-07
13.9443339934742	2.24803205293753e-07
14.0086978863428	3.65201057136035e-07
14.0730617792113	4.46451041718344e-07
14.1374256720798	4.32951097086644e-07
14.2017895649483	3.46298730572024e-07
14.2661534578169	2.47769592819875e-07
14.3305173506854	1.84641775418855e-07
14.3948812435539	1.58216002850826e-07
14.4592451364224	1.41943264996105e-07
14.5236090292909	1.23567109009717e-07
14.5879729221595	1.09442246349569e-07
14.6523363317539	1.38835635776976e-07
14.7167002246224	2.25508695735818e-07
14.7810641174909	3.44970075641728e-07
14.8454280103595	4.42487267478006e-07
14.909791903228	4.61525851734928e-07
14.9741557960965	3.91154727319553e-07
15.038519688965	2.67523557273189e-07
15.1028835818336	1.60627982274406e-07
15.1672474747021	1.14988979617353e-07
15.2316113675706	1.22021936734366e-07
15.2959752604391	1.50547196571052e-07
15.3603391533076	1.60573903895405e-07
15.4247030461762	1.78420524800751e-07
15.4890669390447	2.33428702462185e-07
15.5534308319132	3.25977862994281e-07
15.6177947247817	4.24258239337032e-07
15.6821586176503	4.65677696430784e-07
15.7465225105188	4.14128685784274e-07
15.8108864033873	2.96155101876962e-07
15.8752502962558	1.73395688472068e-07
15.9396137058503	1.02869318137206e-07
16.0039775987188	1.03205743936318e-07
16.0683414915873	1.48290324114138e-07
16.1327053844558	2.09916538598036e-07
16.1970692773243	2.44626078589737e-07
16.2614331701929	2.85201146529336e-07
16.3257970630614	3.39020702662796e-07
16.3901609559299	4.119046673338e-07
16.4545248487984	4.68891994896162e-07
16.518888741667	4.45988422673096e-07
16.5832526345355	3.48212486524983e-07
16.647616527404	2.09151706991343e-07
16.7119804202725	1.12253899832824e-07
16.776344313141	1.0377073046683e-07
16.8407082060096	1.74284073990651e-07
16.9050720988781	2.57089210034362e-07
16.9694359917466	3.16671940841107e-07
17.0337998846151	3.57343288575929e-07
17.0981637774837	3.89600643659776e-07
17.1625276703522	4.34880592368149e-07
17.2268910799466	4.64978683184104e-07
17.2912549728151	4.50783098602578e-07
17.3556188656837	3.7936705736878e-07
17.4199827585522	2.77997462416633e-07
17.4843466514207	1.99447651308373e-07
17.5487105442892	1.74109923137439e-07
17.6130744371578	2.14363962851457e-07
17.6774383300263	3.12572970160502e-07
17.7418022228948	4.18027213587644e-07
17.8061661157633	4.80739150343449e-07
17.8705300086318	4.90719950527237e-07
17.9348939015004	4.8297046337193e-07
17.9992577943689	4.79032000271031e-07
18.0636216872374	4.70418002221034e-07
18.1279855801059	4.28555598804167e-07
18.1923494729745	3.38337953489619e-07
18.256713365843	2.38453560122739e-07
18.3210772587115	1.88843952601233e-07
18.38544115158	2.2434449503573e-07
18.4498050444485	3.34152595597532e-07
18.514168454043	4.57622741648518e-07
18.5785323469115	5.31561236436307e-07
18.64289623978	5.43451828469203e-07
18.7072601326485	5.13645400730126e-07
18.7716240255171	4.7409620393574e-07
18.8359879183856	4.44397429376265e-07
18.9003518112541	4.08887806367945e-07
18.9647157041226	3.53713276702754e-07
19.0290795969912	2.7042570630829e-07
19.0934434898597	1.98817654390288e-07
19.1578073827282	1.89489067934636e-07
19.2221712755967	2.64550758543055e-07
19.2865351684652	3.89554687433653e-07
19.3508990613338	4.97366155402115e-07
19.4152629542023	5.32716660708639e-07
19.4796268470708	4.96272649222602e-07
19.5439907399393	4.28335890672152e-07
19.6083546328079	3.69086873973582e-07
19.6727185256764	3.29123707326011e-07
19.7370824185449	2.92480417377712e-07
19.8014458281393	2.40082564556882e-07
19.8658097210079	1.8724796243279e-07
19.9301736138764	1.75955548845131e-07
19.9945375067449	2.30191070998979e-07
19.9999999537621	2.36752478379543e-07


==> tikz/gravity_balance_kinetic_N32-5.tsv <==
0	3.72881725131547e-10
0.00483274088048192	1.4793635652602e-09
0.00966548176096385	3.29753813637491e-09
0.0144982226414458	5.80381825251874e-09
0.0193309635219277	8.97298805742572e-09
0.0241637044024096	1.27782849933646e-08
0.0289964452828915	1.7191502520266e-08
0.0354400996291094	2.39904283395612e-08
0.0418837544586014	3.17490573652356e-08
0.0483274088048192	4.0390335893312e-08
0.0547710617012148	4.98346509516139e-08
0.0612147194303513	6.0000446526977e-08
0.0676583723267469	7.08048693995712e-08
0.0762499127437683	8.61498639787255e-08
0.0848414531607897	1.02293673250106e-07
0.0934329887450702	1.19038072460054e-07
0.102024529162092	1.36189470607844e-07
0.110616069579113	1.53561101276545e-07
0.119207609996134	1.70974981076825e-07
0.130662993997002	1.94249472210185e-07
0.14211837799787	2.16948461472177e-07
0.153573766831479	2.38743720431283e-07
0.165029150832347	2.59354169368678e-07
0.176484539665956	2.78548365111685e-07
0.187939923666824	2.96145259046394e-07
0.203213772223142	3.17510893960505e-07
0.218487620779459	3.35601085954402e-07
0.233761464503036	3.50357103109327e-07
0.249035313059354	3.61843939567568e-07
0.264309161615672	3.70229054555552e-07
0.27958301017199	3.75757853130511e-07
0.299948141580414	3.8007938055861e-07
0.320313268156097	3.80531322382393e-07
0.34067839956452	3.77858801276284e-07
0.361043530972944	3.72725657378673e-07
0.381408662381368	3.65655505852075e-07
0.401773788957051	3.56998258243887e-07
0.428927297501616	3.44386658692409e-07
0.456080806046181	3.29148875786705e-07
0.483234314590746	3.10821459524078e-07
0.510387842466275	2.88837991054902e-07
0.537541322014394	2.62794655704748e-07
0.564694849889923	2.32685584029919e-07
0.600899521505688	1.8907137896031e-07
0.637104193121454	1.41673794265978e-07
0.67330886473722	9.49162044484633e-08
0.709513536352985	5.42508244715142e-08
0.745718207968751	2.50427359074421e-08
0.781922879584516	1.14267343148736e-08
0.830195775072204	2.08775380356326e-08
0.878468670559891	5.92141983001951e-08
0.926741614374987	1.17017888158394e-07
0.975014509862675	1.80911488815534e-07
1.02328740535036	2.37620217508006e-07
1.07156030083805	2.77250585887261e-07
1.13592414537916	3.01398346842031e-07
1.20028803824769	2.85691366409046e-07
1.2646518827888	2.38779289307776e-07
1.32901577565732	1.73301390124738e-07
1.39337962019843	1.03341273760986e-07
1.45774351306696	4.39646943641942e-08
1.52210735760807	9.58003325197645e-09
1.58647125047659	9.79554027383154e-09
1.65083509501771	4.48315009052123e-08
1.71519898788623	1.03943017763323e-07
1.77956283242734	1.68593743928422e-07
1.84392672529587	2.19046403486789e-07
1.90829056983698	2.41051297220072e-07
1.9726544627055	2.29724701136801e-07
2.03701830724661	1.89722439022066e-07
2.10138220011514	1.32692115890662e-07
2.16574604465625	7.36134949365677e-08
2.23010993752477	2.7139311324814e-08
2.29447378206589	4.35870729958638e-09
2.35883767493441	1.02263828181988e-08
2.42320151947552	4.21749056336937e-08
2.48756541234405	9.05785339662851e-08
2.55192925688516	1.41321605104199e-07
2.61629314975368	1.79868981265061e-07
2.68065699429479	1.95504278157531e-07
2.74502088716332	1.8428883656102e-07
2.80938473170443	1.4984708284143e-07
2.87374862457295	1.01936431222938e-07
2.93811246911407	5.34584744680275e-08
3.00247636198259	1.69040056881785e-08
3.0668402065237	1.11526530012125e-09
3.13120409939223	9.1652410983919e-09
3.19556794393334	3.77414211922219e-08
3.25993183680186	7.81749791348299e-08
3.32429568134297	1.18866331090971e-07
3.3886595742115	1.48475902778203e-07
3.45302341875261	1.58998688235474e-07
3.51738731162113	1.47854967852006e-07
3.58175115616225	1.18420904605611e-07
3.64611504903077	7.88998572276581e-08
3.71047889357188	3.99217780392251e-08
3.77484278644041	1.15909042684911e-08
3.83920663098152	8.01413163064178e-10
3.90357052385004	9.51710526545686e-09
3.96793436839115	3.44220652163233e-08
4.03229826125968	6.7978878733889e-08
4.09666210580079	1.0057768977063e-07
4.16102599866931	1.23177005279466e-07
4.22538984321043	1.29717714834985e-07
4.28975373607895	1.18663162992482e-07
4.35411758062006	9.32692605337454e-08
4.41848147348859	6.05482692844996e-08
4.4828453180297	2.92514220413987e-08
4.54720921089822	7.45331928635297e-09
4.61157305543933	4.05773465712954e-10
4.67593694830786	9.228347267393e-09
4.74030079284897	3.07538269542215e-08
4.80466468571749	5.85195225191565e-08
4.8690284819312	8.46136237075507e-08
4.93339237479972	1.01839565443438e-07
4.99775626766824	1.05622499397367e-07
5.06212016053677	9.51510395094697e-08
5.12648405340529	7.34730424472225e-08
5.19084794627381	4.65510346534173e-08
5.25521183914233	2.15641911351661e-08
5.31957573201085	4.93732036046939e-09
5.38393962487938	6.37013552301579e-10
5.4483035177479	9.18663417140151e-09
5.51266741061642	2.76408859211321e-08
5.57703130348494	5.0493621554722e-08
5.64139519635347	7.12447618539124e-08
5.7057586059479	8.41811868471059e-08
5.77012249881642	8.58854022008535e-08
5.83448639168495	7.60757257378726e-08
5.89885028455347	5.75754258369144e-08
5.96321417742199	3.54491854363787e-08
6.02757807029051	1.55675167124297e-08
6.09194196315904	3.00401771731531e-09
6.15630585602756	7.00796928099647e-10
6.22066974889608	8.75156009845288e-09
6.2850336417646	2.44722613795174e-08
6.34939753463313	4.32136472060305e-08
6.41376142750165	5.96739391927924e-08
6.47812532037017	6.93432695428427e-08
6.54248921323869	6.96876722473623e-08
6.60685310610722	6.07640915252855e-08
6.67121699897574	4.51195773283732e-08
6.73558089184426	2.702477907772e-08
6.79994478471278	1.12695446044454e-08
6.8643086775813	1.85826048344741e-09
6.92867257044983	9.59184995460393e-10
6.99303598004426	8.38301977795234e-09
7.05739987291278	2.17123358540313e-08
7.12176376578131	3.70258392332063e-08
7.18612765864983	5.00029905198847e-08
7.25049155151835	5.70985600773551e-08
7.31485544438687	5.64689491707659e-08
7.3792193372554	4.8409719182673e-08
7.44358323012392	3.52036905563905e-08
7.50794712299244	2.04407354917083e-08
7.57231101586096	8.00999281812967e-09
7.63667490872949	1.04610241489369e-09
7.70103880159801	1.11337696091798e-09
7.76540269446653	7.83922572678776e-09
7.82976658733505	1.90786606042153e-08
7.89413048020358	3.1548732751133e-08
7.9584943730721	4.17473320774641e-08
8.02285826594062	4.69004476644954e-08
8.08722215880914	4.56828935256827e-08
8.15158605167766	3.85263602779352e-08
8.21594994454619	2.74454832754799e-08
8.28031335414062	1.54441447763427e-08
8.34467724700914	5.67543887838991e-09
8.40904113987767	5.89085093590456e-10
8.47340503274619	1.29612208264732e-09
8.53776892561471	7.31521278845911e-09
8.60213281848323	1.6755112882844e-08
8.66649671135175	2.68703504391253e-08
8.73086060422028	3.48278891654513e-08
8.7952244970888	3.8471291251286e-08
8.85958838995732	3.68771241821263e-08
8.92395228282585	3.05611332400322e-08
8.98831617569437	2.12909923537616e-08
9.05268006856289	1.15693550191618e-08
9.11704396143141	3.93730569619537e-09
9.18140785429994	2.91127753410481e-10
9.24577174716846	1.39507938917213e-09
9.31013564003698	6.71454897867128e-09
9.3744995329055	1.46026831722692e-08
9.43886342577402	2.27793630634898e-08
9.50322731864255	2.89642236965523e-08
9.56759072823698	3.14888116298331e-08
9.6319546211055	2.97243248288724e-08
9.69631851397403	2.42160984847853e-08
9.76068240684255	1.64982123072087e-08
9.82504629971107	8.64857577304501e-09
9.88941019257959	2.71246121205042e-09
9.95377408544812	1.53863155804112e-10
10.0181379783166	1.48133969223469e-09
10.0825018711852	6.14343177487634e-09
10.1468657640537	1.27122024141253e-08
10.2112296569222	1.92964097351239e-08
10.2755935497907	2.40652563536676e-08
10.3399574426593	2.57381767523854e-08
10.4043213355278	2.3910206331335e-08
10.4686852283963	1.91311317631055e-08
10.5330491212648	1.27256093270014e-08
10.5974130141333	6.41138799237787e-09
10.6617769070019	1.82496936375839e-09
10.7261407998704	8.50872553901215e-11
10.7905046927389	1.50982357778495e-09
10.8548681023333	5.55815896516055e-09
10.9192319952019	1.10037173712723e-08
10.9835958880704	1.62867717685163e-08
11.0479597809389	1.99440214083411e-08
11.1123236738074	2.09982699412469e-08
11.176687566676	1.92047270427095e-08
11.2410514595445	1.50924878005608e-08
11.305415352413	9.7967165240187e-09
11.3697792452815	4.73354098369967e-09
11.43414313815	1.21015974417905e-09
11.4985070310186	7.71367617002388e-11
11.5628709238871	1.51506268726e-09
11.6272348167556	5.00848444607656e-09
11.6915987096241	9.50766953123753e-09
11.7559626024927	1.37286249086863e-08
11.8203264953612	1.65059388778622e-08
11.8846903882297	1.71018316213651e-08
11.9490542810982	1.5389870882953e-08
12.0134181739667	1.18682797978503e-08
12.0777820668353	7.50507783040117e-09
12.1421454764297	3.46236155355841e-09
12.2065093692982	7.77815770204242e-10
12.2708732621667	9.03395522533834e-11
12.3352371550353	1.48195656995661e-09
12.3996010479038	4.47445053221151e-09
12.4639649407723	8.17637460639293e-09
12.5283288336408	1.1536124392018e-08
12.5926927265094	1.36295881391928e-08
12.6570566193779	1.390404164473e-08
12.7214205122464	1.23142470588621e-08
12.7857844051149	9.31775270911881e-09
12.8501482979834	5.73526771820564e-09
12.914512190852	2.51809499523013e-09
12.9788760837205	4.88168047895868e-10
13.043239976589	1.21482747805332e-10
13.1076038694575	1.43177292260759e-09
13.1719677623261	3.98228464603357e-09
13.2363316551946	7.01819363351202e-09
13.3006955480631	9.68007914391721e-09
13.3650589576575	1.12383051358062e-08
13.4294228505261	1.12846275211135e-08
13.4937867433946	9.83100358935316e-09
13.5581506362631	7.29221739467474e-09
13.6225145291316	4.36093611802579e-09
13.6868784220002	1.81239003815177e-09
13.7512423148687	2.93475150380991e-10
13.8156062077372	1.533868354029e-10
13.8799701006057	1.35988197170549e-09
13.9443339934742	3.52067603398214e-09
14.0086978863428	6.00075159885717e-09
14.0730617792113	8.10093149747663e-09
14.1374256720798	9.24774292857603e-09
14.2017895649483	9.14322625665334e-09
14.2661534578169	7.83579855281097e-09
14.3305173506854	5.69572092746193e-09
14.3948812435539	3.304934091001e-09
14.4592451364224	1.29366336767538e-09
14.5236090292909	1.69477513665616e-10
14.5879729221595	1.84992796016914e-10
14.6523363317539	1.27854279341951e-09
14.7167002246224	3.10125004512384e-09
14.7810641174909	5.12037414324813e-09
14.8454280103595	6.7685993102358e-09
14.909791903228	7.59758200586363e-09
14.9741557960965	7.39436426610736e-09
15.038519688965	6.23064095581195e-09
15.1028835818336	4.43392269220819e-09
15.1672474747021	2.49098626605476e-09
15.2316113675706	9.11824672703259e-10
15.2959752604391	9.19443614815331e-11
15.3603391533076	2.10014754252623e-10
15.4247030461762	1.18718322391874e-09
15.4890669390447	2.71683537264391e-09
15.5534308319132	4.35451201483968e-09
15.6177947247817	5.64183839824587e-09
15.6821586176503	6.23006586128077e-09
15.7465225105188	5.97007323155027e-09
15.8108864033873	4.94577057654513e-09
15.8752502962558	3.44379801433656e-09
15.9396137058503	1.86977702343951e-09
16.0039775987188	6.35374680875583e-10
16.0683414915873	4.75012248530197e-11
16.1327053844558	2.29345885571535e-10
16.1970692773243	1.09343886318589e-09
16.2614331701929	2.37218622715202e-09
16.3257970630614	3.69579121398374e-09
16.3901609559299	4.69501768755269e-09
16.4545248487984	5.10034377973679e-09
16.518888741667	4.81099751924152e-09
16.5832526345355	3.91634359406343e-09
16.647616527404	2.66549047583216e-09
16.7119804202725	1.39503193342037e-09
16.776344313141	4.35731511713558e-10
16.8407082060096	2.39084528705967e-11
16.9050720988781	2.41150134296546e-10
16.9694359917466	9.97596861319541e-10
17.0337998846151	2.06178482784163e-09
17.0981637774837	3.12752035419047e-09
17.1625276703522	3.89858756185804e-09
17.2268910799466	4.16795727365315e-09
17.2912549728151	3.87041144815833e-09
17.3556188656837	3.09533157118549e-09
17.4199827585522	2.05753928269487e-09
17.4843466514207	1.03540774758218e-09
17.5487105442892	2.93960073503037e-10
17.6130744371578	1.41152741557139e-11
17.6774383300263	2.4689353826733e-10
17.7418022228948	9.0406090670549e-10
17.8061661157633	1.78648480520862e-09
17.8705300086318	2.64134191765037e-09
17.9348939015004	3.2318276933773e-09
17.9992577943689	3.40022026800992e-09
18.0636216872374	3.10758091181929e-09
18.1279855801059	2.44022080835469e-09
18.1923494729745	1.58231322036884e-09
18.256713365843	7.63152511464442e-10
18.3210772587115	1.94071016086243e-10
18.38544115158	1.22953092902683e-11
18.4498050444485	2.46583309818152e-10
18.514168454043	8.1313459990741e-10
18.5785323469115	1.54184644343497e-09
18.64289623978	2.22486974059906e-09
18.7072601326485	2.6736798469949e-09
18.7716240255171	2.76905693369916e-09
18.8359879183856	2.4907916844191e-09
18.9003518112541	1.9198092227051e-09
18.9647157041226	1.21306013996324e-09
19.0290795969912	5.58824332982343e-10
19.0934434898597	1.2508769438014e-10
19.1578073827282	1.50916734139364e-11
19.2221712755967	2.41764533865423e-10
19.2865351684652	7.27270176921554e-10
19.3508990613338	1.32695125700062e-09
19.4152629542023	1.87042382243297e-09
19.4796268470708	2.20820338329282e-09
19.5439907399393	2.2511509667515e-09
19.6083546328079	1.99238620970064e-09
19.6727185256764	1.5063724837229e-09
19.7370824185449	9.26189555725435e-10
19.8014458281393	4.05830317311511e-10
19.8658097210079	7.81486186644319e-11
19.9301736138764	1.98925972068806e-11
19.9945375067449	2.32976711584635e-10
19.9999999537621	2.5969760362532e-10


==> tikz/gravity_balance_kinetic_N32-6.tsv <==
0	3.72881725131547e-10
0.00483274088048192	1.39839284691743e-09
0.00966548176096385	2.96696147848706e-09
0.0144982226414458	4.99618513481916e-09
0.0193309635219277	7.42055334239113e-09
0.0241637044024096	1.01863780162847e-08
0.0289964452828915	1.32488075852732e-08
0.0354400996291094	1.78203744110408e-08
0.0418837544586014	2.27793498256491e-08
0.0483274088048192	2.80604969956053e-08
0.0547710617012148	3.36090525933271e-08
0.0612147194303513	3.93783405040315e-08
0.0676583723267469	4.53280267181258e-08
0.0762499127437683	5.37241921558427e-08
0.0848414531607897	6.22823810554546e-08
0.0934329887450702	7.09404486149922e-08
0.102024529162092	7.9643539387206e-08
0.110616069579113	8.8342649187177e-08
0.119207609996134	9.69934933554817e-08
0.130662993997002	1.08856303732132e-07
0.14211837799787	1.20395849683171e-07
0.153573766831479	1.31546138470873e-07
0.165029150832347	1.42245105918839e-07
0.176484539665956	1.52434866061657e-07
0.187939923666824	1.62062400266068e-07
0.203213772223142	1.74685873019431e-07
0.218487620779459	1.85964575472165e-07
0.233761464503036	1.95844689211156e-07
0.249035313059354	2.04278172385923e-07
0.264309161615672	2.11226899175707e-07
0.27958301017199	2.16665018255143e-07
0.299948141580414	2.22515776282465e-07
0.320313268156097	2.2545583329255e-07
0.34067839956452	2.2559655090431e-07
0.361043530972944	2.23080257301674e-07
0.381408662381368	2.18084862261533e-07
0.401773788957051	2.10823991630358e-07
0.428927297501616	1.99018527951961e-07
0.456080806046181	1.84038660839025e-07
0.483234314590746	1.66645828394923e-07
0.510387842466275	1.4762469186649e-07
0.537541322014394	1.27757945272853e-07
0.564694849889923	1.07798550379146e-07
0.600899521505688	8.27146158664288e-08
0.637104193121454	5.98906749336079e-08
0.67330886473722	4.04510346678176e-08
0.709513536352985	2.51450538112055e-08
0.745718207968751	1.43311584938629e-08
0.781922879584516	7.99307011881092e-09
0.830195775072204	6.07223248786674e-09
0.878468670559891	1.00189958525952e-08
0.926741614374987	1.77799020790461e-08
0.975014509862675	2.71412437793443e-08
1.02328740535036	3.60645220498219e-08
1.07156030083805	4.29424434346302e-08
1.13592414537916	4.86643801102089e-08
1.20028803824769	4.78022610205809e-08
1.2646518827888	4.12313104570674e-08
1.32901577565732	3.11095864481329e-08
1.39337962019843	2.00821907929727e-08
1.45774351306696	1.05266316101804e-08
1.52210735760807	4.02092337176504e-09
1.58647125047659	1.11857198717514e-09
1.65083509501771	1.42136526497308e-09
1.71519898788623	3.87012817966553e-09
1.77956283242734	7.13682490425072e-09
1.84392672529587	1.00012894845466e-08
1.90829056983698	1.16236152483912e-08
1.9726544627055	1.16672812975377e-08
2.03701830724661	1.02738876952525e-08
2.10138220011514	7.92650036763801e-09
2.16574604465625	5.25817768120207e-09
2.23010993752477	2.86391812292752e-09
2.29447378206589	1.1613391215059e-09
2.35883767493441	3.23992235325727e-10
2.42320151947552	2.88482101624144e-10
2.48756541234405	8.18227457342293e-10
2.55192925688516	1.59639811984743e-09
2.61629314975368	2.31919667136462e-09
2.68065699429479	2.76657640617361e-09
2.74502088716332	2.83780439361046e-09
2.80938473170443	2.55051171261699e-09
2.87374862457295	2.01108362246883e-09
2.93811246911407	1.36960494211387e-09
3.00247636198259	7.73588786964545e-10
3.0668402065237	3.32041061153023e-10
3.13120409939223	9.64783306910142e-11
3.19556794393334	5.99945406442471e-11
3.25993183680186	1.70837577674863e-10
3.32429568134297	3.54146879761655e-10
3.3886595742115	5.34837309775308e-10
3.45302341875261	6.55793533335852e-10
3.51738731162113	6.8790240540279e-10
3.58175115616225	6.31167980112549e-10
3.64611504903077	5.08493579968602e-10
3.71047889357188	3.55176722990301e-10
3.77484278644041	2.07578327748014e-10
3.83920663098152	9.39070874693422e-11
3.90357052385004	2.89307013381078e-11
3.96793436839115	1.308701109417e-11
4.03229826125968	3.52936038689591e-11
4.09666210580079	7.79961837355827e-11
4.16102599866931	1.22753330944501e-10
4.22538984321043	1.54879350466022e-10
4.28975373607895	1.66205851382443e-10
4.35411758062006	1.55678806796138e-10
4.41848147348859	1.28096263142179e-10
4.4828453180297	9.16826706501481e-11
4.54720921089822	5.53351831250125e-11
4.61157305543933	2.62830100055251e-11
4.67593694830786	8.64554165357803e-12
4.74030079284897	3.05386655213964e-12
4.80466468571749	7.20619654266122e-12
4.8690284819312	1.70263708820228e-11
4.93339237479972	2.80162923450051e-11
4.99775626766824	3.64310246905356e-11
5.06212016053677	4.0026099949892e-11
5.12648405340529	3.82833877788582e-11
5.19084794627381	3.21689058338696e-11
5.25521183914233	2.35792555810951e-11
5.31957573201085	1.4676857163921e-11
5.38393962487938	7.29961590499253e-12
5.4483035177479	2.57373718764056e-12
5.51266741061642	7.81914367020755e-13
5.57703130348494	1.46578547079379e-12
5.64139519635347	3.6886832669593e-12
5.7057586059479	6.36095607549234e-12
5.77012249881642	8.53520813262425e-12
5.83448639168495	9.60551965292576e-12
5.89885028455347	9.38192459329021e-12
5.96321417742199	8.04793105035427e-12
6.02757807029051	6.03583136797038e-12
6.09194196315904	3.86740720284839e-12
6.15630585602756	2.00617227926124e-12
6.22066974889608	7.54842270199901e-13
6.2850336417646	2.13651333703462e-13
6.34939753463313	2.9699586375465e-13
6.41376142750165	7.92157906266912e-13
6.47812532037017	1.43696456568084e-12
6.54248921323869	1.99343563975169e-12
6.60685310610722	2.30024045245078e-12
6.67121699897574	2.29555109009375e-12
6.73558089184426	2.01087022555053e-12
6.79994478471278	1.54338893683104e-12
6.8643086775813	1.01810347265287e-12
6.92867257044983	5.51082873668247e-13
6.99303598004426	2.22622572308697e-13
7.05739987291278	6.47805511321069e-14
7.12176376578131	6.33394569069398e-14
7.18612765864983	1.70701916781583e-13
7.25049155151835	3.24283855866027e-13
7.31485544438687	4.64757143054459e-13
7.3792193372554	5.49711691920088e-13
7.44358323012392	5.60349484298326e-13
7.50794712299244	5.01025392447498e-13
7.57231101586096	3.93237361592926e-13
7.63667490872949	2.66691030133609e-13
7.70103880159801	1.50232671387071e-13
7.76540269446653	6.48929432488903e-14
7.82976658733505	2.03012258551747e-14
7.89413048020358	1.46430723557455e-14
7.9584943730721	3.74314458483983e-14
8.02285826594062	7.38266731030448e-14
8.08722215880914	1.09125410819027e-13
8.15158605167766	1.32285355157656e-13
8.21594994454619	1.37824330173302e-13
8.28031335414062	1.25968285423732e-13
8.34467724700914	1.0137670209263e-13
8.40904113987767	7.10533334248807e-14
8.47340503274619	4.21225657258967e-14
8.53776892561471	2.00427328238807e-14
8.60213281848323	7.60172684852377e-15
8.66649671135175	4.77693417595967e-15
8.73086060422028	9.31345425250681e-15
8.7952244970888	1.77288563393152e-14
8.85958838995732	2.64098631090664e-14
8.92395228282585	3.25134264009514e-14
8.98831617569437	3.4492563286577e-14
9.05268006856289	3.21965360242925e-14
9.11704396143141	2.66095328601561e-14
9.18140785429994	1.93670663247062e-14
9.24577174716846	1.22146041110265e-14
9.31013564003698	6.5527715056783e-15
9.3744995329055	3.16221927882631e-15
9.43886342577402	2.13790099846396e-15
9.50322731864255	3.00512309450629e-15
9.56759072823698	4.95105891749921e-15
9.6319546211055	7.09100149430048e-15
9.69631851397403	8.69700263741555e-15
9.76068240684255	9.34081538953812e-15
9.82504629971107	8.93404080861849e-15
9.88941019257959	7.67707818525045e-15
9.95377408544812	5.94835097661265e-15
10.0181379783166	4.1733263454076e-15
10.0825018711852	2.70952896132892e-15
10.1468657640537	1.77231061245644e-15
10.2112296569222	1.41099074142517e-15
10.2755935497907	1.53067848602423e-15
10.3399574426593	1.94489075716931e-15
10.4043213355278	2.43966278599662e-15
10.4686852283963	2.83106704032038e-15
10.5330491212648	3.00344054109869e-15
10.5974130141333	2.92298754844631e-15
10.6617769070019	2.62856301220125e-15
10.7261407998704	2.20664415798447e-15
10.7905046927389	1.75990409500321e-15
10.8548681023333	1.3784034158017e-15
10.9192319952019	1.11989535440826e-15
10.9835958880704	1.00216261915315e-15
11.0479597809389	1.00674549417615e-15
11.1123236738074	1.09077762288829e-15
11.176687566676	1.20234444861437e-15
11.2410514595445	1.29487498044616e-15
11.305415352413	1.33724951755121e-15
11.3697792452815	1.318044889029e-15
11.43414313815	1.24410087224314e-15
11.4985070310186	1.13494052771601e-15
11.5628709238871	1.0152716469447e-15
11.6272348167556	9.07800051414425e-16
11.6915987096241	8.28044231395691e-16
11.7559626024927	7.81999150113672e-16
11.8203264953612	7.66623679262371e-16
11.8846903882297	7.72441095002761e-16
11.9490542810982	7.87174739475556e-16
12.0134181739667	7.99311648654187e-16
12.0777820668353	8.00737359115905e-16
12.1421454764297	7.87990194346655e-16
12.2065093692982	7.6211566480127e-16
12.2708732621667	7.27448837192458e-16
12.3352371550353	6.89845039686354e-16
12.3996010479038	6.54907916191851e-16
12.4639649407723	6.2664791263556e-16
12.5283288336408	6.06810636257245e-16
12.5926927265094	5.94899684749486e-16
12.6570566193779	5.88744131033252e-16
12.7214205122464	5.85358941199149e-16
12.7857844051149	5.81826850499007e-16
12.8501482979834	5.75982307548919e-16
12.914512190852	5.66771214464771e-16
12.9788760837205	5.54266660659121e-16
13.043239976589	5.39407887848817e-16
13.1076038694575	5.2358421664406e-16
13.1719677623261	5.08197665809034e-16
13.2363316551946	4.94315021145083e-16
13.3006955480631	4.82475862224711e-16
13.3650589576575	4.72670107179585e-16
13.4294228505261	4.64455229584287e-16
13.4937867433946	4.57155017546325e-16
13.5581506362631	4.50073616684469e-16
13.6225145291316	4.42669794285678e-16
13.6868784220002	4.34656389315214e-16
13.7512423148687	4.26016495867761e-16
13.8156062077372	4.16949679384417e-16
13.8799701006057	4.07775953602923e-16
13.9443339934742	3.98829836121339e-16
14.0086978863428	3.90372857524507e-16
14.0730617792113	3.82541661163953e-16
14.1374256720798	3.75337559601473e-16
14.2017895649483	3.68651281995864e-16
14.2661534578169	3.6230982836585e-16
14.3305173506854	3.56129257419489e-16
14.3948812435539	3.49959523127282e-16
14.4592451364224	3.43711964001438e-16
14.5236090292909	3.37366480523445e-16
14.5879729221595	3.30960880239999e-16
14.6523363317539	3.2456834434475e-16
14.7167002246224	3.18271777994752e-16
14.7810641174909	3.12140811151654e-16
14.8454280103595	3.06217491540473e-16
14.909791903228	3.00511621807747e-16
14.9741557960965	2.95005079177763e-16
15.038519688965	2.89662093218047e-16
15.1028835818336	2.84441655774652e-16
15.1672474747021	2.79308549009122e-16
15.2316113675706	2.74240575821925e-16
15.2959752604391	2.6923098488247e-16
15.3603391533076	2.64286478340418e-16
15.4247030461762	2.59422250814508e-16
15.4890669390447	2.54655883772298e-16
15.5534308319132	2.5000184092187e-16
15.6177947247817	2.45467816201837e-16
15.6821586176503	2.41053463279256e-16
15.7465225105188	2.36751354584141e-16
15.8108864033873	2.32549478947313e-16
15.8752502962558	2.28434370477247e-16
15.9396137058503	2.243940027609e-16
16.0039775987188	2.20419776266091e-16
16.0683414915873	2.1650734071534e-16
16.1327053844558	2.12656265049071e-16
16.1970692773243	2.08868901807079e-16
16.2614331701929	2.05148853363813e-16
16.3257970630614	2.01499527121687e-16
16.3901609559299	1.97923075819389e-16
16.4545248487984	1.94419901290875e-16
16.518888741667	1.90988708977684e-16
16.5832526345355	1.87626976333592e-16
16.647616527404	1.84331624975657e-16
16.7119804202725	1.81099686368948e-16
16.776344313141	1.7792877328633e-16
16.8407082060096	1.74817305904047e-16
16.9050720988781	1.71764467211431e-16
16.9694359917466	1.68769963934992e-16
17.0337998846151	1.65833688792267e-16
17.0981637774837	1.62955392022333e-16
17.1625276703522	1.6013445185042e-16
17.2268910799466	1.57369775210466e-16
17.2912549728151	1.54659822926895e-16
17.3556188656837	1.52002765395953e-16
17.4199827585522	1.49396667076187e-16
17.4843466514207	1.46839671087022e-16
17.5487105442892	1.4433015201935e-16
17.6130744371578	1.41866789236419e-16
17.6774383300263	1.39448560642759e-16
17.7418022228948	1.37074701406543e-16
17.8061661157633	1.34744602262824e-16
17.8705300086318	1.32457720510995e-16
17.9348939015004	1.30213500565491e-16
17.9992577943689	1.28011326326266e-16
18.0636216872374	1.25850499023529e-16
18.1279855801059	1.2373025958919e-16
18.1923494729745	1.21649807852361e-16
18.256713365843	1.19608343969604e-16
18.3210772587115	1.1760509393416e-16
18.38544115158	1.15639319122834e-16
18.4498050444485	1.13710322651054e-16
18.514168454043	1.11817439765575e-16
18.5785323469115	1.09960009137061e-16
18.64289623978	1.08137375966081e-16
18.7072601326485	1.06348856892023e-16
18.7716240255171	1.04593752642797e-16
18.8359879183856	1.02871344795314e-16
18.9003518112541	1.01180895737341e-16
18.9647157041226	9.95216867914603e-17
19.0290795969912	9.78930055017857e-17
19.0934434898597	9.62941774251263e-17
19.1578073827282	9.47245598013654e-17
19.2221712755967	9.31835479116931e-17
19.2865351684652	9.16705751103982e-17
19.3508990613338	9.01851033002348e-17
19.4152629542023	8.87266197660225e-17
19.4796268470708	8.72946276786256e-17
19.5439907399393	8.58886397335416e-17
19.6083546328079	8.45081750099332e-17
19.6727185256764	8.31527621624622e-17
19.7370824185449	8.18219362580681e-17
19.8014458281393	8.05152356159265e-17
19.8658097210079	7.9232201807449e-17
19.9301736138764	7.79723923791074e-17
19.9945375067449	7.67353681327886e-17
19.9999999537621	3.52349516283975e-17


==> tikz/kelvin_helmholtz_nonlinear_profiles-1.tsv <==
0.998046875048238	0.0290534499740774
0.994140624985558	0.0289151857088157
0.990234374922878	0.0287612812872964
0.986328125019353	0.02859187517432
0.982421874479208	0.0284071042431374
0.978515624893993	0.0282073647895571
0.974609375308778	0.0279930562924861
0.970703125723563	0.0277644302167346
0.966796874546798	0.0275218478440234
0.964450028277096	0.0273702527607284
0.962493566801107	0.0272390072284571
0.958984375376368	0.0269959680810592
0.955078125791153	0.0267133661979075
0.951171874614388	0.0264180160038141
0.947265625029173	0.0261100623297773
0.943359375443958	0.0257896277251032
0.939453124267193	0.0254570050348872
0.935546874681978	0.0251127067380459
0.931640625096763	0.0247572644120894
0.927734375511548	0.0243911189162099
0.923828124334783	0.0240143036729455
0.919960272471139	0.0236304490065482
0.918008299164544	0.0234335138630651
0.916015625164353	0.0232270278314471
0.912109375579138	0.0228159449373857
0.908203124402373	0.0223940570142377
0.904296874817158	0.0219623030761674
0.900390625231943	0.021521233799278
0.896484375646728	0.021071213648389
0.892578124469963	0.0206124670319704
0.888671874884748	0.0201450878514384
0.885180266898122	0.0197202460125467
0.88322526646451	0.019480542752756
0.880859375714318	0.0191853517136057
0.876953124537553	0.0186933051084439
0.873046874952338	0.0181936636293978
0.869140625367123	0.0176867933328365
0.865234375781908	0.0171732242047204
0.861328124605144	0.0166531344985858
0.857421875019929	0.0161264828341476
0.854607527020388	0.0157431957142773
0.852653206178384	0.0154753094563189
0.849609374257949	0.0150542806515537
0.845703124672734	0.0145090355517338
0.841796875087519	0.0139580417753694
0.837890631868501	0.0134017662830636
0.833984380691737	0.0128405985269621
0.830078129514972	0.012274728219757
0.827197902509838	0.0118546603925382
0.825244148259431	0.0115684275485148
0.822265627161443	0.0111294311056042
0.818359375984678	0.0105500986775378
0.814453124807914	0.00996643357445548
0.810546873631149	0.00937873405272077
0.806640622454385	0.00878743906166667
0.80273437127762	0.00819279815624395
0.800513348131279	0.00785358676969379
0.798560262331632	0.00755404682172354
0.794921868924091	0.00699466605732306
0.791015617747327	0.00639151863850196
0.787109382486056	0.00578601986455163
0.783203131309292	0.00517857239747807
0.779296880132527	0.00456934032602763
0.776200679869617	0.00408530207929237
0.77424818294326	0.00377926399415062
0.771484377778998	0.00334557425450753
0.767578126602234	0.0027312675276966
0.763671875425469	0.00211566591626868
0.759765624248705	0.00149912199616919
0.75585937307194	0.000882310425201908
0.752087862469997	0.000286964399719313
0.750135015402765	-2.13061995556665e-05
0.748046870718411	-0.00035060509794018
0.744140619541646	-0.000966327667124853
0.740234368364882	-0.00158135934470156
0.736328117188117	-0.00219566769489291
0.732421881926847	-0.00280906660190844
0.728515630750082	-0.00342143434404768
0.725988950535533	-0.00381660890577242
0.724037790510698	-0.00412217605143755
0.720703128396553	-0.00464248141252
0.716796877219789	-0.00525071717402669
0.712890626043024	-0.00585694360437684
0.70898437486626	-0.00646079783030021
0.705078123689495	-0.00706211560389552
0.70165260001834	-0.00758725306820518
0.699700994359664	-0.007886274011906
0.697265621335966	-0.0082572656166477
0.693359370159201	-0.00885088729381486
0.689453118982437	-0.00944142964114307
0.685546867805672	-0.0100286602924154
0.681640632544402	-0.0106121183349167
0.677734381367638	-0.0111916764446925
0.674967265780559	-0.0115992638187389
0.673018652234813	-0.0118866288910274
0.669921879014108	-0.0123384879181288
0.666015627837344	-0.0129051205775113
0.662109376660579	-0.0134670868139623
0.658203125483815	-0.0140242260401443
0.65429687430705	-0.0145759029095244
0.650390623130286	-0.0151217354502393
0.647590689793942	-0.0155086858394347
0.645642776529946	-0.0157776767918531
0.642578120776757	-0.0161948366991067
0.638671869599992	-0.0167216968565204
0.634765618423227	-0.0172417260837766
0.630859367246463	-0.0177547668174816
0.626953131985193	-0.0182603049871693
0.623046880808428	-0.0187580907195789
0.619140629631663	-0.0192478359442636
0.617015561000512	-0.0195102474313346
0.615069064215509	-0.0197496339727886
0.611328127278134	-0.0202021480816357
0.60742187610137	-0.0206665431069847
0.603515624924605	-0.021122245089342
0.599609373747841	-0.0215690312117873
0.595703122571076	-0.0220063794461073
0.591796871394312	-0.0224340112711514
0.587890620217547	-0.0228518980390301
0.584105326797532	-0.0232480856219676
0.582152607054255	-0.0234500468785535
0.580078117864018	-0.0236595727695846
0.576171882602748	-0.0240493782393041
0.572265631425983	-0.0244287415532074
0.568359380249219	-0.0247971024858947
0.564453129072454	-0.0251541427274799
0.56054687789569	-0.0254995057708905
0.556640626718925	-0.025832865348493
0.55273437554216	-0.026153946122236
0.548828124365396	-0.0264621051061494
0.544921873188631	-0.0267569571452709
0.541015622011867	-0.0270384290283266
0.537802904415119	-0.0272596655400704
0.535853431432681	-0.0273902903680636
0.533203119658338	-0.0275599527204985
0.529296868481573	-0.0278008798818015
0.525390617304809	-0.028027802999662
0.521484382043538	-0.0282401952712181
0.517578130866774	-0.0284382126683142
0.513671879690009	-0.0286218345008076
0.509765628513245	-0.0287904289235743
0.50585937733648	-0.028943459584456
0.501953126159716	-0.0290807466383671
0.498046874982951	-0.0292018921979497
0.494140623806187	-0.0293063312631561
0.490234372629422	-0.029394100439623
0.486328121452657	-0.0294652920372174
0.482421870275893	-0.0295193665206823
0.478515619099128	-0.0295561504111297
0.474609367922364	-0.0295755450324949
0.470703132661093	-0.0295770840607946
0.466796881484329	-0.0295609266509719
0.462890630307564	-0.0295269168311826
0.4589843791308	-0.0294742683760078
0.455078127954035	-0.0294030529051719
0.451171876777271	-0.0293131669679619
0.447265625600506	-0.0292041378741968
0.443359374423742	-0.0290762871168616
0.439453123246977	-0.0289297133720211
0.435546872070213	-0.0287636717945417
0.431640620893448	-0.0285776896942422
0.427734369716683	-0.0283722174796117
0.423828118539919	-0.0281473967985495
0.419921867363154	-0.0279025592002947
0.416015632101884	-0.0276371874312821
0.413033450440205	-0.0274214338073279
0.411072375062416	-0.0272745894990841
0.408203129748355	-0.0270474085502159
0.40429687857159	-0.0267222788747206
0.400390627394826	-0.0263760357044748
0.396484376218061	-0.0260095018705341
0.392578125041297	-0.0256222317390581
0.388671873864532	-0.0252144529016151
0.384765622687768	-0.0247862958652588
0.380859371511003	-0.0243370460242944
0.376953120334239	-0.0238667543083039
0.374264706866519	-0.0235317745333806
0.372305907404415	-0.0232820827093615
0.369140617980709	-0.0228650808429664
0.365234382719439	-0.0223338725725075
0.361328131542675	-0.0217836182300087
0.35742188036591	-0.0212150531113072
0.353515629189146	-0.0206284095826199
0.349609378012381	-0.0200241348693369
0.347083047938706	-0.0196239763705692
0.345125903688011	-0.0193086761043593
0.341796875658852	-0.0187603395789248
0.337890624482087	-0.0181008396919383
0.333984373305323	-0.0174249420711651
0.330078122128558	-0.016732498702508
0.326171870951794	-0.0160239918254447
0.32411331317136	-0.0156447375326775
0.322159574836447	-0.0152792292931901
0.318359368598265	-0.0145614950899911
0.3144531174215	-0.0138089428782018
0.31054688216023	-0.0130422704398614
0.306640630983465	-0.0122630635948229
0.304318862758146	-0.0117940624662659
0.302363994423137	-0.0113953906338216
0.298828128629936	-0.0106669425973186
0.294921877453172	-0.00985069928293792
0.291015626276407	-0.00902429121980683
0.287213303277481	-0.0082104091281619
0.285259994660915	-0.00779017577980229
0.283203123922878	-0.00734320837987681
0.279296872746113	-0.00649012738067801
0.275390621569349	-0.00563009735835393
0.271484370392584	-0.00476422666792826
0.26858397845616	-0.00411780406515082
0.266628759980277	-0.00368207857463064
0.263671868039055	-0.00301945654512554
0.259765632777785	-0.00214191756920203
0.25585938160102	-0.00126201248448606
0.252086136210198	-0.0004106538441659
0.250132875340114	2.99774112638019e-05
0.248046879247491	0.000500635242510776
0.244140628070727	0.00138160699957084
0.240234376893962	0.00226102658213291
0.236328125717198	0.00313782691996553
0.23363262985451	0.00374080627116672
0.231680196590131	0.00417623064053457
0.228515623363669	0.00487890814949727
0.224609372186904	0.00574166561008112
0.220703121010139	0.00659821220816575
0.216930241675686	0.00741865355248032
0.214976853481647	0.00784130732921448
0.21289061865661	0.00828905968131928
0.208984367479846	0.00912297205917209
0.205078132218576	0.00994866121942524
0.201171881041811	0.0107641542774041
0.197875113719617	0.01144395978865
0.195924844962463	0.0118439825282513
0.193359378688282	0.0123619031116664
0.189453127511517	0.0131423932230111
0.185546876334753	0.0139091856641786
0.181640625157988	0.0146613205717071
0.178104616125338	0.0153293180594152
0.176153233283583	0.0156944876171836
0.173828122804459	0.0161206911857685
0.169921871627695	0.0168272754711193
0.16601562045093	0.0175182864452885
0.162109369274165	0.0181927564462222
0.158203118097401	0.0188501125161252
0.155141518119119	0.0193524325728636
0.153195275982026	0.0196686145574582
0.150390631659366	0.020110401623141
0.146484380482602	0.020712371772848
0.142578129305837	0.0212950205124637
0.138671878129072	0.0218581377574632
0.134765626952308	0.0224016598458692
0.130859375775543	0.022925359186113
0.127894144115304	0.0233093873313983
0.12595137155597	0.0235579268736295
0.123046873422014	0.0239142795658605
0.11914062224525	0.0243793605490142
0.115234371068485	0.0248246760797854
0.111328119891721	0.0252503789469193
0.107421868714956	0.0256560426151685
0.103515617538191	0.0260415222535348
0.0996093822769213	0.0264069897493567
0.0957031311001568	0.0267526281308188
0.0917968799233921	0.0270782145810008
0.0891210715271653	0.0272891362608827
0.0871865113628947	0.0274381387101548
0.0839843775698631	0.0276686157578945
0.0800781263930984	0.0279324612310028
0.0761718752163339	0.0281761051671844
0.0722656240395694	0.0283997990312495
0.0683593728628048	0.0286033327386732
0.0644531216860403	0.0287867731345314
0.0605468705092758	0.0289505037822372
0.0566406193325111	0.0290946074423609
0.0527343681557466	0.029219107988144
0.0488281328944764	0.0293243539689118
0.0449218817177118	0.0294106095818699
0.0410156305409473	0.0294779209819517
0.0371093793641828	0.0295264314086061
0.0332031281874181	0.0295566087773658
0.0292968770106536	0.0295689353277083
0.0253906258338891	0.0295637755244532
0.0214843746571245	0.0295413553676199
0.01757812348036	0.0295017767163718
0.0136718723035955	0.0294451366552242
0.0097656211268308	0.0293716786912402
0.0058593699500663	0.0292818023033268
0.00195311877330179	0.0291757334915032


==> tikz/kelvin_helmholtz_nonlinear_profiles-2.tsv <==
0.00181618347051095	0.0294945540372093
0.0518669655510231	0.0295921007112136
0.101883309013914	0.026529568326029
0.151785901574388	0.0201279523003892
0.201523604212249	0.0108007431095728
0.251134851773779	-0.00025994425594335
0.300749498132443	-0.0112776012306527
0.350494749274638	-0.0204911428471087
0.400404138130176	-0.0267432624626547
0.450423777449146	-0.0296533690867946
0.500474437626401	-0.0294216961573193
0.550496399151013	-0.0265440050347777
0.600461213343878	-0.0216088471831411
0.650365895006909	-0.0151920158129502
0.700223518538278	-0.00782331295179422
0.750055833659576	8.86143651224068e-06
0.799888176507982	0.00784054364871372
0.84974588684859	0.0152076045401879
0.89965069027878	0.0216217835106508
0.949615642613836	0.0265530280267788
0.999637711516027	0.029425509912308


==> tikz/kelvin_helmholtz_nonlinear_profiles-3.tsv <==
0.998046875048238	0.0805202656400883
0.994140624985558	0.0796539232144113
0.990234374922878	0.0787637377867097
0.987883492961284	0.0782191350362401
0.985928968560107	0.0777572276026517
0.982421874479208	0.0769147807001305
0.978515624893993	0.0759533845762413
0.974609375308778	0.074971105732269
0.97216063326986	0.0743468841299683
0.970206899709595	0.0738420908054143
0.966796874546798	0.0729513021804784
0.962890624961583	0.0719134018669944
0.958984375376368	0.0708582014111962
0.957006999349306	0.0703192104640201
0.955053235549602	0.069778986066035
0.951171874614388	0.0686965987628579
0.947265625029173	0.067591675119739
0.944223311446895	0.0667207060598663
0.942269304140128	0.066157079519049
0.939453124267193	0.0653361503648338
0.935546874681978	0.0641850463234274
0.931752257965397	0.063052981987863
0.929799097362927	0.0624664880648222
0.927734375511548	0.0618390324340779
0.923828124334783	0.0606441448678269
0.919921874749568	0.0594367636385431
0.917591133368558	0.0587119386051646
0.915638201949206	0.0581005767222657
0.912109375579138	0.0569915612055599
0.908203124402373	0.0557544482413572
0.905555489614173	0.0549105482542055
0.903602846265268	0.0542831308206475
0.900390625231943	0.0532453992114032
0.896484375646728	0.0519722249201947
0.893693969325277	0.0510573131805343
0.891741540835546	0.0504131112666779
0.888671874884748	0.0493963403634387
0.884765625299533	0.0480942587599164
0.881970882005883	0.0471582733142413
0.880018800473928	0.0465005368640243
0.876953124537553	0.0454647167056464
0.873046874952338	0.0441375968464769
0.870357038639428	0.0432207736559501
0.868404995304658	0.0425522528667891
0.865234375781908	0.0414649970139029
0.861328124605144	0.0401206183927045
0.858820051194991	0.0392549078121516
0.856867684775687	0.0385774711630787
0.853515625434713	0.0374119269936855
0.849609374257949	0.0360458666945897
0.847366263588605	0.0352585988108385
0.845413461084757	0.0345691395973644
0.841796875087519	0.0332884834322811
0.837956251451538	0.0319224215416359
0.83600308607442	0.0312266359191739
0.833984380691737	0.0305052772804559
0.830078129514972	0.0291072666265345
0.826644600350179	0.0278755362825071
0.824691721451959	0.0271738491947552
0.822265627161443	0.0263008636417536
0.818359375984678	0.0248927116348583
0.815366849251699	0.0238130426981092
0.813415577818404	0.0231066955536237
0.810546873631149	0.0220699952684105
0.806640622454385	0.020655847894809
0.804111618577666	0.0197401865353666
0.802159662778115	0.0190311496723428
0.798828120100856	0.0178213954428576
0.794921868924091	0.0163990213502476
0.7928844469201	0.0156558411364372
0.790931472528914	0.0149412042475857
0.787109382486056	0.0135406915188039
0.783652600784078	0.0122713110039739
0.781699865125306	0.0115534357894954
0.779296880132527	0.010669746429951
0.775390628955763	0.00923267899383983
0.772482454342622	0.0081637195932114
0.770531087416361	0.00744480477864458
0.767578126602234	0.00635961045973618
0.763671875425469	0.00492271395603388
0.761312658042041	0.00405574557396571
0.759361322946768	0.00333608432271579
0.75585937307194	0.00204671601604769
0.752105655992635	0.000663562189584938
0.750152586108482	-5.62321740847395e-05
0.748046870718411	-0.000832365455467939
0.744140619541646	-0.00227235013802402
0.740947430256416	-0.0034492855041591
0.738993723752492	-0.00416879858215701
0.736328117188117	-0.0051512510641722
0.732421881926847	-0.00659095617515524
0.729786069167819	-0.00756101000963875
0.727835609424734	-0.00828149441025435
0.724609379573318	-0.00946896853925615
0.720703128396553	-0.0109063428260976
0.718620426811253	-0.0116712072642845
0.716668518758185	-0.012388260443482
0.712890626043024	-0.013772767118792
0.709380766167524	-0.01505638849962
0.707427823607327	-0.0157698495517519
0.705078123689495	-0.0166263455385646
0.70117187251273	-0.0180493403354527
0.69815840098924	-0.0191455932172719
0.696206254203758	-0.0198563139395936
0.693359370159201	-0.0208907828725046
0.689453118982437	-0.0223098465422983
0.686919547358851	-0.0232273652399265
0.684969612827078	-0.0239355888211911
0.681640632544402	-0.02513811741626
0.677734381367638	-0.0265451617047514
0.675644215415506	-0.0272947257824841
0.673692864404739	-0.0279941258137037
0.669921879014108	-0.0293402344491335
0.666259882928507	-0.0306430768132838
0.664307258678195	-0.0313369302947366
0.662109376660579	-0.032114943318547
0.658203125483815	-0.0334960135203258
0.654871375905129	-0.0346707536623308
0.652920120387328	-0.0353592229320589
0.650390623130286	-0.0362472565849299
0.646484371953521	-0.0376165556871176
0.643434294793119	-0.0386805590028181
0.641484201106403	-0.0393616562155822
0.638671869599992	-0.0403367141997864
0.634765618423227	-0.0416874335539175
0.631923986491793	-0.0426642613410889
0.629974513509355	-0.0433348352290157
0.626953131985193	-0.0443647332319611
0.623046880808428	-0.045690103978306
0.62030935212527	-0.0466117193241694
0.618360818156996	-0.0472688223377129
0.615234378454899	-0.0483123678770284
0.611328127278134	-0.0496112504661946
0.608578789298199	-0.0505189556700317
0.606631273921561	-0.0511642175558092
0.603515624924605	-0.0521849068537472
0.599609373747841	-0.0534592079619528
0.596733157447273	-0.0543899572100003
0.594786087704475	-0.0550214665171452
0.591796871394312	-0.0559774338659255
0.587890620217547	-0.0572188806192286
0.58472513980791	-0.0582146048727933
0.582775953304369	-0.0588266415726509
0.580078117864018	-0.0596620936154232
0.576171882602748	-0.0608644359992086
0.572505716657637	-0.0619810718545897
0.570553522125672	-0.0625730152428819
0.568359380249219	-0.0632310795522817
0.564453129072454	-0.0643982852992808
0.56054687789569	-0.0655528955240835
0.558105504730637	-0.0662645855000087
0.556161809072633	-0.06683401801315
0.55273437554216	-0.0678196773081136
0.548828124365396	-0.0689305071911706
0.5453753056215	-0.0698965363154532
0.543424432075563	-0.0704388886150275
0.541015622011867	-0.0710974176568611
0.537109370835102	-0.0721535905493615
0.533203119658338	-0.0731896812711426
0.530244540674719	-0.0739599991534545
0.528296866143138	-0.0744640301258311
0.525390617304809	-0.0752001838080589
0.521484382043538	-0.0761744460175477
0.517578130866774	-0.0771282981971343
0.5145156714518	-0.0778621091185998
0.512566898751111	-0.0783259980312298
0.509765628513245	-0.0789797269599797
0.50585937733648	-0.0798758918388933
0.501953126159716	-0.0807500439976278
0.498046874982951	-0.0815985594781291
0.496046392841252	-0.0820214723591106
0.494102362957867	-0.0824265280554772
0.490234372629422	-0.0832112574178861
0.486328121452657	-0.0839757422715337
0.482421870275893	-0.084710317136726
0.478515619099128	-0.0854151395768568
0.476033024803815	-0.0858481205995383
0.474085589004648	-0.086178780909306
0.470703132661093	-0.086733926083206
0.466796881484329	-0.0873462444873128
0.462890630307564	-0.087928307536738
0.4589843791308	-0.0884794388229732
0.455078127954035	-0.0889956706132872
0.451171876777271	-0.089469147019689
0.448489972746723	-0.0897680193126729
0.44654210722921	-0.0899715227806574
0.443359374423742	-0.0902809772858076
0.439453123246977	-0.0906270358363194
0.435546872070213	-0.0909303071719305
0.431640620893448	-0.0911890724192553
0.427734369716683	-0.0913999383949071
0.423828118539919	-0.0915598922958134
0.419921867363154	-0.0916690089247972
0.416015632101884	-0.0917260802958405
0.41210938092512	-0.0917268967606986
0.408203129748355	-0.0916693574741226
0.40429687857159	-0.0915533000980705
0.400390627394826	-0.0913780116183974
0.396484376218061	-0.0911390500206415
0.392578125041297	-0.0908353903469693
0.388671873864532	-0.0904619619208939
0.385026047921149	-0.090051442435331
0.383066723247733	-0.0898125572319478
0.380859371511003	-0.0895033764732997
0.376953120334239	-0.0889098033383902
0.373046869157474	-0.0882274472100263
0.369140617980709	-0.0874536629330539
0.365234382719439	-0.0865905322541285
0.36289994576065	-0.0860356671929283
0.36094429756642	-0.0855334744601444
0.35742188036591	-0.0845791591396734
0.353515629189146	-0.083417905787546
0.350407428643527	-0.0824212170550262
0.348443838617636	-0.0817653506753905
0.345703126835616	-0.0807803057185073
0.341796875658852	-0.0792923200006077
0.339386378552759	-0.0783207554674043
0.337428263456911	-0.0774869586360402
0.333984373305323	-0.075948589237806
0.33119903447726	-0.0746313529006025
0.329234441775228	-0.0736686978611134
0.326171870951794	-0.0720752083314382
0.323598367352986	-0.0706697158036419
0.321638215073867	-0.0695491520042654
0.318385915642772	-0.0675930868240842
0.316429726321736	-0.066391786905176
0.3144531174215	-0.0650950369922473
0.311564821260751	-0.0631510755454883
0.309598732502254	-0.0617994442335332
0.306902615935289	-0.0598428968138744
0.304933073514527	-0.0584117246360103
0.302734379806701	-0.0566761336153955
0.300512720040587	-0.0549101551414961
0.298556944522402	-0.0532803034819727
0.296254847848049	-0.0513239072595099
0.294298578949541	-0.0496019685499134
0.2921323687656	-0.047646345820474
0.290175144937433	-0.0458291910746235
0.288132104763951	-0.043871278105553
0.286179639668583	-0.0419524360834621
0.284235546123221	-0.0399986595513626
0.282282492154563	-0.0379848163521908
0.280426713687123	-0.0360304875524387
0.278476174366566	-0.0339198829225153
0.27669413238426	-0.0319674862637724
0.274744563908856	-0.029768066809406
0.273024449114907	-0.0278156717422125
0.271073289090072	-0.0255384207460259
0.269406538948542	-0.0235842670167112
0.267661452744023	-0.0214843751060073
0.265832619208448	-0.019276095495959
0.264249250341604	-0.0173209709214915
0.26230071637333	-0.0148954653451103
0.260740472719717	-0.0129473316515181
0.258791875089466	-0.0104746761049362
0.257254167775795	-0.00852238655746995
0.255303421553812	-0.0060255025355912
0.253777634945378	-0.00407080895270959
0.252125877199488	-0.0019531249517625
0.250299590143003	0.000384275312911918
0.248780997337997	0.00234283556513595
0.24682735449605	0.0048435784577649
0.245301058591798	0.0068003081098335
0.243348418425992	0.00928240727411877
0.241807082379619	0.0112377163091653
0.239862972918763	0.0136718749806474
0.238290919968373	0.0156368899207435
0.23670094617139	0.0175912048740155
0.234745313892654	0.0199774992879121
0.233126342065041	0.0219381274403117
0.231170884856742	0.0242620601728567
0.2295075247155	0.0262213721138769
0.227552624549502	0.028471105220403
0.225835294967058	0.0304292760204813
0.223880362970072	0.0325949673593076
0.22209903718501	0.0345520574973223
0.220145696737454	0.036628466096173
0.218287897002237	0.0385844628397287
0.216335113596982	0.0405645938388548
0.214383062304466	0.0425169379764665
0.212432475237426	0.0444016858266482
0.210371832527238	0.0463503312033824
0.208425001516855	0.0481451628769149
0.206242844007616	0.0500916851267083
0.204305976096671	0.0518004362577202
0.201974610828284	0.053745128225668
0.200035801227032	0.0553511432493646
0.197526341577325	0.0572947115834142
0.195571902960662	0.0587920651612642
0.193359378688282	0.0604012473683283
0.190890280732143	0.062148268896956
0.188956850567968	0.0634921700533251
0.185986876090425	0.0654416891906969
0.184038946910934	0.0666899987051462
0.181640625157988	0.0681270691652013
0.178754970969295	0.0697952978561525
0.176821333903694	0.0708893496251087
0.173828122804459	0.0724600497584827
0.171079469190779	0.0738368641570832
0.169149317618432	0.0747854642235478
0.16601562045093	0.0762103163586217
0.162802425389353	0.077601305096454
0.160861228463956	0.0784179927714357
0.158203118097401	0.0794572554512326
0.154296882836131	0.0809051961939009
0.151678561205349	0.0818127342850478
0.149752977379868	0.0824633819740995
0.146484380482602	0.0834715903414003
0.142578129305837	0.0845920634224593
0.139004002664317	0.0855331656995549
0.137055198132639	0.0860214212339722
0.134765626952308	0.0865407788273685
0.130859375775543	0.0873703278133015
0.126953124598779	0.0881061233969074
0.123046873422014	0.0887620168328834
0.11914062224525	0.0893477579530433
0.116267366226623	0.0897324465913425
0.11433608465418	0.0899713461186706
0.111328119891721	0.0902927818079367
0.107421868714956	0.0906549070499537
0.103515617538191	0.090948310779093
0.0996093822769213	0.0911778758690088
0.0957031311001568	0.0913442071084847
0.0917968799233921	0.0914503029766486
0.0878906287466276	0.0914973714595186
0.0839843775698631	0.0914870534445579
0.0800781263930984	0.0914224460869592
0.0761718752163339	0.0913070364715256
0.0722656240395694	0.0911431546266238
0.0683593728628048	0.0909320371861619
0.0644531216860403	0.0906733737980006
0.0605468705092758	0.0903689278989096
0.0566692035602904	0.0900256068134189
0.0547300597336588	0.0898397281638324
0.0527343681557466	0.0896307004277733
0.0488281328944764	0.0891988032502542
0.0449218817177118	0.0887321975627457
0.0410156305409473	0.0882289496326891
0.0371093793641828	0.0876874679106536
0.0332031281874181	0.0871108909321168
0.0292968770106536	0.0865003550633726
0.0266027817114655	0.0860623415613905
0.0246448098550661	0.0857340844912635
0.0214843746571245	0.0851840593318828
0.01757812348036	0.084476392792919
0.0136718723035955	0.0837381128006514
0.0097656211268308	0.0829725106793033
0.00647424915720756	0.0823070090594129
0.00451759828683583	0.0819052781098075
0.00195311877330179	0.0813626695707748


==> tikz/kelvin_helmholtz_nonlinear_profiles-4.tsv <==
0.00109237681362188	0.0821862101546227
0.0524875120736798	0.0907077851394075
0.104115544518478	0.0918500011806361
0.155286216324637	0.0809070059079652
0.203750614447884	0.0517936005536201
0.246714833813788	0.00421563750635378
0.288967524142323	-0.0451845191230275
0.336661592164235	-0.0776096014228786
0.387605938097279	-0.0910632183564897
0.439233481029971	-0.0914842696199603
0.490680344648331	-0.083911686379927
0.541794820124863	-0.0715001750532625
0.592622973760568	-0.0561422644577384
0.643246547612572	-0.0390016038480622
0.693740994293204	-0.0208306111628777
0.744171094537469	-0.0021687378348084
0.794594648421243	0.0165423076568785
0.845068840428645	0.0348693317285801
0.895656263470502	0.0523049721965009
0.946429872893837	0.0681589601795657
0.997471263470084	0.0813888524436827


==> tikz/kelvin_helmholtz_nonlinear_profiles-5.tsv <==
0.999831199328343	0.140711476230018
0.997878418453652	0.139710713130955
0.994140624985558	0.13779034640451
0.992123507810051	0.136751884274076
0.990170654058312	0.135740430737486
0.986409564285423	0.133787472261794
0.984455427426532	0.132770604274039
0.982421874479208	0.131703860310219
0.978790206959562	0.129792683190187
0.976835278145675	0.128762196313953
0.974609375308778	0.127578099452843
0.971216519781241	0.125769394242921
0.969262060474436	0.124726354816325
0.966796874546798	0.123403083323679
0.963673204140711	0.12172402732195
0.961719461031149	0.120672705472115
0.958984375376368	0.119196460614367
0.956150271473742	0.117664626118096
0.954196966040274	0.116606936478988
0.951171874614388	0.114965308945225
0.948647635836665	0.113592817194879
0.946694565952513	0.11252727166778
0.943359375443958	0.110703244611487
0.941171049089125	0.109504424326592
0.939218416881066	0.10842940589728
0.935676948833868	0.106476146618745
0.933723985583528	0.105396783259487
0.931640625096763	0.104241531640264
0.928252350048489	0.102360103762195
0.926298759727673	0.101274886684129
0.923828124334783	0.0998996304124219
0.920838064503421	0.0982343779189065
0.91888488161926	0.0971454748123592
0.916015625164353	0.0955438906622783
0.913434875240987	0.0941015935538921
0.9114821809625	0.0930072171088519
0.908203124402373	0.0911673509526221
0.906048580275761	0.0899572402160643
0.904095978307142	0.0888564530099164
0.900634517449836	0.0869031316609541
0.898681108565655	0.08579987277854
0.896484375646728	0.0845560339264422
0.893280791952165	0.0827403959271993
0.891326875363715	0.0816332091007896
0.888671874884748	0.080125489761496
0.885934462384699	0.0785707385449693
0.883981225387857	0.0774607712817038
0.880859375714318	0.0756853660605251
0.878593935606458	0.0743968317257588
0.876641803144921	0.0732825943353702
0.873219938445907	0.0713295180850203
0.871266397463123	0.0702138594409898
0.869140625367123	0.0689967076897497
0.86590417935991	0.0671422979548202
0.863951052179979	0.0660220858878679
0.861328124605144	0.0645158514641933
0.858597617838075	0.062946852697161
0.856644457235605	0.0618241832778874
0.853515625434713	0.0600250958011766
0.85129446700667	0.0587480301716095
0.849342001911302	0.0576234270197773
0.845949816426075	0.0556701629665945
0.843996011246086	0.054545831969715
0.841796875087519	0.0532785416367526
0.838654511933365	0.0514672374266101
0.836700089232197	0.0503413658098815
0.833984380691737	0.048772037592117
0.831368366807629	0.0472589865622298
0.829415074106557	0.0461277052689855
0.826171878338207	0.0442465320388256
0.824094094640649	0.0430411673026709
0.822141613629786	0.0419060965302315
0.818781120668378	0.0399527417587312
0.816827398248959	0.0388176757609401
0.814453124807914	0.0374365418971841
0.811515076811955	0.0357286533859638
0.809562341153183	0.0345933375149121
0.806640622454385	0.032896156948263
0.804246502391936	0.0315063698302511
0.802294626169857	0.0303702056633527
0.798936265884687	0.0284173013003413
0.796983132338557	0.0272808299644028
0.794921868924091	0.0260802653413316
0.791678227521901	0.024189711518826
0.789724393694022	0.0230516995630382
0.787109382486056	0.021526589363113
0.784420857609877	0.0199599476807879
0.782468758570877	0.0188207643446191
0.779296880132527	0.0169722513003311
0.777163774176749	0.015729920759629
0.775211627391267	0.0145907520657149
0.771861654571597	0.0126375632928202
0.769907375109878	0.0114994458173052
0.767578126602234	0.010140065410326
0.764606815223168	0.00840673964201614
0.762653713508027	0.00726682514803872
0.759765624248705	0.0055804733245627
0.757354379114379	0.00417402300231894
0.755403505568442	0.00303109777428305
0.75206279556646	0.00107820133718784
0.7501100280767	-6.43568238450559e-05
0.748046870718411	-0.00127120336413973
0.7448181103034	-0.00316019344158306
0.742866059010883	-0.00430310577806857
0.740234368364882	-0.0058403439029673
0.737567504476457	-0.00739602935900992
0.735616646846013	-0.00853700175589408
0.732421881926847	-0.0103989293337155
0.730312060339243	-0.0116273942957754
0.728360263694636	-0.0127668817770406
0.725010577353864	-0.0147198981851319
0.723056950427411	-0.0158586925466198
0.720703128396553	-0.0172325157872198
0.717757998005626	-0.0189518013839149
0.715805071360923	-0.0200927752131936
0.712890626043024	-0.0217959718366915
0.710508219784387	-0.0231867027435159
0.708556773280655	-0.0243287636010559
0.705212514123442	-0.0262818430345047
0.70325933283083	-0.0274221818355604
0.70117187251273	-0.0286400163615064
0.697957499704575	-0.0305147485911193
0.696003729538673	-0.0316529594905859
0.693359370159201	-0.0331943401003434
0.690698792891028	-0.0347438567107918
0.688747107654881	-0.0358832087512004
0.685546867805672	-0.0377483805433818
0.683442202838225	-0.0389740645911211
0.68149070858801	-0.0401148028710839
0.678144269008076	-0.0420680589665195
0.676192122222594	-0.0432085457816723
0.673828130190873	-0.0445868355465953
0.670888395152517	-0.046300128959683
0.668936725831864	-0.0474390114930094
0.666015627837344	-0.0491389549894705
0.663624643127274	-0.0505268640791539
0.661675058736376	-0.0516636537249787
0.658309488732283	-0.053616236595005
0.656355941383302	-0.0547489534658361
0.65429687430705	-0.0559422542573045
0.651029534733834	-0.0578331964178713
0.649077913159664	-0.0589643631195566
0.646484371953521	-0.0604634323876932
0.6437464612985	-0.0620459847896791
0.641795205780699	-0.0631769843786742
0.638671869599992	-0.0649830778559799
0.636462528426473	-0.0662580872036822
0.634512737134149	-0.0673894098772118
0.631132890931661	-0.0693426341416588
0.629180203019372	-0.0704706925473055
0.626953131985193	-0.071753901557676
0.623832246790609	-0.0735478658367686
0.621884413104085	-0.0746729894252647
0.619140629631663	-0.0762422269247116
0.616514191098784	-0.0777404558547487
0.614566755299617	-0.0788591925553785
0.611328127278134	-0.0807041898669736
0.609181222588791	-0.0819208800688788
0.607235298761583	-0.0830374013327008
0.603803313399738	-0.0849898791604647
0.601851978304466	-0.0861022130577339
0.599609373747841	-0.087375581517973
0.596459665593064	-0.0891642459374607
0.594511609089619	-0.0902762472008989
0.591796871394312	-0.0918120653453953
0.589102569193698	-0.0933315366856868
0.587156693112973	-0.0944383526810791
0.583984369040783	-0.0962229538748696
0.581720071665414	-0.0974816514324545
0.579782694458651	-0.0985863506671036
0.576293540641247	-0.100538378086379
0.574340279771163	-0.101630456334041
0.572265631425983	-0.102786467122343
0.568881328885089	-0.104672203324721
0.566929261677078	-0.105759837966372
0.564453129072454	-0.107134651787337
0.561454045155819	-0.108795339717085
0.559506800342584	-0.109881011978287
0.556640626718925	-0.111464298084561
0.554016798327112	-0.112911083362343
0.552070763091444	-0.113992945454207
0.548828124365396	-0.115776079239423
0.546558670369871	-0.11701449249951
0.544614767810441	-0.118087731576559
0.541031091872335	-0.120040494291671
0.53907291311451	-0.121099412606939
0.537109370835102	-0.122164808528392
0.533495248556383	-0.124108609228659
0.531543197263866	-0.125157347993767
0.529296868481573	-0.126357454250602
0.525933542562178	-0.128153737417216
0.523983050988104	-0.129197365717102
0.521484382043538	-0.130526336548259
0.518354663749613	-0.13218852530912
0.516405461330578	-0.133226400157813
0.513671879690009	-0.134669524871904
0.510744892962595	-0.136208686861754
0.508795706459054	-0.137233711540342
0.50585937733648	-0.1387613889095
0.503079099635608	-0.140199465228795
0.501128767216477	-0.14120570484945
0.498046874982951	-0.142780598715574
0.495346349824062	-0.144152897888439
0.493396224306357	-0.145143131296467
0.490234372629422	-0.146735447854212
0.487558118599354	-0.148076000390578
0.485607786180223	-0.149053781515859
0.482421870275893	-0.150640995566128
0.479722395539628	-0.151976501299249
0.477773591007951	-0.152939684733149
0.474609367922364	-0.15448522247002
0.471810039374803	-0.155842688402189
0.469858306392173	-0.156783464411651
0.466796881484329	-0.158245647930177
0.463796333342217	-0.159664509473193
0.461849215852937	-0.160584281804815
0.4589843791308	-0.161913496143036
0.455667176313913	-0.163439903455747
0.453717305444117	-0.164332842263964
0.451171876777271	-0.165479330812021
0.447401623499378	-0.167162378419723
0.445449540375873	-0.168029565958148
0.443359374423742	-0.168946202937392
0.439453123246977	-0.170647250969158
0.437039825013886	-0.171680882747068
0.4350907658343	-0.172506483098863
0.431640620893448	-0.173942745051807
0.428403011463601	-0.175263603755516
0.426455289185537	-0.176052884949297
0.423828118539919	-0.177091132220557
0.419921867363154	-0.178617109814922
0.417548389696825	-0.179528176371157
0.415604168827509	-0.180271796011765
0.41210938092512	-0.181578044291698
0.408340369055783	-0.182946713140311
0.406388683819636	-0.183643175171281
0.40429687857159	-0.184361823401318
0.400390627394826	-0.185672719005589
0.396539634814303	-0.186906169814551
0.394587312958383	-0.187517547612944
0.392578125041297	-0.188117179776537
0.388671873864532	-0.189257875084666
0.384765622687768	-0.190346351655965
0.381770262996801	-0.191139945948704
0.379819055225483	-0.191639485568587
0.376953120334239	-0.192342504783212
0.373046869157474	-0.193254032888783
0.369140617980709	-0.194100562115594
0.365234382719439	-0.194853062602027
0.362952960272194	-0.195260037707007
0.360999174190798	-0.195572092803928
0.35742188036591	-0.196101712708054
0.353515629189146	-0.196591066411579
0.349609378012381	-0.196993855741556
0.345703126835616	-0.197300467739423
0.341796875658852	-0.197510568179798
0.337890624482087	-0.197630618753372
0.333984373305323	-0.197640168049958
0.330078122128558	-0.197518923814311
0.326171870951794	-0.197263862102511
0.322265619775029	-0.196873232210187
0.318359368598265	-0.196326869206047
0.31460539687105	-0.195665007459705
0.312650464874064	-0.195283051511778
0.31054688216023	-0.194797581188865
0.306640630983465	-0.193770204200218
0.302734379806701	-0.192551475223492
0.300189794661053	-0.191642429935034
0.298242724918255	-0.190860103812266
0.294921877453172	-0.189431863268454
0.291965940441609	-0.188021559486728
0.290006520275227	-0.187009015738777
0.287109375099642	-0.185368557993846
0.284694564894592	-0.183908072658563
0.282744518954359	-0.182574736207317
0.280044519006782	-0.180621284351301
0.278083220812072	-0.179107625349531
0.275780280616521	-0.177157165606446
0.273835375380949	-0.175415167007822
0.271842930563876	-0.17347510008252
0.269922821668438	-0.171446049628536
0.268165544195278	-0.169526959324734
0.266239021355633	-0.167189753069935
0.26469111221011	-0.165261702342837
0.262745618101249	-0.162584716200031
0.261389808972038	-0.160630564062266
0.259871247998021	-0.158203124912481
0.258254042790275	-0.155439437522877
0.257180606361098	-0.153503744175412
0.255615524397215	-0.150390625742051
0.254297737383908	-0.147534841753077
0.253447659001866	-0.145588640996269
0.25222719523626	-0.142578124980071
0.25078311877561	-0.138671875394856
0.250053870826363	-0.136544362143779
0.249448429507347	-0.134598151837674
0.248369931950979	-0.130859374632877
0.247371934964827	-0.126953125047662
0.246497999256815	-0.123102586058726
0.246082382038425	-0.121147106568736
0.245707444823489	-0.119140624285682
0.245037768569441	-0.115234374700467
0.244480853592574	-0.111328125115252
0.244019367919585	-0.107421875530037
0.2436423298594	-0.103515624353272
0.243336322650317	-0.0996093747680569
0.243100836996519	-0.0957031251828418
0.242945294870635	-0.0917968755976266
0.242864109934164	-0.0878906244208621
0.242841557678728	-0.083984374835647
0.242868789089491	-0.0800781252504319
0.242948159659611	-0.0761718756652167
0.243078841783383	-0.0722656244884522
0.243250936023349	-0.0683593749032371
0.243456357308397	-0.0644531253180219
0.243700739723515	-0.0605468757328068
0.24399689524162	-0.0566406245560423
0.244333014565936	-0.0527343749708271
0.244696174315083	-0.048828125385612
0.245086899700374	-0.0449218742088475
0.245503710580837	-0.0410156246236323
0.245906388502354	-0.0374265358259119
0.246129189507188	-0.03546571827913
0.246398447839911	-0.0332031254532021
0.24687053323211	-0.0292968742764376
0.247357229048085	-0.0253906246912224
0.247860556555614	-0.0214843751060073
0.2483746270218	-0.0175781255207922
0.248900602277731	-0.0136718749806474
0.249442986408293	-0.0097656250771224
0.249860513486001	-0.00683774867357609
0.250139273368826	-0.00487944259179617
0.250560986221537	-0.0019531249517625
0.251115100071405	0.0019531249517625
0.251658359554155	0.00585937501444245
0.252200632276258	0.0097656250771224
0.252747424998744	0.0136718749806474
0.253287039833298	0.0175781255207922
0.253730079448382	0.0208617323207421
0.253988833554861	0.0228137406414238
0.254321499216912	0.0253906246912224
0.254811680526141	0.0292968742764376
0.25528262000275	0.0332031254532021
0.255733330886092	0.0371093750384172
0.256165627542518	0.0410156246236323
0.25657589715482	0.0449218742088475
0.256964712680794	0.048828125385612
0.2573215539787	0.0527343749708271
0.257636871751954	0.0566406245560423
0.257795437821756	0.0588516304902658
0.257928348114732	0.0607487351302291
0.258153695598656	0.0644531253180219
0.25836187026422	0.0683593749032371
0.258531815912454	0.0722656244884522
0.258660031134609	0.0761718756652167
0.25873338564788	0.0800781252504319
0.258746706916616	0.083984374835647
0.258704960575043	0.0878906244208621
0.258604310989032	0.0917968755976266
0.258444185200787	0.0957031251828418
0.25821937884367	0.0996093747680569
0.257950502482811	0.103106941515752
0.257779745144367	0.105102095149957
0.257521325263269	0.107421875530037
0.257031064376569	0.111328125115252
0.256454621088184	0.115234374700467
0.255791326947354	0.119140624285682
0.255031616741999	0.123046875462446
0.25426487188816	0.126490342261886
0.253802383539029	0.128474635162774
0.253151662638704	0.130859374632877
0.252003327893307	0.134765624218092
0.250700437782674	0.138671875394856
0.250005885611021	0.140640002928174
0.249239697799482	0.142594578418088
0.24763336287435	0.146484374565287
0.246428146152292	0.149117811141014
0.245480871846504	0.151096899675263
0.24379324057644	0.154296875327266
0.242456927927758	0.156688899319114
0.241268868108565	0.158659837528727
0.239313920196084	0.161641468514303
0.23797409022316	0.163622040372621
0.236107377811129	0.166015619308263
0.234472856545575	0.168081116244216
0.232738465553232	0.170041459509267
0.230787655669271	0.172204343354897
0.228806892825021	0.174162601690194
0.226848968715105	0.176047553258703
0.224609372186904	0.177963110322769
0.222590380325323	0.179638677648146
0.220643597061423	0.181079029883128
0.217851844289154	0.18302046554094
0.215926244548179	0.184284442267987
0.21289061865661	0.186020615795693
0.210506063806242	0.187288794213238
0.208591859559192	0.188263984296045
0.205078132218576	0.18984514090918
0.202110051684855	0.191033694108696
0.200182764901483	0.191760109099956
0.197265629865046	0.192712826504799
0.193359378688282	0.19384319265712
0.189453127511517	0.194791374146085
0.187178516895837	0.195254737847402
0.18531610166727	0.195621987878587
0.181640625157988	0.196195184406132
0.177734373981224	0.196667158389871
0.173828122804459	0.196991054614558
0.169921871627695	0.19717381223571
0.16601562045093	0.197236869424163
0.162109369274165	0.197187833786196
0.158203118097401	0.197030525040444
0.154296882836131	0.196768460511149
0.150390631659366	0.196402038085669
0.146484380482602	0.195942637342434
0.143277249224357	0.195501714488092
0.1413076908881	0.195209490097081
0.138671878129072	0.194763792594447
0.134765626952308	0.194051096759281
0.130859375775543	0.193272478946687
0.126953124598779	0.192423928452098
0.12383203250277	0.191692372756176
0.121869652054446	0.191216181166445
0.11914062224525	0.190510122092407
0.115234371068485	0.18945290355193
0.111328119891721	0.188334792330227
0.108947082365594	0.187631486636704
0.106991099945984	0.187032204613986
0.103515617538191	0.185934115084123
0.0996093822769213	0.1846516127217
0.0970699696669242	0.183795900254672
0.0951151968248809	0.183123040901762
0.0917968799233921	0.181957867563387
0.0878906287466276	0.180546911246394
0.0857435649023407	0.179760558503566
0.083789492342047	0.179025071680549
0.0800781263930984	0.177603499728853
0.0767895078039906	0.176312769055872
0.0748323635532953	0.175537047863242
0.0722656240395694	0.174494201014126
0.0683593728628048	0.172884237356292
0.0661725839447222	0.171973807419829
0.0642196413845245	0.171147841011665
0.0605468705092758	0.169580690033522
0.0577089946344985	0.1683549582393
0.0557539989755349	0.167503208730355
0.0527343681557466	0.166170461152397
0.0494059926618545	0.164682473842948
0.0474490393970907	0.163803715740161
0.0449218817177118	0.162648521416717
0.0412458322506354	0.160955144653208
0.0392906456057401	0.160050460210191
0.0371093793641828	0.159025962334464
0.0332031281874181	0.157181235586272
0.0312454428099164	0.156252184521468
0.0292922774327982	0.155315930103939
0.0253906258338891	0.153436135155586
0.0232862155143508	0.152417611956424
0.0213334639400848	0.151463829805012
0.01757812348036	0.149621743437326
0.0154009793518287	0.148548795613824
0.0134482914395399	0.147578270362399
0.0097656211268308	0.145740509826066
0.00758430713879056	0.144646559916273
0.00563130091661568	0.143659547804293
0.00195311877330179	0.141792695335913


==> tikz/kelvin_helmholtz_nonlinear_profiles-6.tsv <==
0.000660134083028244	0.142687338665426
0.0497627898602766	0.166263597600449
0.0994926549103876	0.185798136962888
0.150087041272047	0.197288138594505
0.200944850228018	0.19240924150642
0.245375872877037	0.153323555217398
0.258803960208902	0.0736138071834082
0.248504703991378	-0.00969327701149042
0.240990092305914	-0.0936150138322734
0.263469918091176	-0.166783008200696
0.310891010954488	-0.195783825301069
0.361881207592221	-0.195654099427661
0.412269131905227	-0.181750150317688
0.461822567520381	-0.160987034736382
0.510816133338194	-0.136785237855414
0.559458870913081	-0.110684315047408
0.607877317832769	-0.0834474554624302
0.656149124945553	-0.0554961220442239
0.704330460513131	-0.0271141378143397
0.752469256829865	0.00146779446805006
0.800610340649753	0.0300390149777845
0.848798685053637	0.058387900630026
0.89708274495961	0.0862803251629077
0.945519867911908	0.113424669157408
0.994191235336529	0.139376645552753


==> tikz/kelvin_helmholtz_nonlinear_sheetStrength-1.tsv <==
0.998046875048238	-0.97738828
0.994140624985558	-0.97492442
0.990234374922878	-0.97237279
0.986328125019353	-0.96985112
0.982421874479208	-0.96740928
0.978515624893993	-0.96500791
0.974609375308778	-0.96263896
0.970703125723563	-0.96045446
0.966796874546798	-0.95869265
0.964450028277096	-0.95692254
0.962493566801107	-0.95640462
0.958984375376368	-0.95448507
0.955078125791153	-0.95224056
0.951171874614388	-0.94999722
0.947265625029173	-0.94770343
0.943359375443958	-0.94540959
0.939453124267193	-0.94309779
0.935546874681978	-0.94086737
0.931640625096763	-0.93899619
0.927734375511548	-0.93769633
0.923828124334783	-0.93689901
0.919960272471139	-0.93553674
0.918008299164544	-0.9320108
0.916015625164353	-0.93193931
0.912109375579138	-0.93024162
0.908203124402373	-0.92851238
0.904296874817158	-0.92687303
0.900390625231943	-0.92517385
0.896484375646728	-0.9233559
0.892578124469963	-0.92169867
0.888671874884748	-0.92070917
0.885180266898122	-0.9195613
0.88322526646451	-0.91600397
0.880859375714318	-0.91707515
0.876953124537553	-0.91657332
0.873046874952338	-0.91542834
0.869140625367123	-0.91376687
0.865234375781908	-0.91291744
0.861328124605144	-0.91214187
0.857421875019929	-0.91052541
0.854607527020388	-0.90858879
0.852653206178384	-0.90782021
0.849609374257949	-0.90794177
0.845703124672734	-0.90713672
0.841796875087519	-0.906654
0.837890631868501	-0.90543128
0.833984380691737	-0.90442657
0.830078129514972	-0.90387409
0.827197902509838	-0.90274332
0.825244148259431	-0.90261826
0.822265627161443	-0.90273269
0.818359375984678	-0.90183164
0.814453124807914	-0.90116213
0.810546873631149	-0.90008887
0.806640622454385	-0.89915747
0.80273437127762	-0.89891437
0.800513348131279	-0.8981775
0.798560262331632	-0.89764489
0.794921868924091	-0.89785016
0.791015617747327	-0.89766855
0.787109382486056	-0.89757064
0.783203131309292	-0.89693709
0.779296880132527	-0.89655417
0.776200679869617	-0.89542609
0.77424818294326	-0.89519949
0.771484377778998	-0.89562552
0.767578126602234	-0.89509759
0.763671875425469	-0.89515118
0.759765624248705	-0.89529103
0.75585937307194	-0.89525195
0.752087862469997	-0.89457156
0.750135015402765	-0.89507618
0.748046870718411	-0.89578707
0.744140619541646	-0.8955957
0.740234368364882	-0.89589012
0.736328117188117	-0.89609071
0.732421881926847	-0.89600927
0.728515630750082	-0.89621999
0.725988950535533	-0.89531914
0.724037790510698	-0.89544515
0.720703128396553	-0.8961791
0.716796877219789	-0.89621933
0.712890626043024	-0.8968801
0.70898437486626	-0.89732082
0.705078123689495	-0.89767581
0.70165260001834	-0.89738748
0.699700994359664	-0.89798177
0.697265621335966	-0.89871711
0.693359370159201	-0.89884837
0.689453118982437	-0.89959811
0.685546867805672	-0.90060386
0.681640632544402	-0.90131893
0.677734381367638	-0.90223282
0.674967265780559	-0.90217589
0.673018652234813	-0.90230205
0.669921879014108	-0.90372456
0.666015627837344	-0.90435276
0.662109376660579	-0.90551411
0.658203125483815	-0.9068215
0.65429687430705	-0.90725856
0.650390623130286	-0.90791503
0.647590689793942	-0.90766998
0.645642776529946	-0.90826443
0.642578120776757	-0.91049981
0.638671869599992	-0.91225765
0.634765618423227	-0.91319487
0.630859367246463	-0.91425895
0.626953131985193	-0.915919
0.623046880808428	-0.91686282
0.619140629631663	-0.91715758
0.617015561000512	-0.9160199
0.615069064215509	-0.91939997
0.611328127278134	-0.92053826
0.60742187610137	-0.92177724
0.603515624924605	-0.92362315
0.599609373747841	-0.92554478
0.595703122571076	-0.92721429
0.591796871394312	-0.92841677
0.587890620217547	-0.92936385
0.584105326797532	-0.93039904
0.582152607054255	-0.93300958
0.580078117864018	-0.93462928
0.576171882602748	-0.9359245
0.572265631425983	-0.93776322
0.568359380249219	-0.93985085
0.564453129072454	-0.94214503
0.56054687789569	-0.94455082
0.556640626718925	-0.94671453
0.55273437554216	-0.94847673
0.548828124365396	-0.95015597
0.544921873188631	-0.95192018
0.541015622011867	-0.95376012
0.537802904415119	-0.95522829
0.535853431432681	-0.95629599
0.533203119658338	-0.9581547
0.529296868481573	-0.96014636
0.525390617304809	-0.96241193
0.521484382043538	-0.96501898
0.517578130866774	-0.9676494
0.513671879690009	-0.97008774
0.509765628513245	-0.97249309
0.50585937733648	-0.97502423
0.501953126159716	-0.97752387
0.498046874982951	-0.98003859
0.494140623806187	-0.98276338
0.490234372629422	-0.98553179
0.486328121452657	-0.98820352
0.482421870275893	-0.99097023
0.478515619099128	-0.99387767
0.474609367922364	-0.99665134
0.470703132661093	-0.99918872
0.466796881484329	-1.0016683
0.462890630307564	-1.0042396
0.4589843791308	-1.006902
0.455078127954035	-1.0097489
0.451171876777271	-1.0126472
0.447265625600506	-1.0152992
0.443359374423742	-1.0178423
0.439453123246977	-1.020589
0.435546872070213	-1.0233993
0.431640620893448	-1.0260541
0.427734369716683	-1.0287888
0.423828118539919	-1.0317439
0.419921867363154	-1.0346874
0.416015632101884	-1.0376513
0.413033450440205	-1.0424506
0.411072375062416	-1.0446309
0.408203129748355	-1.0468993
0.40429687857159	-1.0487153
0.400390627394826	-1.050704
0.396484376218061	-1.0528385
0.392578125041297	-1.0550379
0.388671873864532	-1.0571723
0.384765622687768	-1.0593054
0.380859371511003	-1.0613799
0.376953120334239	-1.063784
0.374264706866519	-1.0676425
0.372305907404415	-1.0684906
0.369140617980709	-1.0709314
0.365234382719439	-1.073592
0.361328131542675	-1.0761754
0.35742188036591	-1.078454
0.353515629189146	-1.0800051
0.349609378012381	-1.0815957
0.347083047938706	-1.0838029
0.345125903688011	-1.0837228
0.341796875658852	-1.0857706
0.337890624482087	-1.087789
0.333984373305323	-1.0894364
0.330078122128558	-1.0913141
0.326171870951794	-1.0936212
0.32411331317136	-1.0954884
0.322159574836447	-1.0951232
0.318359368598265	-1.0968162
0.3144531174215	-1.0986601
0.31054688216023	-1.1002318
0.306640630983465	-1.101817
0.304318862758146	-1.1033503
0.302363994423137	-1.1029801
0.298828128629936	-1.1044254
0.294921877453172	-1.1058017
0.291015626276407	-1.1065507
0.287213303277481	-1.1079208
0.285259994660915	-1.1068232
0.283203123922878	-1.1080582
0.279296872746113	-1.108377
0.275390621569349	-1.1088161
0.271484370392584	-1.1091263
0.26858397845616	-1.1093524
0.266628759980277	-1.1093669
0.263671868039055	-1.110405
0.259765632777785	-1.110322
0.25585938160102	-1.110297
0.252086136210198	-1.1120083
0.250132875340114	-1.1111145
0.248046879247491	-1.1115311
0.244140628070727	-1.1109222
0.240234376893962	-1.1104776
0.236328125717198	-1.1100096
0.23363262985451	-1.1090908
0.231680196590131	-1.1084472
0.228515623363669	-1.1085356
0.224609372186904	-1.1078662
0.220703121010139	-1.1068587
0.216930241675686	-1.1060988
0.214976853481647	-1.106468
0.21289061865661	-1.1062255
0.208984367479846	-1.1052806
0.205078132218576	-1.1043636
0.201171881041811	-1.1030877
0.197875113719617	-1.1030146
0.195924844962463	-1.1029453
0.193359378688282	-1.1028603
0.189453127511517	-1.1013537
0.185546876334753	-1.0996012
0.181640625157988	-1.0973539
0.178104616125338	-1.0950389
0.176153233283583	-1.0955631
0.173828122804459	-1.0937909
0.169921871627695	-1.0915696
0.16601562045093	-1.089614
0.162109369274165	-1.087786
0.158203118097401	-1.0855972
0.155141518119119	-1.0836726
0.153195275982026	-1.0837876
0.150390631659366	-1.0816212
0.146484380482602	-1.079129
0.142578129305837	-1.0767182
0.138671878129072	-1.0746514
0.134765626952308	-1.0728702
0.130859375775543	-1.0706935
0.127894144115304	-1.068242
0.12595137155597	-1.0675897
0.123046873422014	-1.0649576
0.11914062224525	-1.0629457
0.115234371068485	-1.0607213
0.111328119891721	-1.058336
0.107421868714956	-1.0558017
0.103515617538191	-1.0531193
0.0996093822769213	-1.0503434
0.0957031311001568	-1.0474554
0.0917968799233921	-1.044368
0.0891210715271653	-1.0414782
0.0871865113628947	-1.0387837
0.0839843775698631	-1.0351643
0.0800781263930984	-1.0328527
0.0761718752163339	-1.0305551
0.0722656240395694	-1.028201
0.0683593728628048	-1.0255928
0.0644531216860403	-1.0228278
0.0605468705092758	-1.0201295
0.0566406193325111	-1.0175256
0.0527343681557466	-1.0149382
0.0488281328944764	-1.0123703
0.0449218817177118	-1.0097337
0.0410156305409473	-1.0068758
0.0371093793641828	-1.0038667
0.0332031281874181	-1.0009054
0.0292968770106536	-0.99808806
0.0253906258338891	-0.99543228
0.0214843746571245	-0.99288379
0.01757812348036	-0.99028667
0.0136718723035955	-0.98763371
0.0097656211268308	-0.98501552
0.0058593699500663	-0.98242633
0.00195311877330179	-0.97985659


==> tikz/kelvin_helmholtz_nonlinear_sheetStrength-2.tsv <==
0.00181618347051095	-0.980475451337642
0.0348722058112995	-1.00385294015877
0.0677335401567879	-1.02798393986309
0.100701799976869	-1.05170402353352
0.134119717310856	-1.07359409212321
0.168275945636678	-1.09202036729075
0.203273512354676	-1.10530785478229
0.238933627309113	-1.11204025383576
0.274816105884266	-1.1113355749034
0.310356337855739	-1.10304703002605
0.345094667761403	-1.08799387291224
0.378899484162886	-1.06784462452855
0.411977870297736	-1.0445619928935
0.444705787182908	-1.01993304198951
0.477462929732092	-0.995412689933013
0.510544196260602	-0.972137567365947
0.544130552422903	-0.950973807198874
0.578292133545279	-0.932550666206134
0.61301017830081	-0.917293417370663
0.648203992843573	-0.905448058829554
0.683760528745351	-0.89714117994384
0.719552283927798	-0.892409566353165
0.75544989583162	-0.891260472658341
0.791324645672997	-0.893685479145989
0.82704910222587	-0.899666859828499
0.862497423443034	-0.909174050203084
0.897552250625758	-0.922116207006051
0.932117554072624	-0.938311375703549
0.966140835556493	-0.957435895586883
0.999637711516027	-0.978993580896222


==> tikz/kelvin_helmholtz_nonlinear_sheetStrength-3.tsv <==
0.998046875048238	-0.83660122
0.994140624985558	-0.83197863
0.990234374922878	-0.82957799
0.987883492961284	-0.82609079
0.985928968560107	-0.82208795
0.982421874479208	-0.82067646
0.978515624893993	-0.8176523
0.974609375308778	-0.81413471
0.97216063326986	-0.80886853
0.970206899709595	-0.80480939
0.966796874546798	-0.80334816
0.962890624961583	-0.80060929
0.958984375376368	-0.7963376
0.957006999349306	-0.79233308
0.955053235549602	-0.79171798
0.951171874614388	-0.7911123
0.947265625029173	-0.79002684
0.944223311446895	-0.78693623
0.942269304140128	-0.78029205
0.939453124267193	-0.78129777
0.935546874681978	-0.78000075
0.931752257965397	-0.77454216
0.929799097362927	-0.7691421
0.927734375511548	-0.76958662
0.923828124334783	-0.76804695
0.919921874749568	-0.76664945
0.917591133368558	-0.76357219
0.915638201949206	-0.75930341
0.912109375579138	-0.75964778
0.908203124402373	-0.76091644
0.905555489614173	-0.75984337
0.903602846265268	-0.75459808
0.900390625231943	-0.75620167
0.896484375646728	-0.7571703
0.893693969325277	-0.75453717
0.891741540835546	-0.74769824
0.888671874884748	-0.74884645
0.884765625299533	-0.74989098
0.881970882005883	-0.74713886
0.880018800473928	-0.74156145
0.876953124537553	-0.74154782
0.873046874952338	-0.74181231
0.870357038639428	-0.74059984
0.868404995304658	-0.73752372
0.865234375781908	-0.7366935
0.861328124605144	-0.7365404
0.858820051194991	-0.73636339
0.856867684775687	-0.73491682
0.853515625434713	-0.73566284
0.849609374257949	-0.73654729
0.847366263588605	-0.73508103
0.845413461084757	-0.73313708
0.841796875087519	-0.73270225
0.837956251451538	-0.72775305
0.83600308607442	-0.72752588
0.833984380691737	-0.72952417
0.830078129514972	-0.72865065
0.826644600350179	-0.7252003
0.824691721451959	-0.72493514
0.822265627161443	-0.7270097
0.818359375984678	-0.72597548
0.815366849251699	-0.72330589
0.813415577818404	-0.72196373
0.810546873631149	-0.72288595
0.806640622454385	-0.72241651
0.804111618577666	-0.72171965
0.802159662778115	-0.72109277
0.798828120100856	-0.72311969
0.794921868924091	-0.72438645
0.7928844469201	-0.7241459
0.790931472528914	-0.72356144
0.787109382486056	-0.72381925
0.783652600784078	-0.71911688
0.781699865125306	-0.71941849
0.779296880132527	-0.72119659
0.775390628955763	-0.72035672
0.772482454342622	-0.71772384
0.770531087416361	-0.7170521
0.767578126602234	-0.71940644
0.763671875425469	-0.71982889
0.761312658042041	-0.71783573
0.759361322946768	-0.71720944
0.75585937307194	-0.71896763
0.752105655992635	-0.71707522
0.750152586108482	-0.71800252
0.748046870718411	-0.71984141
0.744140619541646	-0.71948896
0.740947430256416	-0.71663871
0.738993723752492	-0.71821746
0.736328117188117	-0.72163122
0.732421881926847	-0.72183233
0.729786069167819	-0.71812949
0.727835609424734	-0.71860857
0.724609379573318	-0.72178684
0.720703128396553	-0.72148397
0.718620426811253	-0.71857757
0.716668518758185	-0.71672414
0.712890626043024	-0.71891977
0.709380766167524	-0.71935194
0.707427823607327	-0.72141529
0.705078123689495	-0.72303859
0.70117187251273	-0.72343388
0.69815840098924	-0.72106322
0.696206254203758	-0.72302191
0.693359370159201	-0.7256795
0.689453118982437	-0.72588935
0.686919547358851	-0.72279642
0.684969612827078	-0.72357157
0.681640632544402	-0.72652047
0.677734381367638	-0.72724313
0.675644215415506	-0.72483114
0.673692864404739	-0.72503263
0.669921879014108	-0.72762817
0.666259882928507	-0.72801411
0.664307258678195	-0.72926986
0.662109376660579	-0.72994219
0.658203125483815	-0.7305863
0.654871375905129	-0.73015441
0.652920120387328	-0.73236761
0.650390623130286	-0.73418426
0.646484371953521	-0.73497579
0.643434294793119	-0.73357687
0.641484201106403	-0.73721638
0.638671869599992	-0.73951325
0.634765618423227	-0.73970601
0.631923986491793	-0.73743329
0.629974513509355	-0.74137065
0.626953131985193	-0.74315227
0.623046880808428	-0.74298316
0.62030935212527	-0.74161293
0.618360818156996	-0.74656571
0.615234378454899	-0.74759711
0.611328127278134	-0.7469815
0.608578789298199	-0.74603278
0.606631273921561	-0.75294494
0.603515624924605	-0.75439312
0.599609373747841	-0.75399062
0.596733157447273	-0.75296578
0.594786087704475	-0.75884992
0.591796871394312	-0.76208105
0.587890620217547	-0.76291445
0.58472513980791	-0.76309117
0.582775953304369	-0.76933745
0.580078117864018	-0.7719683
0.576171882602748	-0.77251636
0.572505716657637	-0.7722314
0.570553522125672	-0.77562013
0.568359380249219	-0.77735882
0.564453129072454	-0.77737708
0.56054687789569	-0.77825175
0.558105504730637	-0.77778926
0.556161809072633	-0.78146802
0.55273437554216	-0.78590751
0.548828124365396	-0.78830487
0.5453753056215	-0.78984875
0.543424432075563	-0.79348387
0.541015622011867	-0.79869074
0.537109370835102	-0.80299391
0.533203119658338	-0.80656681
0.530244540674719	-0.80747949
0.528296866143138	-0.81062424
0.525390617304809	-0.81448437
0.521484382043538	-0.81692868
0.517578130866774	-0.82030472
0.5145156714518	-0.82264558
0.512566898751111	-0.82382244
0.509765628513245	-0.83071214
0.50585937733648	-0.8367866
0.501953126159716	-0.84129509
0.498046874982951	-0.84493878
0.496046392841252	-0.84584262
0.494102362957867	-0.849001
0.490234372629422	-0.85640014
0.486328121452657	-0.86363263
0.482421870275893	-0.87121258
0.478515619099128	-0.87702916
0.476033024803815	-0.87985382
0.474085589004648	-0.87792828
0.470703132661093	-0.88571032
0.466796881484329	-0.89535015
0.462890630307564	-0.90452972
0.4589843791308	-0.9139472
0.455078127954035	-0.92440222
0.451171876777271	-0.93296003
0.448489972746723	-0.93698736
0.44654210722921	-0.9388697
0.443359374423742	-0.94367399
0.439453123246977	-0.95158924
0.435546872070213	-0.96014932
0.431640620893448	-0.96933917
0.427734369716683	-0.97953886
0.423828118539919	-0.9904449
0.419921867363154	-1.0005997
0.416015632101884	-1.0103343
0.41210938092512	-1.0199238
0.408203129748355	-1.0292968
0.40429687857159	-1.0394421
0.400390627394826	-1.05029
0.396484376218061	-1.06236
0.392578125041297	-1.0748081
0.388671873864532	-1.0877572
0.385026047921149	-1.11028
0.383066723247733	-1.1151564
0.380859371511003	-1.1281224
0.376953120334239	-1.136726
0.373046869157474	-1.146429
0.369140617980709	-1.1595935
0.365234382719439	-1.1760051
0.36289994576065	-1.1924115
0.36094429756642	-1.1883448
0.35742188036591	-1.2006053
0.353515629189146	-1.2120749
0.350407428643527	-1.2257111
0.348443838617636	-1.2179508
0.345703126835616	-1.2304231
0.341796875658852	-1.252482
0.339386378552759	-1.2657518
0.337428263456911	-1.2517125
0.333984373305323	-1.2720577
0.33119903447726	-1.2831507
0.329234441775228	-1.2708747
0.326171870951794	-1.2885661
0.323598367352986	-1.2980923
0.321638215073867	-1.2853707
0.318385915642772	-1.2926513
0.316429726321736	-1.2771636
0.3144531174215	-1.2969785
0.311564821260751	-1.3026757
0.309598732502254	-1.291429
0.306902615935289	-1.2888838
0.304933073514527	-1.2766606
0.302734379806701	-1.3017237
0.300512720040587	-1.3190665
0.298556944522402	-1.3088795
0.296254847848049	-1.3098956
0.294298578949541	-1.3021681
0.2921323687656	-1.2977031
0.290175144937433	-1.2893326
0.288132104763951	-1.2879748
0.286179639668583	-1.2798113
0.284235546123221	-1.2777447
0.282282492154563	-1.2716847
0.280426713687123	-1.2698096
0.278476174366566	-1.2672468
0.27669413238426	-1.2614975
0.274744563908856	-1.2600238
0.273024449114907	-1.2495258
0.271073289090072	-1.243434
0.269406538948542	-1.2303412
0.267661452744023	-1.2211377
0.265832619208448	-1.2210962
0.264249250341604	-1.230351
0.26230071637333	-1.2303286
0.260740472719717	-1.2297543
0.258791875089466	-1.2304234
0.257254167775795	-1.2277122
0.255303421553812	-1.2331851
0.253777634945378	-1.2191353
0.252125877199488	-1.2148324
0.250299590143003	-1.2227029
0.248780997337997	-1.231865
0.24682735449605	-1.2315453
0.245301058591798	-1.2344887
0.243348418425992	-1.2341684
0.241807082379619	-1.2283723
0.239862972918763	-1.2204322
0.238290919968373	-1.2196897
0.23670094617139	-1.2251131
0.234745313892654	-1.2332087
0.233126342065041	-1.2494118
0.231170884856742	-1.2499224
0.2295075247155	-1.2583245
0.227552624549502	-1.2618323
0.225835294967058	-1.2627794
0.223880362970072	-1.2678768
0.22209903718501	-1.2653976
0.220145696737454	-1.2718624
0.218287897002237	-1.2676905
0.216335113596982	-1.2775845
0.214383062304466	-1.2733833
0.212432475237426	-1.2854758
0.210371832527238	-1.283502
0.208425001516855	-1.2970726
0.206242844007616	-1.3029338
0.204305976096671	-1.3114438
0.201974610828284	-1.3124278
0.200035801227032	-1.3153754
0.197526341577325	-1.3005302
0.195571902960662	-1.3001326
0.193359378688282	-1.2841802
0.190890280732143	-1.2793957
0.188956850567968	-1.2848829
0.185986876090425	-1.2837148
0.184038946910934	-1.2957976
0.181640625157988	-1.2856369
0.178754970969295	-1.271097
0.176821333903694	-1.2767868
0.173828122804459	-1.2625117
0.171079469190779	-1.2444997
0.169149317618432	-1.2495765
0.16601562045093	-1.235842
0.162802425389353	-1.2198944
0.160861228463956	-1.2244302
0.158203118097401	-1.2134769
0.154296882836131	-1.1973168
0.151678561205349	-1.1849192
0.149752977379868	-1.185336
0.146484380482602	-1.171519
0.142578129305837	-1.1607023
0.139004002664317	-1.1480936
0.137055198132639	-1.1436167
0.134765626952308	-1.1310068
0.130859375775543	-1.1217282
0.126953124598779	-1.1112871
0.123046873422014	-1.1000514
0.11914062224525	-1.0883511
0.116267366226623	-1.0752465
0.11433608465418	-1.0646163
0.111328119891721	-1.0466886
0.107421868714956	-1.038592
0.103515617538191	-1.0299691
0.0996093822769213	-1.0214372
0.0957031311001568	-1.0131517
0.0917968799233921	-1.0038034
0.0878906287466276	-0.99369307
0.0839843775698631	-0.98314829
0.0800781263930984	-0.97366469
0.0761718752163339	-0.96538738
0.0722656240395694	-0.95763404
0.0683593728628048	-0.94983107
0.0644531216860403	-0.9425714
0.0605468705092758	-0.93590915
0.0566692035602904	-0.92951173
0.0547300597336588	-0.92547682
0.0527343681557466	-0.92151904
0.0488281328944764	-0.91324777
0.0449218817177118	-0.90659458
0.0410156305409473	-0.89976098
0.0371093793641828	-0.8922233
0.0332031281874181	-0.88606551
0.0292968770106536	-0.88180119
0.0266027817114655	-0.87679046
0.0246448098550661	-0.87195911
0.0214843746571245	-0.86972568
0.01757812348036	-0.86551446
0.0136718723035955	-0.85990194
0.0097656211268308	-0.8541205
0.00647424915720756	-0.84746968
0.00451759828683583	-0.84374342
0.00195311877330179	-0.84184908


==> tikz/kelvin_helmholtz_nonlinear_sheetStrength-4.tsv <==
0.00109237681362188	-0.833216987358261
0.027682599778012	-0.87341126507524
0.0517779508663973	-0.917774120110804
0.0737874961391299	-0.965064092576443
0.0943311217606522	-1.01415982956809
0.114195772705687	-1.06402966024416
0.134465594537716	-1.11344006836048
0.157169549130981	-1.15974886251254
0.187094246769969	-1.19125140294739
0.221622142769798	-1.17927783537265
0.256016348320056	-1.1755916341713
0.284919288587334	-1.21097208072085
0.318391111633017	-1.21507744536462
0.343107179906767	-1.17214378165892
0.362629863896267	-1.12191909980487
0.380947074540448	-1.07043017395932
0.399503359514169	-1.01918091471148
0.419130281637218	-0.96905679404445
0.440495034269224	-0.920955071944516
0.464138260824645	-0.87592461232693
0.490420207670142	-0.835175086876822
0.519416384399282	-0.799919905136784
0.55082190883939	-0.770959184141064
0.584065249691765	-0.748385816756688
0.618540231174199	-0.731683897247517
0.653758837084944	-0.720028321070132
0.689393969478222	-0.712650928483988
0.725236643267008	-0.70897594976273
0.761147193806516	-0.70870317980725
0.797009468196508	-0.711806864149375
0.832690925765182	-0.718538609140636
0.867998923872169	-0.729422453721074
0.902632314388568	-0.745193123250983
0.936140281828679	-0.766658168192682
0.967939851521573	-0.79440398348669
0.997471263470084	-0.828406485292622


==> tikz/kelvin_helmholtz_nonlinear_sheetStrength-5.tsv <==
0.999831199328343	-0.54341568
0.997878418453652	-0.53978314
0.994140624985558	-0.53988363
0.992123507810051	-0.53636782
0.990170654058312	-0.53411347
0.986409564285423	-0.53072728
0.984455427426532	-0.52757161
0.982421874479208	-0.53115235
0.978790206959562	-0.52601387
0.976835278145675	-0.52390009
0.974609375308778	-0.52545191
0.971216519781241	-0.51952754
0.969262060474436	-0.5166088
0.966796874546798	-0.51747756
0.963673204140711	-0.51405957
0.961719461031149	-0.51154385
0.958984375376368	-0.51322965
0.956150271473742	-0.51145781
0.954196966040274	-0.51022717
0.951171874614388	-0.511731
0.948647635836665	-0.50974519
0.946694565952513	-0.50905051
0.943359375443958	-0.5100334
0.941171049089125	-0.50708144
0.939218416881066	-0.50558609
0.935676948833868	-0.50240676
0.933723985583528	-0.49913494
0.931640625096763	-0.50201
0.928252350048489	-0.49930849
0.926298759727673	-0.49648533
0.923828124334783	-0.49942621
0.920838064503421	-0.49775784
0.91888488161926	-0.49563885
0.916015625164353	-0.49808413
0.913434875240987	-0.49692814
0.9114821809625	-0.49574314
0.908203124402373	-0.49827816
0.906048580275761	-0.49681114
0.904095978307142	-0.49460782
0.900634517449836	-0.4927104
0.898681108565655	-0.48871686
0.896484375646728	-0.4918606
0.893280791952165	-0.49012734
0.891326875363715	-0.48749618
0.888671874884748	-0.48950383
0.885934462384699	-0.48823892
0.883981225387857	-0.48788524
0.880859375714318	-0.49127265
0.878593935606458	-0.49074671
0.876641803144921	-0.48768279
0.873219938445907	-0.48496306
0.871266397463123	-0.48139073
0.869140625367123	-0.48644635
0.86590417935991	-0.48555015
0.863951052179979	-0.48172206
0.861328124605144	-0.48351024
0.858597617838075	-0.48107728
0.856644457235605	-0.48064254
0.853515625434713	-0.48378162
0.85129446700667	-0.48278614
0.849342001911302	-0.48174416
0.845949816426075	-0.47984191
0.843996011246086	-0.47884446
0.841796875087519	-0.48349751
0.838654511933365	-0.48161283
0.836700089232197	-0.4807216
0.833984380691737	-0.48269728
0.831368366807629	-0.47903802
0.829415074106557	-0.48024059
0.826171878338207	-0.48334863
0.824094094640649	-0.48103546
0.822141613629786	-0.48051994
0.818781120668378	-0.47852881
0.816827398248959	-0.47784097
0.814453124807914	-0.48031722
0.811515076811955	-0.47841512
0.809562341153183	-0.47852191
0.806640622454385	-0.48107011
0.804246502391936	-0.47877505
0.802294626169857	-0.47939972
0.798936265884687	-0.47887019
0.796983132338557	-0.47797814
0.794921868924091	-0.48037593
0.791678227521901	-0.47734176
0.789724393694022	-0.47636255
0.787109382486056	-0.47876362
0.784420857609877	-0.47661539
0.782468758570877	-0.47724804
0.779296880132527	-0.47985131
0.777163774176749	-0.47811165
0.775211627391267	-0.47886376
0.771861654571597	-0.47852314
0.769907375109878	-0.47916054
0.767578126602234	-0.48180613
0.764606815223168	-0.47882649
0.762653713508027	-0.47994762
0.759765624248705	-0.48258726
0.757354379114379	-0.47868097
0.755403505568442	-0.47923842
0.75206279556646	-0.47909801
0.7501100280767	-0.47973101
0.748046870718411	-0.48085398
0.7448181103034	-0.47745924
0.742866059010883	-0.47668286
0.740234368364882	-0.47899998
0.737567504476457	-0.47670451
0.735616646846013	-0.47722563
0.732421881926847	-0.48017625
0.730312060339243	-0.47879321
0.728360263694636	-0.47932711
0.725010577353864	-0.47936105
0.723056950427411	-0.4795659
0.720703128396553	-0.48265427
0.717757998005626	-0.47935654
0.715805071360923	-0.47892225
0.712890626043024	-0.4803639
0.710508219784387	-0.4762146
0.708556773280655	-0.47706801
0.705212514123442	-0.47840216
0.70325933283083	-0.47770227
0.70117187251273	-0.48007943
0.697957499704575	-0.47896581
0.696003729538673	-0.4792915
0.693359370159201	-0.48213158
0.690698792891028	-0.47915602
0.688747107654881	-0.48008721
0.685546867805672	-0.48199818
0.683442202838225	-0.47749497
0.68149070858801	-0.4782602
0.678144269008076	-0.47802197
0.676192122222594	-0.47868565
0.673828130190873	-0.48000622
0.670888395152517	-0.4763988
0.668936725831864	-0.47673704
0.666015627837344	-0.47944498
0.663624643127274	-0.47677178
0.661675058736376	-0.47996693
0.658309488732283	-0.48124403
0.656355941383302	-0.48044976
0.65429687430705	-0.48304515
0.651029534733834	-0.48305705
0.649077913159664	-0.48500386
0.646484371953521	-0.48703733
0.6437464612985	-0.48210901
0.641795205780699	-0.48195276
0.638671869599992	-0.48444698
0.636462528426473	-0.48031801
0.634512737134149	-0.48347356
0.631132890931661	-0.48295933
0.629180203019372	-0.48342834
0.626953131985193	-0.48482734
0.623832246790609	-0.48511257
0.621884413104085	-0.48948553
0.619140629631663	-0.49026923
0.616514191098784	-0.48653465
0.614566755299617	-0.48863561
0.611328127278134	-0.49035649
0.609181222588791	-0.48665379
0.607235298761583	-0.48995489
0.603803313399738	-0.49153242
0.601851978304466	-0.49399793
0.599609373747841	-0.49468083
0.596459665593064	-0.49183749
0.594511609089619	-0.4944969
0.591796871394312	-0.49534421
0.589102569193698	-0.49231996
0.587156693112973	-0.49645077
0.583984369040783	-0.49832062
0.581720071665414	-0.49509293
0.579782694458651	-0.49889756
0.576293540641247	-0.50208734
0.574340279771163	-0.50398679
0.572265631425983	-0.50569525
0.568881328885089	-0.50381542
0.566929261677078	-0.50540558
0.564453129072454	-0.50848852
0.561454045155819	-0.5059658
0.559506800342584	-0.50678096
0.556640626718925	-0.50998984
0.554016798327112	-0.50576646
0.552070763091444	-0.50799369
0.548828124365396	-0.50969024
0.546558670369871	-0.50695933
0.544614767810441	-0.51113751
0.541031091872335	-0.51463246
0.53907291311451	-0.51616206
0.537109370835102	-0.51942985
0.533495248556383	-0.52277069
0.531543197263866	-0.52462934
0.529296868481573	-0.52774203
0.525933542562178	-0.52773702
0.523983050988104	-0.5293189
0.521484382043538	-0.53292725
0.518354663749613	-0.53150944
0.516405461330578	-0.53381161
0.513671879690009	-0.5394679
0.510744892962595	-0.53764543
0.508795706459054	-0.54070677
0.50585937733648	-0.54640479
0.503079099635608	-0.54543102
0.501128767216477	-0.54969226
0.498046874982951	-0.55377713
0.495346349824062	-0.55462055
0.493396224306357	-0.55997241
0.490234372629422	-0.5646361
0.487558118599354	-0.56558048
0.485607786180223	-0.5703548
0.482421870275893	-0.5767546
0.479722395539628	-0.57711072
0.477773591007951	-0.58014857
0.474609367922364	-0.59024262
0.471810039374803	-0.58987727
0.469858306392173	-0.59185295
0.466796881484329	-0.59916629
0.463796333342217	-0.60128175
0.461849215852937	-0.60368838
0.4589843791308	-0.61231518
0.455667176313913	-0.6137316
0.453717305444117	-0.61754403
0.451171876777271	-0.62358178
0.447401623499378	-0.62677494
0.445449540375873	-0.63013505
0.443359374423742	-0.64265935
0.439453123246977	-0.64909333
0.437039825013886	-0.65224005
0.4350907658343	-0.65768244
0.431640620893448	-0.67479824
0.428403011463601	-0.68164868
0.426455289185537	-0.68332365
0.423828118539919	-0.69225553
0.419921867363154	-0.69703032
0.417548389696825	-0.70047735
0.415604168827509	-0.70310665
0.41210938092512	-0.72151799
0.408340369055783	-0.73289679
0.406388683819636	-0.73620311
0.40429687857159	-0.75253218
0.400390627394826	-0.76633788
0.396539634814303	-0.77704694
0.394587312958383	-0.77560729
0.392578125041297	-0.78799676
0.388671873864532	-0.79966458
0.384765622687768	-0.81393528
0.381770262996801	-0.82105201
0.379819055225483	-0.82028189
0.376953120334239	-0.8348152
0.373046869157474	-0.85961083
0.369140617980709	-0.88522742
0.365234382719439	-0.89998529
0.362952960272194	-0.90375071
0.360999174190798	-0.90495605
0.35742188036591	-0.91689158
0.353515629189146	-0.93721257
0.349609378012381	-0.9516278
0.345703126835616	-0.96259247
0.341796875658852	-0.97884362
0.337890624482087	-1.001256
0.333984373305323	-1.0254228
0.330078122128558	-1.04184
0.326171870951794	-1.0530786
0.322265619775029	-1.0637981
0.318359368598265	-1.0752835
0.31460539687105	-1.1077206
0.312650464874064	-1.1260275
0.31054688216023	-1.1528058
0.306640630983465	-1.179913
0.302734379806701	-1.2005901
0.300189794661053	-1.214405
0.298242724918255	-1.2042934
0.294921877453172	-1.2096267
0.291965940441609	-1.2272533
0.290006520275227	-1.2070084
0.287109375099642	-1.2518394
0.284694564894592	-1.2821784
0.282744518954359	-1.2391891
0.280044519006782	-1.2393349
0.278083220812072	-1.1911927
0.275780280616521	-1.1976188
0.273835375380949	-1.1456723
0.271842930563876	-1.180321
0.269922821668438	-1.1382937
0.268165544195278	-1.1716045
0.266239021355633	-1.1329092
0.26469111221011	-1.1563121
0.262745618101249	-1.1113001
0.261389808972038	-1.113544
0.259871247998021	-1.0649312
0.258254042790275	-1.0219328
0.257180606361098	-1.0232303
0.255615524397215	-0.97976429
0.254297737383908	-0.96158461
0.253447659001866	-0.95916296
0.25222719523626	-0.92826926
0.25078311877561	-0.90329109
0.250053870826363	-0.89927084
0.249448429507347	-0.89757335
0.248369931950979	-0.88085149
0.247371934964827	-0.8664586
0.246497999256815	-0.85348919
0.246082382038425	-0.85169631
0.245707444823489	-0.82961855
0.245037768569441	-0.81826891
0.244480853592574	-0.81314689
0.244019367919585	-0.80276909
0.2436423298594	-0.78428896
0.243336322650317	-0.76510083
0.243100836996519	-0.75127262
0.242945294870635	-0.74351263
0.242864109934164	-0.73242159
0.242841557678728	-0.71553956
0.242868789089491	-0.69858201
0.242948159659611	-0.68250376
0.243078841783383	-0.66731907
0.243250936023349	-0.6526655
0.243456357308397	-0.636306
0.243700739723515	-0.61823003
0.24399689524162	-0.60271813
0.244333014565936	-0.59475759
0.244696174315083	-0.59639275
0.245086899700374	-0.59842727
0.245503710580837	-0.58889062
0.245906388502354	-0.58458773
0.246129189507188	-0.59079986
0.246398447839911	-0.58318905
0.24687053323211	-0.57091234
0.247357229048085	-0.56632932
0.247860556555614	-0.5678039
0.2483746270218	-0.56768594
0.248900602277731	-0.56399669
0.249442986408293	-0.56156413
0.249860513486001	-0.54757173
0.250139273368826	-0.55539729
0.250560986221537	-0.57691788
0.251115100071405	-0.5782798
0.251658359554155	-0.57675765
0.252200632276258	-0.57873843
0.252747424998744	-0.58144998
0.253287039833298	-0.58103944
0.253730079448382	-0.58907433
0.253988833554861	-0.61135139
0.254321499216912	-0.61889143
0.254811680526141	-0.61598616
0.25528262000275	-0.61445072
0.255733330886092	-0.61169573
0.256165627542518	-0.60855909
0.25657589715482	-0.61377098
0.256964712680794	-0.62355274
0.2573215539787	-0.63284473
0.257636871751954	-0.64284121
0.257795437821756	-0.65842499
0.257928348114732	-0.6676667
0.258153695598656	-0.70273357
0.25836187026422	-0.70693747
0.258531815912454	-0.71123199
0.258660031134609	-0.71780423
0.25873338564788	-0.72446986
0.258746706916616	-0.73141552
0.258704960575043	-0.74036627
0.258604310989032	-0.75114664
0.258444185200787	-0.76208672
0.25821937884367	-0.76964724
0.257950502482811	-0.77166541
0.257779745144367	-0.78909838
0.257521325263269	-0.79397315
0.257031064376569	-0.80938395
0.256454621088184	-0.81991505
0.255791326947354	-0.8214885
0.255031616741999	-0.82106823
0.25426487188816	-0.84173677
0.253802383539029	-0.84746576
0.253151662638704	-0.84479466
0.252003327893307	-0.85700298
0.250700437782674	-0.88574543
0.250005885611021	-0.90139156
0.249239697799482	-0.89844874
0.24763336287435	-0.91396993
0.246428146152292	-0.95135872
0.245480871846504	-0.96245425
0.24379324057644	-0.99328257
0.242456927927758	-1.0308095
0.241268868108565	-1.0365892
0.239313920196084	-1.0747128
0.23797409022316	-1.0631951
0.236107377811129	-1.1065129
0.234472856545575	-1.1517792
0.232738465553232	-1.1491233
0.230787655669271	-1.2024483
0.228806892825021	-1.1883647
0.226848968715105	-1.230306
0.224609372186904	-1.1968477
0.222590380325323	-1.1613086
0.220643597061423	-1.1617296
0.217851844289154	-1.1598305
0.215926244548179	-1.1801885
0.21289061865661	-1.1588788
0.210506063806242	-1.1608065
0.208591859559192	-1.1600939
0.205078132218576	-1.1611766
0.202110051684855	-1.1522591
0.200182764901483	-1.1458584
0.197265629865046	-1.1251704
0.193359378688282	-1.108864
0.189453127511517	-1.0885784
0.187178516895837	-1.0711704
0.18531610166727	-1.039615
0.181640625157988	-1.0201087
0.177734373981224	-1.0150554
0.173828122804459	-1.0057664
0.169921871627695	-0.98839994
0.16601562045093	-0.97141067
0.162109369274165	-0.95776129
0.158203118097401	-0.94366843
0.154296882836131	-0.92778339
0.150390631659366	-0.91280812
0.146484380482602	-0.89769509
0.143277249224357	-0.883356
0.1413076908881	-0.87973225
0.138671878129072	-0.87267718
0.134765626952308	-0.85867648
0.130859375775543	-0.84675062
0.126953124598779	-0.83500691
0.12383203250277	-0.81930389
0.121869652054446	-0.81176772
0.11914062224525	-0.80443335
0.115234371068485	-0.78963552
0.111328119891721	-0.77712605
0.108947082365594	-0.76192092
0.106991099945984	-0.75479935
0.103515617538191	-0.74714408
0.0996093822769213	-0.73612177
0.0970699696669242	-0.7211709
0.0951151968248809	-0.71578027
0.0917968799233921	-0.71091855
0.0878906287466276	-0.70525484
0.0857435649023407	-0.69521234
0.083789492342047	-0.69031311
0.0800781263930984	-0.68328387
0.0767895078039906	-0.66636441
0.0748323635532953	-0.65993053
0.0722656240395694	-0.65688556
0.0683593728628048	-0.6499762
0.0661725839447222	-0.63936856
0.0642196413845245	-0.63487303
0.0605468705092758	-0.63240919
0.0577089946344985	-0.62548408
0.0557539989755349	-0.62114586
0.0527343681557466	-0.61889037
0.0494059926618545	-0.60919245
0.0474490393970907	-0.60348709
0.0449218817177118	-0.60250893
0.0412458322506354	-0.59269222
0.0392906456057401	-0.58801892
0.0371093793641828	-0.58698898
0.0332031281874181	-0.57967847
0.0312454428099164	-0.57538757
0.0292922774327982	-0.57599446
0.0253906258338891	-0.57380485
0.0232862155143508	-0.56825715
0.0213334639400848	-0.5671908
0.01757812348036	-0.56641822
0.0154009793518287	-0.56200678
0.0134482914395399	-0.55940079
0.0097656211268308	-0.55889273
0.00758430713879056	-0.55287765
0.00563130091661568	-0.54911819
0.00195311877330179	-0.54839068


==> tikz/kelvin_helmholtz_nonlinear_sheetStrength-6.tsv <==
0.000660134083028244	-0.524760703402694
0.0296186317319585	-0.558951323451444
0.0542279419425	-0.601596115793862
0.0746658778937022	-0.650011623932112
0.0917724022468476	-0.701916762706962
0.106430006760099	-0.755878955391895
0.1191623512101	-0.811190649363553
0.130645698204636	-0.867259014336911
0.141209732790581	-0.923830065251939
0.15121422738584	-0.980684815413416
0.161056440180282	-1.03761940293209
0.171231816428972	-1.0943875071094
0.182687254266765	-1.15043877688207
0.198987619110776	-1.2026278415388
0.223958921145307	-1.18334173195574
0.235108747622573	-1.12714532984974
0.242996896716459	-1.06939365137402
0.249043641826925	-1.01101457455949
0.253510128631757	-0.952236917122723
0.256763175043598	-0.89323945243455
0.258683945804661	-0.834080085228708
0.258992192487997	-0.774839400518519
0.256532817438694	-0.715767240475441
0.246315883365591	-0.728023295831065
0.24230637882067	-0.786851649152382
0.241041629844906	-0.846059643202941
0.240970599023256	-0.905308414897717
0.241665008979325	-0.964546626532209
0.242960132589759	-1.023757205935
0.244909691992469	-1.08291747870464
0.247556591321392	-1.14200137683967
0.251510446830595	-1.20087158565508
0.26021569973746	-1.25805186521973
0.278399075470845	-1.21632433543919
0.288675223981064	-1.15960762411552
0.298152978011375	-1.1025015114956
0.307721702362562	-1.04543755350603
0.317708072710843	-0.988574210648807
0.328273935691469	-0.932005060120575
0.339629935610753	-0.875864586667314
0.352003188512843	-0.820326038818025
0.365623530693594	-0.765604429689479
0.381081838935185	-0.712262647114646
0.398678673628128	-0.660809206860689
0.419138247985454	-0.612399490735852
0.443230219672116	-0.568907784353028
0.471351224313126	-0.532795289561807
0.502992935031358	-0.505980691541523
0.536890634656647	-0.488313587826301
0.571863341417376	-0.477813022815517
0.607233919888831	-0.471954285318836
0.642734022736807	-0.468863541635101
0.678272203301012	-0.467353564994544
0.713820607002619	-0.466771748626828
0.749370816127136	-0.466810125760154
0.784919249656123	-0.467399862028807
0.820460823877776	-0.468691289004165
0.855980685207625	-0.471106933707653
0.891430274691062	-0.475499434487813
0.926659276880176	-0.483338674302567
0.961236034403102	-0.496941341955184
0.994191235336529	-0.518959774995165


==> tikz/lgpi_profile-1.tsv <==
nan	nan
0.00625	0.559736
0.009375	0.559736
0.0125	0.559736
0.015625	0.559736
0.01875	0.559736
0.021875	0.559736
0.025	0.559736
0.028125	0.559736
0.03125	0.559736
0.034375	0.559736
0.0375	0.559736
0.040625	0.559736
0.04375	0.559736
0.046875	0.559736
0.05	0.559736
0.053125	0.559736
0.05625	0.559736
0.059375	0.559736
0.0625	0.5597145
0.065625	0.5596785
0.06875	0.559664
0.071875	0.559664
0.075	0.559664
0.078125	0.559664
0.08125	0.559664
0.084375	0.559664
0.0875	0.559664
0.090625	0.5596525
0.09375	0.5596195
0.096875	0.559598
0.09999975	0.559598
0.1031245	0.559598
0.10625	0.559598
0.109375	0.559598
0.1125	0.5595865
0.1156255	0.559556
0.11875	0.559537
0.121875	0.559537
0.1250005	0.559537
0.1281255	0.559537
0.13125	0.5595215
0.1343745	0.5594925
0.1374995	0.559479
0.140625	0.559479
0.1437505	0.559479
0.1468755	0.559469
0.15	0.559442
0.1531245	0.559425
0.15625	0.559425
0.1593755	0.559425
0.1625	0.559406
0.1656245	0.559381
0.1687495	0.559375
0.171875	0.559375
0.1750005	0.5593625
0.1781255	0.5593375
0.18125	0.559325
0.1843745	0.559325
0.1875	0.55931
0.1906255	0.559283
0.19375	0.559271
0.1968745	0.559271
0.1999995	0.559247
0.203125	0.559218
0.2062505	0.559213
0.2093755	0.559203
0.2125	0.5591725
0.2156245	0.559152
0.21875	0.559152
0.2218755	0.559119
0.225	0.559086
0.2281245	0.559086
0.2312495	0.559057
0.234375	0.559021
0.2375005	0.559014
0.2406255	0.5589845
0.24375	0.558946
0.2468745	0.558937
0.25	0.5589025
0.253125	0.558861
0.2562495	0.558854
0.259375	0.558809
0.2625	0.558764
0.265625	0.5587505
0.26875	0.558701
0.271875	0.558665
0.2750005	0.5586315
0.278125	0.5585775
0.28125	0.558553
0.284375	0.5584935
0.2874995	0.558438
0.290625	0.5584035
0.29375	0.5583375
0.296875	0.5582975
0.3	0.5582245
0.303125	0.55816
0.3062505	0.5580995
0.309375	0.5580175
0.3125	0.55796
0.315625	0.5578685
0.3187495	0.5577975
0.321875	0.5577055
0.325	0.557629
0.328125	0.557552
0.33125	0.55747
0.334375	0.5574095
0.3375005	0.5573365
0.340625	0.557277
0.34375	0.557211
0.346875	0.557153
0.3499995	0.5570935
0.353125	0.5570405
0.35625	0.5569865
0.359375	0.556935
0.3625	0.5568855
0.365625	0.556838
0.3687505	0.556793
0.371875	0.556747
0.375	0.5567055
0.378125	0.556662
0.3812495	0.5566235
0.384375	0.5565825
0.3875	0.5565465
0.390625	0.556508
0.39375	0.556472
0.396875	0.5564395
0.4000005	0.5564035
0.403125	0.5563745
0.40625	0.5563395
0.409375	0.5563125
0.4124995	0.5562805
0.415625	0.5562545
0.41875	0.556224
0.421875	0.5561905
0.425	0.5561635
0.428125	0.5561275
0.4312505	0.5560985
0.434375	0.5560575
0.4375	0.556016
0.440625	0.555983
0.4437495	0.5559355
0.446875	0.555895
0.45	0.555846
0.453125	0.5557905
0.45625	0.555749
0.459375	0.5556855
0.4625005	0.555621
0.465625	0.55557
0.46875	0.555493
0.471875	0.555419
0.4749995	0.5553525
0.478125	0.5552575
0.48125	0.555165
0.484375	0.5550815
0.4875	0.554964
0.490625	0.5548435
0.4937505	0.554741
0.496875	0.5545985
0.4999995	0.554462
0.5031245	0.554368
0.5062495	0.5542575
0.509375	0.554146
0.5125005	0.554061
0.515625	0.5539835
0.5187495	0.5538925
0.521875	0.5538105
0.5250005	0.553749
0.5281255	0.5536825
0.53125	0.5536105
0.5343745	0.553549
0.5374995	0.5534975
0.540625	0.553443
0.5437505	0.553386
0.546875	0.5533365
0.5499995	0.5532935
0.553125	0.5532505
0.5562505	0.553203
0.5593755	0.5531585
0.5625	0.5531225
0.5656245	0.5530855
0.5687495	0.5530435
0.571875	0.552995
0.5750005	0.552946
0.578125	0.552899
0.5812495	0.552849
0.584375	0.5527935
0.5875005	0.552727
0.5906255	0.552658
0.59375	0.55259
0.5968745	0.552516
0.5999995	0.5524365
0.603125	0.552351
0.6062505	0.5522475
0.609375	0.552135
0.6124995	0.552022
0.615625	0.551896
0.6187505	0.551758
0.6214845	0.551624
0.623047	0.551541
0.625	0.551444
0.6281245	0.5512915
0.6312495	0.5511465
0.634375	0.5510195
0.6375005	0.5509075
0.640625	0.5508035
0.6437495	0.550708
0.646875	0.55062
0.6500005	0.550537
0.6531255	0.55046
0.65625	0.550387
0.6593745	0.550319
0.6624995	0.550255
0.665625	0.5501935
0.6687505	0.5501365
0.671875	0.550084
0.6749995	0.550035
0.678125	0.5499865
0.6812505	0.5499375
0.6843755	0.549886
0.6875	0.5498295
0.6906245	0.549769
0.6937495	0.5497045
0.696875	0.549634
0.7000005	0.549558
0.703125	0.5494755
0.7062495	0.5493845
0.709375	0.549285
0.7125005	0.5491765
0.7156255	0.549057
0.71875	0.5489225
0.7218745	0.548773
0.7249995	0.548605
0.727178	0.548476
0.728741	0.5483785
0.7312505	0.548232
0.734375	0.548066
0.7374995	0.547918
0.740625	0.5477835
0.7437505	0.547662
0.7468755	0.5475515
0.75	0.5474495
0.7531245	0.547354
0.7562495	0.5472665
0.759375	0.547189
0.7625005	0.547117
0.765625	0.547049
0.7687495	0.5469865
0.771875	0.5469285
0.7750005	0.5468725
0.7781255	0.5468165
0.78125	0.546757
0.7843745	0.546693
0.7874995	0.5466205
0.790625	0.5465405
0.7937505	0.546456
0.796875	0.5463635
0.7999995	0.5462635
0.803125	0.5461535
0.8062505	0.54603
0.8093755	0.5458875
0.8125	0.5457205
0.8156245	0.545536
0.8181165	0.545377
0.819679	0.5452685
0.821875	0.5451265
0.8250005	0.5449415
0.828125	0.5447725
0.8312495	0.5446175
0.834375	0.544483
0.8375005	0.544367
0.8406255	0.5442625
0.84375	0.5441665
0.8468745	0.5440735
0.8499995	0.5439885
0.853125	0.5439155
0.8562505	0.543848
0.859375	0.5437825
0.8624995	0.5437175
0.865625	0.543652
0.8687505	0.5435835
0.8718755	0.5435075
0.875	0.543419
0.8781245	0.543324
0.8812495	0.543224
0.884375	0.5431085
0.8875005	0.5429725
0.890625	0.5428235
0.8937495	0.5426625
0.896875	0.542466
0.899543	0.5422715
0.9011055	0.542152
0.9031255	0.54201
0.90625	0.541808
0.9093745	0.54162
0.9124995	0.5414565
0.915625	0.5413225
0.9187505	0.5411935
0.921875	0.5410765
0.9249995	0.54098
0.928125	0.540885
0.9312505	0.5407975
0.9343755	0.5407245
0.9375	0.540653
0.9406245	0.540583
0.9437495	0.540514
0.946875	0.540431
0.9500005	0.540341
0.953125	0.5402475
0.9562495	0.5401355
0.959375	0.5400135
0.9625005	0.539876
0.9656255	0.5397155
0.96875	0.539542
0.9718745	0.5393215
0.9742755	0.5391265
0.975838	0.5390065
0.978125	0.5388305
0.9812505	0.53861
0.984375	0.5384265
0.9874995	0.538259
0.990625	0.5381145
0.9937505	0.5379885
0.9968755	0.5378725
0.999999	0.5377725
1.003125	0.5376785
1.00625	0.5375955
1.009375	0.5375185
1.0125	0.537445
1.015625	0.537364
1.01875	0.537276
1.021875	0.537176
1.025	0.5370645
1.028125	0.5369395
1.03125	0.5367975
1.034375	0.536631
1.0375	0.5364405
1.040625	0.5362145
1.043075	0.53601
1.044635	0.5358815
1.046875	0.5356915
1.05	0.5354585
1.053125	0.535261
1.05625	0.5350905
1.059375	0.5349425
1.0625	0.53481
1.065625	0.5346955
1.06875	0.5345905
1.071875	0.534499
1.075	0.5344135
1.078125	0.534334
1.08125	0.5342485
1.084375	0.5341565
1.0875	0.5340485
1.090625	0.533927
1.09375	0.533793
1.096875	0.5336335
1.1	0.533455
1.103125	0.533236
1.10625	0.53298
1.10799	0.5328305
1.109555	0.532681
1.1125	0.532426
1.115625	0.532205
1.11875	0.5320135
1.121875	0.5318465
1.125	0.531709
1.128125	0.531581
1.13125	0.5314685
1.134375	0.531372
1.1375	0.5312815
1.140625	0.531196
1.14375	0.531105
1.146875	0.5309985
1.15	0.530883
1.153125	0.5307535
1.15625	0.5305945
1.159375	0.5304115
1.1625	0.530206
1.165625	0.5299475
1.16774	0.5297435
1.1693	0.529588
1.171875	0.5293585
1.175	0.5291155
1.178125	0.528906
1.18125	0.5287305
1.184375	0.5285825
1.1875	0.5284485
1.190625	0.5283295
1.19375	0.528228
1.196875	0.528137
1.2	0.528044
1.203125	0.52794
1.20625	0.5278265
1.209375	0.527699
1.2125	0.527548
1.215625	0.527364
1.21875	0.527151
1.221875	0.5269035
1.22441	0.5266655
1.22597	0.5264985
1.228125	0.526287
1.23125	0.5260175
1.234375	0.5257945
1.2375	0.525609
1.240625	0.5254505
1.24375	0.5253135
1.246875	0.525192
1.25	0.5250835
1.253125	0.524987
1.25625	0.5248895
1.259375	0.5247795
1.2625	0.524653
1.265625	0.5245055
1.26875	0.524333
1.271875	0.5241295
1.275	0.523885
1.278	0.5235945
1.279565	0.5234225
1.28125	0.523246
1.284375	0.5229545
1.2875	0.5227145
1.290625	0.522513
1.29375	0.522341
1.296875	0.522194
1.3	0.522067
1.303125	0.521954
1.30625	0.521853
1.309375	0.52175
1.3125	0.5216305
1.315625	0.521493
1.31875	0.521333
1.321875	0.5211425
1.325	0.5209135
1.328125	0.520634
1.33041	0.520396
1.33197	0.520215
nan	nan
0.00625	0.806536
0.009375	0.806539
0.0125	0.8065455
0.015625	0.8065525
0.01875	0.80656
0.021875	0.8065685
0.025	0.806578
0.028125	0.806589
0.03125	0.806602
0.034375	0.8066165
0.0375	0.806632
0.040625	0.8066495
0.04375	0.806669
0.046875	0.8066905
0.05	0.806714
0.053125	0.8067395
0.05625	0.8067675
0.059375	0.806798
0.0625	0.806831
0.065625	0.806867
0.06875	0.8069065
0.071875	0.806949
0.075	0.806995
0.078125	0.8070455
0.08125	0.807101
0.084375	0.807161
0.0875	0.8072265
0.090625	0.807299
0.09375	0.8073785
0.096875	0.807466
0.09999975	0.807563
0.1031245	0.8076705
0.1057555	0.80777
0.1073185	0.807833
0.109375	0.807915
0.1125	0.808036
0.1156255	0.808151
0.11875	0.8082605
0.121875	0.8083645
0.1250005	0.8084635
0.1281255	0.8085575
0.13125	0.808647
0.1343745	0.8087325
0.1374995	0.8088135
0.140625	0.808891
0.1437505	0.808965
0.1468755	0.8090355
0.15	0.8091025
0.1531245	0.809166
0.15625	0.809227
0.1593755	0.8092855
0.1625	0.8093415
0.1656245	0.809396
0.1687495	0.809454
0.171875	0.8095185
0.1750005	0.809589
0.1781255	0.8096675
0.18125	0.8097555
0.1843745	0.8098545
0.1875	0.8099665
0.1906255	0.8100945
0.19375	0.8102415
0.1968745	0.8104125
0.1999995	0.810614
0.202853	0.8108305
0.204416	0.8109615
0.2062505	0.8111115
0.2093755	0.811347
0.2125	0.8115515
0.2156245	0.8117305
0.21875	0.811888
0.2218755	0.8120285
0.225	0.8121545
0.2281245	0.8122675
0.2312495	0.81237
0.234375	0.812463
0.2375005	0.812553
0.2406255	0.8126525
0.24375	0.8127675
0.2468745	0.8129015
0.25	0.8130595
0.253125	0.813249
0.2562495	0.8134805
0.259375	0.8137685
0.2614815	0.8139955
0.2630435	0.8141825
0.265625	0.814458
0.26875	0.81474
0.271875	0.8149725
0.2750005	0.8151675
0.278125	0.815334
0.28125	0.8154775
0.284375	0.815603
0.2874995	0.8157275
0.290625	0.815872
0.29375	0.8160475
0.296875	0.816265
0.3	0.816541
0.303125	0.816903
0.30493	0.8171485
0.3064925	0.817377
0.309375	0.817742
0.3125	0.818055
0.315625	0.818304
0.3187495	0.8185065
0.321875	0.818674
0.325	0.8188285
0.328125	0.819004
0.33125	0.8192255
0.334375	0.819515
0.3375005	0.819908
0.339536	0.820224
0.341098	0.820501
0.34375	0.820896
0.346875	0.8212565
0.3499995	0.821531
0.353125	0.821747
0.35625	0.8219335
0.359375	0.8221405
0.3625	0.8224125
0.365625	0.822787
0.368285	0.823222
0.3698475	0.823537
0.371875	0.8238975
0.375	0.8243435
0.378125	0.824666
0.3812495	0.8249105
0.384375	0.82513
0.3875	0.825397
0.390625	0.8257725
0.3935225	0.8262785
0.3950845	0.82662
0.396875	0.8269825
0.4000005	0.827493
0.403125	0.8278455
0.40625	0.8281095
0.409375	0.828373
0.4124995	0.828734
0.415625	0.8292885
0.4172885	0.829658
0.4188505	0.8300255
0.421875	0.830597
0.425	0.830991
0.428125	0.8312835
0.4312505	0.8315975
0.434375	0.832066
0.436769	0.832582
0.438332	0.8330185
0.440625	0.833527
0.4437495	0.8340235
0.446875	0.8343635
0.45	0.834705
0.453125	0.835222
0.455321	0.8357405
0.456883	0.8362115
0.459375	0.8367815
0.4625005	0.8372655
0.465625	0.837624
0.46875	0.838066
0.471538	0.8387
0.4731	0.839183
0.4749995	0.8396855
0.478125	0.8402925
0.48125	0.8406955
0.484375	0.8411575
0.4871125	0.8418145
0.4886745	0.8423345
0.490625	0.8428735
0.4937505	0.84349
0.496875	0.843922
0.4999995	0.844498
0.5021425	0.845089
0.503705	0.8456565
0.5062495	0.846321
0.509375	0.8468465
0.5125005	0.847362
0.515123	0.8480545
0.516685	0.8486455
0.5187495	0.8492545
0.521875	0.8498825
0.5250005	0.850414
0.527701	0.85114
0.5292635	0.8517515
0.53125	0.85237
0.5343745	0.853039
0.5374995	0.8536315
0.539904	0.854336
0.541467	0.854999
0.5437505	0.855691
0.546875	0.8563275
0.5499995	0.8570775
0.551789	0.8576925
0.553352	0.858327
0.5562505	0.859139
0.5593755	0.8597945
0.561812	0.8605445
0.563374	0.861264
0.5656245	0.8619915
0.5687495	0.862701
0.5715765	0.863536
0.5731395	0.8642295
0.5750005	0.8649025
0.578125	0.865714
0.5811055	0.866604
0.582668	0.867277
0.584375	0.867935
0.5875005	0.8688255
0.590413	0.86973
0.5919755	0.8704465
0.59375	0.8711345
0.5968745	0.872041
0.599528	0.8729155
0.6010905	0.8737165
0.603125	0.874475
0.6062505	0.8753895
0.608454	0.876193
0.610016	0.877043
0.6124995	0.8779175
0.615625	0.8789725
0.617223	0.8796605
0.6187855	0.8803645
0.6218755	0.8814565
0.6242655	0.8823415
0.6258275	0.8832445
0.6281245	0.8841195
0.63116	0.88525
0.6327225	0.8860075
0.634375	0.886743
0.6375005	0.887932
0.6394945	0.888759
0.6410565	0.889669
0.6437495	0.890728
0.646132	0.891684
0.647695	0.8926575
0.6500005	0.8936055
0.65265	0.8946975
0.6542125	0.8956555
0.65625	0.8965415
0.659056	0.897761
0.6606185	0.898687
0.6624995	0.899543
0.6653615	0.9008565
0.6669245	0.901776
0.6687505	0.902632
0.671569	0.9039815
0.673131	0.904937
0.6749995	0.905824
0.6776845	0.907137
0.6792475	0.9081595
0.6812505	0.9091145
0.6837245	0.9103295
0.685287	0.91142
0.6875	0.9125005
0.689697	0.91358
0.6912595	0.9146895
0.6937495	0.9160175
0.6955825	0.916953
0.6971455	0.9179625
0.699748	0.919525
0.7013105	0.920535
0.703125	0.921495
0.705498	0.922835
0.7070605	0.924009
0.709375	0.9253365
0.7111995	0.926327
0.712762	0.927382
0.715136	0.928945
0.7166985	0.9301045
0.71875	0.931274
0.720763	0.93242
0.7223255	0.9335885
0.724555	0.935151
0.7261175	0.9363285
0.728125	0.937532
0.730087	0.9387035
0.7316495	0.939888
0.733768	0.9414505
0.73533	0.942709
0.7374995	0.9441975
0.739139	0.945238
0.740702	0.946308
0.7428425	0.947871
0.744405	0.9491735
0.7463685	0.950736
0.747931	0.952022
0.75	0.953534
0.7516135	0.954637
0.753176	0.9557645
0.7552165	0.957327
0.756779	0.958662
0.758628	0.960225
0.760191	0.961602
0.762013	0.9631645
0.7635755	0.96452
0.7654595	0.9660825
0.7670215	0.9673505
0.7687495	0.968695
0.7705345	0.9700945
0.7720975	0.971433
0.773897	0.9729955
0.7754595	0.9744195
0.7771695	0.975982
0.778732	0.977447
0.780396	0.97901
0.781958	0.9804995
0.783592	0.982062
0.7851545	0.98357
0.7867675	0.985132
0.7881705	0.9864165
0.789189	0.987276
0.789899	0.9879685
0.7907845	0.988892
0.791577	0.9896735
0.7923585	0.990453
0.7931405	0.991234
0.7939215	0.9920205
0.7946975	0.992802
0.795346	0.993368
0.795894	0.993954
0.796222	0.99441
0.7966045	0.9948005
0.7969955	0.995201
0.797376	0.9955915
0.7977665	0.995995
0.7981445	0.9963855
0.798535	0.9967925
0.7989095	0.9971835
0.7993	0.9975945
0.7996705	0.997985
0.8000615	0.998403
0.800425	0.9987935
0.800812	0.9992185
0.8011685	0.9996125
0.80152	1.000003
0.8019105	1.000435
0.802268	1.000825
0.8026585	1.00125
0.80302	1.00164
0.803411	1.00206
0.8037765	1.00245
0.804167	1.002865
0.804534	1.00326
0.8049245	1.00368
0.805293	1.00407
0.8056835	1.004485
0.806052	1.004875
0.806443	1.00529
0.8068105	1.00568
0.807201	1.0061
0.8075655	1.00649
0.807956	1.006915
0.808314	1.007305
0.8087045	1.007745
0.8090505	1.008135
0.8094385	1.00859
0.809763	1.008985
0.810084	1.00938
0.8104745	1.00984
0.8108175	1.01023
0.811208	1.010675
0.811562	1.011065
0.8119525	1.011495
0.8123105	1.011885
0.8127015	1.01232
0.8130595	1.01271
0.81345	1.013145
0.813802	1.013535
0.8141925	1.013985
0.8145285	1.014375
0.814902	1.01484
0.815217	1.01525
0.815527	1.015645
0.815918	1.01612
0.816257	1.01651
0.8166475	1.01696
0.8169975	1.01735
0.817388	1.017795
0.817738	1.018185
0.8181285	1.018635
0.8184675	1.019025
0.8188585	1.01951
0.8191625	1.0199
0.819467	1.02031
0.819836	1.02079
0.8201645	1.02118
0.820555	1.021645
0.820899	1.02204
0.8212895	1.022495
0.8216325	1.022885
0.8220235	1.023355
0.822346	1.023745
0.8226935	1.02422
0.823004	1.024655
0.8233075	1.025045
0.823698	1.025535
0.8240335	1.025925
0.824424	1.02639
0.824763	1.02678
0.825154	1.02726
0.8254705	1.02765
0.825805	1.028125
0.826116	1.028575
0.826419	1.028965
0.8268095	1.02946
0.8271435	1.02985
0.827534	1.030325
0.827864	1.030715
0.828255	1.03123
0.8285365	1.03162
0.8288155	1.03203
0.8291855	1.032545
0.8295075	1.032935
0.829898	1.03342
0.8302285	1.03381
0.830619	1.034315
0.830914	1.03471
0.8312085	1.03516
0.8315445	1.035655
0.831857	1.036045
0.8322475	1.03654
0.832575	1.03693
0.8329655	1.037445
0.8332535	1.037835
0.8335385	1.03828
0.8338785	1.03879
0.834191	1.03918
0.834582	1.03968
0.834904	1.04007
0.8352945	1.040615
0.8355525	1.04101
0.8358085	1.04141
0.8361935	1.041955
0.8365125	1.042345
0.836903	1.04286
0.8372085	1.04325
0.8375265	1.04375
0.837818	1.04422
0.8381095	1.04461
0.8385	1.04514
0.8388175	1.04553
0.839208	1.046085
0.839459	1.046475
0.8397075	1.046875
0.840092	1.04744
0.8404065	1.04783
0.8407975	1.04837
0.8410795	1.04876
0.8413535	1.04922
0.8416805	1.049745
0.8419855	1.050135
0.842376	1.050675
0.84267	1.051065
0.842963	1.05156
0.8432615	1.05206
0.8435565	1.05245
0.8439475	1.053005
0.844245	1.0534
0.844546	1.05391
0.8448325	1.0544
0.8451215	1.05479
0.845512	1.05535
0.845807	1.05574
0.8461035	1.05625
0.84639	1.05675
0.846679	1.05714
0.84707	1.05771
0.8473565	1.0581
0.847636	1.05859
0.847936	1.059115
0.84823	1.05951
0.8486205	1.06009
0.8488885	1.06048
0.849144	1.06094
0.849474	1.0615
0.849773	1.06189
0.850164	1.0625
0.8503925	1.06289
0.8506195	1.06328
0.8510085	1.063895
0.8513045	1.064285
0.851621	1.06484
0.851879	1.065315
0.8521495	1.06571
0.85254	1.06632
0.852811	1.06671
0.853068	1.06719
0.853382	1.06775
0.853675	1.06814
0.854035	1.06875
0.8542665	1.069175
0.854507	1.069565
0.8548975	1.070195
0.8551755	1.070585
0.855442	1.07109
0.855735	1.07164
0.856022	1.072035
0.856382	1.07266
0.85661	1.073085
0.856847	1.073475
0.8572375	1.07412
0.857505	1.07451
0.857756	1.075
0.8580635	1.07558
0.858349	1.07597
0.858664	1.07656
0.8589085	1.07704
0.8591695	1.07743
0.8595605	1.0781
0.8597865	1.078495
0.8600045	1.07891
0.8603745	1.07957
0.8606435	1.07996
0.860897	1.08047
0.861191	1.08105
0.861471	1.08144
0.8617705	1.08203
0.862018	1.082535
0.862282	1.082925
0.8626415	1.08359
0.8628595	1.08402
0.8630875	1.084415
0.863478	1.085115
0.8637095	1.085505
0.863927	1.08594
0.86428	1.086615
0.864538	1.087005
0.864776	1.0875
0.8650815	1.088125
0.8653505	1.088515
0.8656095	1.08906
0.865884	1.08964
0.866154	1.09003
0.8664335	1.090625
0.866686	1.091165
0.8669505	1.091555
0.86725	1.09219
0.867487	1.092695
0.8677425	1.093085
0.868059	1.09375
0.868285	1.094235
0.8685305	1.094625
0.86886	1.09531
0.8690795	1.095775
0.8693165	1.096165
0.869653	1.096875
0.869868	1.097335
0.8700995	1.097725
0.8704375	1.09844
0.8706505	1.098895
0.87088	1.099285
0.8712135	1.1
0.871427	1.10046
0.871658	1.10085
0.871981	1.10156
0.872198	1.10204
0.872434	1.10243
0.872742	1.103125
0.8729645	1.10363
0.8732065	1.10402
0.8734965	1.10469
0.8737275	1.10522
0.873975	1.10561
0.8742445	1.10625
0.874488	1.106825
0.874738	1.107215
0.874987	1.10781
0.875249	1.10844
0.875494	1.10883
0.8757225	1.109375
0.87601	1.11007
0.876239	1.11046
0.876448	1.11094
0.8767715	1.111705
0.8769655	1.112095
0.877154	1.1125
0.877478	1.11328
0.87768	1.113745
0.877899	1.114135
0.8781835	1.11484
0.8784095	1.115395
0.878648	1.11579
0.878891	1.11641
0.8791495	1.11707
0.8793795	1.11746
0.87959	1.11797
0.879898	1.11875
0.880079	1.11914
0.880259	1.11953
0.880563	1.12031
0.8807735	1.12083
0.881001	1.12122
0.8812475	1.121875
0.8814965	1.12254
0.88172	1.12293
0.881925	1.12344
0.882208	1.12422
0.8823935	1.124645
0.8825885	1.125035
0.8828615	1.12578
0.8830855	1.126375
0.8833125	1.126765
0.8835305	1.12734
0.8838115	1.12812
0.8839875	1.128515
0.884162	1.12891
0.8844395	1.12969
0.884656	1.13027
0.8848775	1.13066
0.8850935	1.13125
0.885362	1.13203
0.8855365	1.132435
0.885714	1.132825
0.8859785	1.13359
0.886202	1.134225
0.886416	1.13462
0.886617	1.13516
0.8868575	1.13594
0.887047	1.136425
0.88725	1.136815
0.887482	1.1375
0.887732	1.13825
0.8879115	1.13864
0.888084	1.13906
0.888329	1.13984
0.888547	1.140485
0.888752	1.14088
0.8889455	1.14141
0.889167	1.14219
0.889364	1.14274
0.8895685	1.14313
0.889778	1.14375
0.889999	1.14453
0.89018	1.14501
0.8903715	1.1454
0.890594	1.14609
0.890823	1.146875
0.8909915	1.147305
0.891166	1.147695
0.8913965	1.14844
0.8916325	1.14922
0.8917925	1.149615
0.891953	1.150005
0.892188	1.15078
0.8924225	1.15156
0.89258	1.15195
0.8927365	1.15234
0.892968	1.153125
0.893194	1.15391
0.893351	1.15431
0.89351	1.1547
0.893736	1.15547
0.893944	1.15625
0.894109	1.156695
0.8942785	1.157085
0.894493	1.15781
0.894681	1.15859
0.894857	1.159105
0.895038	1.1595
0.8952375	1.16016
0.895411	1.16094
0.895602	1.161555
0.895783	1.161945
0.8959635	1.1625
0.896137	1.16328
0.896347	1.164025
0.896504	1.164415
0.896657	1.16484
0.8968575	1.165625
0.8970325	1.16641
0.897203	1.16693
0.897374	1.16732
0.8975645	1.16797
0.8977205	1.16875
0.8979205	1.16947
0.8980775	1.16986
0.8982305	1.17031
0.898417	1.17109
0.898576	1.171875
0.8987495	1.17245
0.898917	1.17284
0.899095	1.17344
0.899247	1.17422
0.899429	1.175
0.8995785	1.175455
0.89973	1.175845
0.899923	1.17656
0.9000635	1.17734
0.9002615	1.178105
0.900401	1.1785
0.900539	1.17891
0.9007305	1.17969
0.9008665	1.18047
0.9010555	1.181185
0.9012015	1.181575
0.901346	1.18203
0.901521	1.18281
0.901652	1.18359
0.901838	1.184315
0.9019795	1.18471
0.9021195	1.18516
0.902293	1.18594
0.902417	1.18672
0.9026055	1.1875
0.902732	1.187895
0.902858	1.188285
0.903046	1.18906
0.903165	1.18984
0.9033165	1.190625
0.9034645	1.19115
0.903606	1.19154
0.903773	1.19219
0.903899	1.19297
0.9040175	1.19375
0.904192	1.19447
0.9043215	1.19486
0.9044515	1.19531
0.9046145	1.19609
0.904721	1.196875
0.90485	1.19766
0.905004	1.19827
0.9051375	1.19866
0.9052825	1.19922
0.905418	1.2
0.905517	1.20078
0.9056465	1.20156
0.905793	1.20215
0.905922	1.20254
0.906066	1.203125
0.9061955	1.20391
0.906289	1.20469
0.906405	1.20547
0.9065585	1.206135
0.9066795	1.206525
0.906806	1.20703
0.9069465	1.20781
0.9070385	1.20859
0.9071335	1.209375
0.9072805	1.21016
0.907397	1.210625
0.9075085	1.211015
0.90766	1.21172
0.907767	1.2125
0.9078485	1.21328
0.907948	1.21406
0.9081055	1.21484
0.9082045	1.21523
0.908303	1.215625
0.908458	1.21641
0.908554	1.21719
0.9086295	1.21797
0.908721	1.21875
0.9088605	1.21953
0.908965	1.219985
0.909065	1.220375
0.9092065	1.22109
0.9093075	1.221875
0.9093805	1.22266
0.909455	1.22344
0.9095585	1.22422
0.909693	1.224915
0.9097895	1.225305
0.909892	1.22578
0.9100215	1.22656
0.9101075	1.22734
0.9101735	1.228125
0.910245	1.22891
0.9103455	1.22969
0.910476	1.230395
0.910567	1.230785
0.910663	1.23125
0.9107885	1.23203
0.910873	1.23281
0.9109355	1.23359
0.910996	1.234375
0.911074	1.23516
0.9111835	1.23594
0.911288	1.23651
0.911374	1.2369
0.911481	1.2375
0.911584	1.23828
0.911657	1.23906
0.911712	1.23984
0.911764	1.240625
0.9118275	1.24141
0.911911	1.24219
0.912026	1.24297
0.912101	1.2434
0.912172	1.24379
0.9122845	1.24453
0.91237	1.24531
0.9124335	1.24609
0.912483	1.246875
0.9125275	1.24766
0.9125785	1.24844
0.9126435	1.24922
0.912729	1.25
0.9128345	1.25072
0.9129025	1.25111
0.9129755	1.25156
0.9130805	1.25234
0.913157	1.253125
0.9132155	1.25391
0.913262	1.25469
0.9133035	1.25547
0.9133495	1.25625
0.9134075	1.25703
0.9134805	1.25781
0.9135745	1.25859
0.91365	1.25911
0.9137135	1.259505
0.913802	1.26016
0.913885	1.26094
0.9139495	1.26172
0.9140005	1.2625
0.9140415	1.26328
0.914078	1.26406
0.9141185	1.26484
0.9141685	1.265625
0.9142315	1.26641
0.914314	1.26719
0.914407	1.267865
0.9144715	1.268255
0.914546	1.26875
0.9146435	1.26953
0.914717	1.27031
0.9147745	1.27109
0.914821	1.271875
0.9148625	1.27266
0.9149085	1.27344
0.914965	1.27422
0.915037	1.275
0.9151315	1.27578
0.9152095	1.276315
0.915274	1.276705
0.915363	1.27734
0.9154485	1.278125
0.9155135	1.27891
0.9155655	1.27969
0.9156085	1.28047
0.9156495	1.28125
0.915698	1.28203
0.9157625	1.28281
0.9158535	1.28359
0.9159615	1.284255
0.916041	1.28465
0.9161335	1.28516
0.916249	1.28594
0.916333	1.28672
0.916397	1.2875
0.9164595	1.28828
0.916542	1.28906
0.9166625	1.28984
0.916766	1.290355
0.9168585	1.29075
0.916981	1.29141
0.9170845	1.29219
0.917158	1.29297
0.917222	1.29375
0.917303	1.29453
0.917431	1.29531
0.9175445	1.29581
0.9176545	1.2962
0.9178025	1.296875
0.917922	1.29766
0.9180225	1.29844
0.918174	1.29922
0.918316	1.29971
0.9184595	1.3001
0.918637	1.30078
0.91877	1.30156
0.9189225	1.30234
0.91908	1.30288
0.91923	1.303275
0.919399	1.30391
0.919529	1.30469
0.919651	1.30547
0.9198225	1.306165
0.919956	1.306555
0.920093	1.30703
0.9202565	1.30781
0.9203885	1.30859
0.9205815	1.30928
0.9207505	1.309675
0.9209255	1.31016
0.9211555	1.31094
0.921371	1.311515
0.921606	1.311905
0.9218465	1.3125
0.9221155	1.313145
0.922363	1.313535
0.9225935	1.31406
0.922887	1.314735
0.9231265	1.315125
0.9233415	1.315625
0.9236525	1.31639
0.923843	1.31678
0.9240205	1.31719
0.924279	1.31797
0.924492	1.318615
0.924682	1.319005
0.924861	1.31953
0.925023	1.32031
0.925215	1.32109
0.925371	1.321505
0.9256035	1.3219
0.925994	1.322485
0.92633	1.322875
0.9267205	1.32328
0.9271225	1.32367
0.927513	1.324025
0.927961	1.324415
0.928352	1.324755
0.9288455	1.325145
0.929236	1.32545
0.9296875	1.325765
0.9301565	1.326095
0.930547	1.32643
0.9309935	1.32682
0.9313845	1.3272
0.9317775	1.32759
0.932168	1.32806
0.9324795	1.328455
0.93273	1.32891
0.933063	1.3295
0.933335	1.32989
0.9335745	1.33047
0.9336435	1.33125
0.933404	1.33192
0.9330985	1.33231
0.9330985	1.33253
0.9334265	1.33292
0.9338075	1.33359
0.9339745	1.33399
0.934375	1.3342
0.9351565	1.334535
0.935633	1.33472
0.9360235	1.334895
0.9367185	1.33509
0.9375	1.335235
0.938246	1.33543
0.9386365	1.335565
0.9390625	1.335685
0.9398435	1.33586
0.940625	1.33601
0.9412965	1.33621
0.941687	1.336385
0.9421875	1.33656
0.9429685	1.33681
0.943466	1.337025
0.943857	1.33729
0.9444105	1.33768
0.944801	1.338005
0.9451905	1.338395
0.945581	1.338805
0.9458995	1.339195
0.94629	1.339725
0.946584	1.340115
0.946777	1.340625
0.946677	1.341265
0.9463475	1.341655
0.9463475	1.34197
0.946657	1.34236
0.947048	1.342855
0.947384	1.343245
0.9477745	1.343545
0.9484375	1.343825
0.9490145	1.34403
0.949405	1.344255
0.95	1.34447
0.9507815	1.344695
0.9512705	1.34487
0.951661	1.34504
0.9523435	1.345225
0.953125	1.34532
0.9539065	1.345375
0.9546875	1.345405
0.9554685	1.3454
0.95625	1.345385
0.9570315	1.34539
0.9578125	1.345435
0.9585935	1.345535
0.9591465	1.34565
0.9595375	1.34577
0.9601565	1.345935
0.9609375	1.3461
0.9617185	1.346325
0.9621125	1.34648
0.9625035	1.34665
0.9632815	1.346935
0.9638345	1.34716
0.964225	1.347405
0.9648435	1.34768
0.965387	1.347935
0.965778	1.348205
0.9664065	1.348515
0.9668925	1.34875
0.967283	1.349
0.9679685	1.349325
0.968446	1.349545
0.968837	1.349775
0.9695315	1.350045
0.9701375	1.35027
0.970528	1.350495
0.9710935	1.3507
0.971875	1.350905
0.9724365	1.35109
0.972827	1.35127
0.9734375	1.351455
0.9742185	1.3516
0.975	1.35176
0.9755145	1.351905
0.975905	1.352035
0.9765625	1.35219
0.9773435	1.352295
0.978125	1.352365
0.9789065	1.352445
0.9796875	1.352545
0.980429	1.352665
0.9808195	1.35274
0.98125	1.35282
0.9820315	1.352935
0.9828125	1.353015
0.9835935	1.353075
0.984375	1.353125
0.9851565	1.35319
0.9859375	1.353285
0.986701	1.35343
0.9870915	1.353525
0.9875	1.35362
0.9882815	1.353765
0.9890625	1.353855
0.9898435	1.35393
0.990625	1.35403
0.9914065	1.354195
0.9917985	1.3543
0.992189	1.3544
0.9929685	1.35456
0.99375	1.35466
0.9945315	1.354745
0.9953125	1.354865
0.995923	1.35501
0.9963135	1.355135
0.996875	1.355265
0.9976565	1.35539
0.9984375	1.35548
0.9992185	1.355575
0.9999995	1.35572
1.000475	1.355835
1.000865	1.35594
1.00156	1.356085
1.00234	1.35619
1.003125	1.356265
1.00391	1.35635
1.00469	1.35648
1.00522	1.3566
1.00561	1.356705
1.00625	1.356835
1.00703	1.35694
1.00781	1.35701
1.00859	1.357075
1.009375	1.35716
1.01016	1.35728
1.0107	1.357385
1.01109	1.357475
1.01172	1.35759
1.0125	1.35769
1.01328	1.35776
1.01406	1.357815
1.01484	1.35787
1.015625	1.357945
1.01641	1.35805
1.017025	1.358155
1.017415	1.358235
1.01797	1.358335
1.01875	1.35844
1.01953	1.35851
1.02031	1.358565
1.02109	1.358615
1.021875	1.35867
1.02266	1.358745
1.02344	1.35885
1.024015	1.358945
1.024405	1.359025
1.025	1.359125
1.02578	1.35922
1.02656	1.35929
1.02734	1.359345
1.028125	1.359395
1.02891	1.359455
1.02969	1.359535
1.03047	1.35964
1.031005	1.359735
1.031395	1.359815
1.03203	1.35992
1.03281	1.36002
1.03359	1.360085
1.034375	1.360135
1.03516	1.360185
1.03594	1.360245
1.03672	1.360325
1.0375	1.360435
1.03801	1.360525
1.0384	1.3606
1.03906	1.360705
1.03984	1.3608
1.040625	1.360865
1.04141	1.360915
1.04219	1.36096
1.04297	1.36101
1.04375	1.36108
1.04453	1.361175
1.045185	1.36128
1.045575	1.361355
1.04609	1.361435
1.046875	1.361535
1.04766	1.36161
1.04844	1.361665
1.04922	1.36171
1.05	1.36175
1.05078	1.3618
1.05156	1.361865
1.05234	1.36194
1.053125	1.362045
1.053525	1.36211
1.053915	1.36217
1.05469	1.362275
1.05547	1.362355
1.05625	1.362415
1.05703	1.36246
1.05781	1.362495
1.05859	1.362535
1.059375	1.362585
1.06016	1.36264
1.06094	1.36271
1.06172	1.362805
1.062205	1.362875
1.062595	1.362935
1.06328	1.363025
1.06406	1.363105
1.06484	1.36317
1.065625	1.36322
1.06641	1.363255
1.06719	1.36329
1.06797	1.36333
1.06875	1.363375
1.06953	1.36343
1.07031	1.3635
1.07109	1.363595
1.07156	1.36366
1.071955	1.363715
1.07266	1.363805
1.07344	1.363885
1.07422	1.363945
1.075	1.36399
1.07578	1.36403
1.07656	1.364065
1.07734	1.3641
1.078125	1.364145
1.07891	1.364195
1.07969	1.36426
1.08047	1.364345
1.081075	1.36442
1.081465	1.364475
1.08203	1.36455
1.08281	1.364635
1.08359	1.3647
1.084375	1.364755
1.08516	1.364795
1.08594	1.36483
1.08672	1.364865
1.0875	1.3649
1.08828	1.364945
1.08906	1.365
1.08984	1.365065
1.090625	1.36515
1.091125	1.365215
1.091515	1.36527
1.09219	1.365355
1.09297	1.365435
1.09375	1.365495
1.09453	1.36554
1.09531	1.36558
1.09609	1.365615
1.096875	1.365645
1.09766	1.36568
1.09844	1.365725
1.09922	1.36578
1.1	1.36585
1.10078	1.365935
1.10129	1.366
1.10168	1.366055
1.10234	1.366135
1.103125	1.36621
1.10391	1.36627
1.10469	1.36632
1.10547	1.366355
1.10625	1.36639
1.10703	1.366425
1.10781	1.366455
1.10859	1.366495
1.109375	1.366545
1.11016	1.366605
1.11094	1.36668
1.111625	1.36676
1.112015	1.36681
1.1125	1.36687
1.11328	1.366955
1.11406	1.36702
1.11484	1.36707
1.115625	1.36711
1.11641	1.36715
1.11719	1.36718
1.11797	1.36721
1.11875	1.367245
1.11953	1.36728
1.12031	1.367325
1.12109	1.367385
1.121875	1.367455
1.12262	1.367535
1.12301	1.367585
1.12344	1.367635
1.12422	1.367715
1.125	1.36778
1.12578	1.367835
1.12656	1.36788
1.12734	1.367915
1.128125	1.367945
1.12891	1.367975
1.12969	1.368005
1.13047	1.368035
1.13125	1.36807
1.13203	1.368115
1.13281	1.36817
1.13359	1.36824
1.134325	1.36832
1.13472	1.368365
1.13516	1.368415
1.13594	1.368495
1.13672	1.36856
1.1375	1.36861
1.13828	1.36865
1.13906	1.36869
1.13984	1.368725
1.140625	1.36875
1.14141	1.368775
1.14219	1.36881
1.14297	1.368845
1.14375	1.368885
1.14453	1.36894
1.14531	1.369005
1.14609	1.36908
1.14655	1.36913
1.146945	1.36918
1.14766	1.369255
1.14844	1.36932
1.14922	1.369375
1.15	1.36942
1.15078	1.36946
1.15156	1.369495
1.15234	1.36952
1.153125	1.369545
1.15391	1.369575
1.15469	1.36961
1.15547	1.36965
1.15625	1.369695
1.15703	1.36975
1.15781	1.36982
1.158465	1.36989
1.158855	1.369935
1.159375	1.369995
1.16016	1.37007
1.16094	1.37013
1.16172	1.37018
1.1625	1.37022
1.16328	1.370255
1.16406	1.370285
1.16484	1.37031
1.165625	1.370335
1.16641	1.37037
1.16719	1.370405
1.16797	1.370445
1.16875	1.370495
1.16953	1.370555
1.17031	1.37063
1.170855	1.370685
1.171245	1.37073
1.171875	1.3708
1.17266	1.37087
1.17344	1.370925
1.17422	1.37097
1.175	1.37101
1.17578	1.371045
1.17656	1.37107
1.17734	1.371095
1.178125	1.371125
1.17891	1.371155
1.17969	1.37119
1.18047	1.37123
1.18125	1.371275
1.18203	1.371335
1.18281	1.37141
1.18337	1.371465
1.18376	1.37151
1.184375	1.371575
1.18516	1.37164
1.18594	1.371695
1.18672	1.37174
1.1875	1.37178
1.18828	1.371815
1.18906	1.371845
1.18984	1.37187
1.190625	1.371895
1.19141	1.371925
1.19219	1.371955
1.19297	1.37199
1.19375	1.372035
1.19453	1.372085
1.19531	1.372145
1.19609	1.37222
1.1965	1.372265
1.196895	1.37231
1.19766	1.37238
1.19844	1.37244
1.19922	1.372495
1.2	1.37254
1.20078	1.372575
1.20156	1.372605
1.20234	1.37263
1.203125	1.372655
1.20391	1.37268
1.20469	1.372705
1.20547	1.372735
1.20625	1.37277
1.20703	1.372815
1.20781	1.372865
1.20859	1.372925
1.209375	1.373
1.209805	1.373045
1.210195	1.373085
1.21094	1.373155
1.21172	1.373215
1.2125	1.373265
1.21328	1.37331
1.21406	1.373345
1.21484	1.373375
1.215625	1.373405
1.21641	1.37343
1.21719	1.373455
1.21797	1.37348
1.21875	1.373505
1.21953	1.37354
1.22031	1.37358
1.22109	1.373625
1.221875	1.373675
1.22266	1.373735
1.223315	1.3738
1.223705	1.37384
1.22422	1.37389
1.225	1.37396
1.22578	1.374015
1.22656	1.37406
1.22734	1.3741
1.228125	1.374135
1.22891	1.374165
1.22969	1.37419
1.23047	1.37421
1.23125	1.374235
1.23203	1.37426
1.23281	1.374285
1.23359	1.374315
1.234375	1.37435
1.23516	1.374395
1.23594	1.374445
1.23672	1.3745
1.2375	1.37457
1.23791	1.37461
1.2383	1.374645
1.23906	1.37471
1.23984	1.37477
1.240625	1.37482
1.24141	1.37486
1.24219	1.374895
1.24297	1.374925
1.24375	1.374955
1.24453	1.37498
1.24531	1.375
1.24609	1.37502
1.246875	1.375045
1.24766	1.375075
1.24844	1.375105
1.24922	1.37514
1.25	1.37518
1.25078	1.375225
1.25156	1.37528
1.25234	1.37535
1.252745	1.37539
1.25314	1.375425
1.25391	1.37549
1.25469	1.37555
1.25547	1.3756
1.25625	1.37564
1.25703	1.375675
1.25781	1.375705
1.25859	1.37573
1.259375	1.375755
1.26016	1.37578
1.26094	1.3758
1.26172	1.37582
1.2625	1.375845
1.26328	1.375875
1.26406	1.375905
1.26484	1.37594
1.265625	1.375985
1.26641	1.376035
1.26719	1.37609
1.267835	1.376145
1.268225	1.376185
1.26875	1.376235
1.26953	1.376295
1.27031	1.376345
1.27109	1.37639
1.271875	1.376425
1.27266	1.376455
1.27344	1.376485
1.27422	1.376515
1.275	1.37654
1.27578	1.376555
1.27656	1.37657
1.27734	1.376595
1.278125	1.37662
1.27891	1.376645
1.27969	1.376675
1.28047	1.376705
1.28125	1.37674
1.28203	1.376785
1.28281	1.376835
1.28359	1.376895
1.284125	1.37694
1.28452	1.376975
1.28516	1.37703
1.28594	1.377085
1.28672	1.37713
1.2875	1.37717
1.28828	1.377205
1.28906	1.377235
1.28984	1.377265
1.290625	1.37729
1.29141	1.37731
1.29219	1.37733
1.29297	1.37735
1.29375	1.37737
1.29453	1.37739
1.29531	1.377415
1.29609	1.377445
1.296875	1.377475
1.29766	1.37751
1.29844	1.37755
1.29922	1.377595
1.3	1.37765
1.30073	1.377705
1.30112	1.377735
1.30156	1.377775
1.30234	1.377835
1.303125	1.377885
1.30391	1.37793
1.30469	1.37797
1.30547	1.378
1.30625	1.378025
1.30703	1.37805
1.30781	1.378075
1.30859	1.3781
1.309375	1.378115
1.31016	1.37813
1.31094	1.37815
1.31172	1.37817
1.3125	1.37819
1.31328	1.378215
1.31406	1.37824
1.31484	1.37827
1.315625	1.378305
1.31641	1.37834
1.31719	1.378385
1.31797	1.378435
1.318715	1.37849
1.319105	1.37852
1.31953	1.37855
1.32031	1.378605
1.32109	1.378655
1.321875	1.378695
1.32266	1.37873
1.32344	1.378765
1.32422	1.37879
1.325	1.378815
1.32578	1.37884
1.32656	1.37886
1.32734	1.378875
1.328125	1.37889
1.32891	1.378905
1.32969	1.37892
1.33047	1.37894
1.33125	1.37896
1.33203	1.37898
1.33281	1.379005
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan


==> tikz/lgpi_profile-2.tsv <==
nan	nan
0.00625	0.559736
0.009375	0.559736
0.0125	0.559736
0.015625	0.559736
0.01875	0.559736
0.021875	0.559736
0.025	0.559736
0.028125	0.559736
0.03125	0.559736
0.034375	0.559736
0.0375	0.559736
0.040625	0.559736
0.04375	0.559736
0.046875	0.559736
0.05	0.559736
0.053125	0.559736
0.05625	0.559736
0.059375	0.559736
0.0625	0.5597145
0.065625	0.5596785
0.06875	0.559664
0.071875	0.559664
0.075	0.559664
0.078125	0.559664
0.08125	0.559664
0.084375	0.559664
0.0875	0.559664
0.090625	0.5596525
0.09375	0.5596195
0.096875	0.559598
0.09999975	0.559598
0.1031245	0.559598
0.10625	0.559598
0.109375	0.559598
0.1125	0.5595865
0.1156255	0.559556
0.11875	0.559537
0.121875	0.559537
0.1250005	0.559537
0.1281255	0.559537
0.13125	0.5595215
0.1343745	0.5594925
0.1374995	0.559479
0.140625	0.559479
0.1437505	0.559479
0.1468755	0.559469
0.15	0.559442
0.1531245	0.559425
0.15625	0.559425
0.1593755	0.559425
0.1625	0.559406
0.1656245	0.559381
0.1687495	0.559375
0.171875	0.559375
0.1750005	0.5593625
0.1781255	0.5593375
0.18125	0.559325
0.1843745	0.559325
0.1875	0.55931
0.1906255	0.559283
0.19375	0.559271
0.1968745	0.559271
0.1999995	0.559247
0.203125	0.559218
0.2062505	0.559213
0.2093755	0.559203
0.2125	0.5591725
0.2156245	0.559152
0.21875	0.559152
0.2218755	0.559119
0.225	0.559086
0.2281245	0.559086
0.2312495	0.559057
0.234375	0.559021
0.2375005	0.559014
0.2406255	0.5589845
0.24375	0.558946
0.2468745	0.558937
0.25	0.5589025
0.253125	0.558861
0.2562495	0.558854
0.259375	0.558809
0.2625	0.558764
0.265625	0.5587505
0.26875	0.558701
0.271875	0.558665
0.2750005	0.5586315
0.278125	0.5585775
0.28125	0.558553
0.284375	0.5584935
0.2874995	0.558438
0.290625	0.5584035
0.29375	0.5583375
0.296875	0.5582975
0.3	0.5582245
0.303125	0.55816
0.3062505	0.5580995
0.309375	0.5580175
0.3125	0.55796
0.315625	0.5578685
0.3187495	0.5577975
0.321875	0.5577055
0.325	0.557629
0.328125	0.557552
0.33125	0.55747
0.334375	0.5574095
0.3375005	0.5573365
0.340625	0.557277
0.34375	0.557211
0.346875	0.557153
0.3499995	0.5570935
0.353125	0.5570405
0.35625	0.5569865
0.359375	0.556935
0.3625	0.5568855
0.365625	0.556838
0.3687505	0.556793
0.371875	0.556747
0.375	0.5567055
0.378125	0.556662
0.3812495	0.5566235
0.384375	0.5565825
0.3875	0.5565465
0.390625	0.556508
0.39375	0.556472
0.396875	0.5564395
0.4000005	0.5564035
0.403125	0.5563745
0.40625	0.5563395
0.409375	0.5563125
0.4124995	0.5562805
0.415625	0.5562545
0.41875	0.556224
0.421875	0.5561905
0.425	0.5561635
0.428125	0.5561275
0.4312505	0.5560985
0.434375	0.5560575
0.4375	0.556016
0.440625	0.555983
0.4437495	0.5559355
0.446875	0.555895
0.45	0.555846
0.453125	0.5557905
0.45625	0.555749
0.459375	0.5556855
0.4625005	0.555621
0.465625	0.55557
0.46875	0.555493
0.471875	0.555419
0.4749995	0.5553525
0.478125	0.5552575
0.48125	0.555165
0.484375	0.5550815
0.4875	0.554964
0.490625	0.5548435
0.4937505	0.554741
0.496875	0.5545985
0.4999995	0.554462
0.5031245	0.554368
0.5062495	0.5542575
0.509375	0.554146
0.5125005	0.554061
0.515625	0.5539835
0.5187495	0.5538925
0.521875	0.5538105
0.5250005	0.553749
0.5281255	0.5536825
0.53125	0.5536105
0.5343745	0.553549
0.5374995	0.5534975
0.540625	0.553443
0.5437505	0.553386
0.546875	0.5533365
0.5499995	0.5532935
0.553125	0.5532505
0.5562505	0.553203
0.5593755	0.5531585
0.5625	0.5531225
0.5656245	0.5530855
0.5687495	0.5530435
0.571875	0.552995
0.5750005	0.552946
0.578125	0.552899
0.5812495	0.552849
0.584375	0.5527935
0.5875005	0.552727
0.5906255	0.552658
0.59375	0.55259
0.5968745	0.552516
0.5999995	0.5524365
0.603125	0.552351
0.6062505	0.5522475
0.609375	0.552135
0.6124995	0.552022
0.615625	0.551896
0.6187505	0.551758
0.6214845	0.551624
0.623047	0.551541
0.625	0.551444
0.6281245	0.5512915
0.6312495	0.5511465
0.634375	0.5510195
0.6375005	0.5509075
0.640625	0.5508035
0.6437495	0.550708
0.646875	0.55062
0.6500005	0.550537
0.6531255	0.55046
0.65625	0.550387
0.6593745	0.550319
0.6624995	0.550255
0.665625	0.5501935
0.6687505	0.5501365
0.671875	0.550084
0.6749995	0.550035
0.678125	0.5499865
0.6812505	0.5499375
0.6843755	0.549886
0.6875	0.5498295
0.6906245	0.549769
0.6937495	0.5497045
0.696875	0.549634
0.7000005	0.549558
0.703125	0.5494755
0.7062495	0.5493845
0.709375	0.549285
0.7125005	0.5491765
0.7156255	0.549057
0.71875	0.5489225
0.7218745	0.548773
0.7249995	0.548605
0.727178	0.548476
0.728741	0.5483785
0.7312505	0.548232
0.734375	0.548066
0.7374995	0.547918
0.740625	0.5477835
0.7437505	0.547662
0.7468755	0.5475515
0.75	0.5474495
0.7531245	0.547354
0.7562495	0.5472665
0.759375	0.547189
0.7625005	0.547117
0.765625	0.547049
0.7687495	0.5469865
0.771875	0.5469285
0.7750005	0.5468725
0.7781255	0.5468165
0.78125	0.546757
0.7843745	0.546693
0.7874995	0.5466205
0.790625	0.5465405
0.7937505	0.546456
0.796875	0.5463635
0.7999995	0.5462635
0.803125	0.5461535
0.8062505	0.54603
0.8093755	0.5458875
0.8125	0.5457205
0.8156245	0.545536
0.8181165	0.545377
0.819679	0.5452685
0.821875	0.5451265
0.8250005	0.5449415
0.828125	0.5447725
0.8312495	0.5446175
0.834375	0.544483
0.8375005	0.544367
0.8406255	0.5442625
0.84375	0.5441665
0.8468745	0.5440735
0.8499995	0.5439885
0.853125	0.5439155
0.8562505	0.543848
0.859375	0.5437825
0.8624995	0.5437175
0.865625	0.543652
0.8687505	0.5435835
0.8718755	0.5435075
0.875	0.543419
0.8781245	0.543324
0.8812495	0.543224
0.884375	0.5431085
0.8875005	0.5429725
0.890625	0.5428235
0.8937495	0.5426625
0.896875	0.542466
0.899543	0.5422715
0.9011055	0.542152
0.9031255	0.54201
0.90625	0.541808
0.9093745	0.54162
0.9124995	0.5414565
0.915625	0.5413225
0.9187505	0.5411935
0.921875	0.5410765
0.9249995	0.54098
0.928125	0.540885
0.9312505	0.5407975
0.9343755	0.5407245
0.9375	0.540653
0.9406245	0.540583
0.9437495	0.540514
0.946875	0.540431
0.9500005	0.540341
0.953125	0.5402475
0.9562495	0.5401355
0.959375	0.5400135
0.9625005	0.539876
0.9656255	0.5397155
0.96875	0.539542
0.9718745	0.5393215
0.9742755	0.5391265
0.975838	0.5390065
0.978125	0.5388305
0.9812505	0.53861
0.984375	0.5384265
0.9874995	0.538259
0.990625	0.5381145
0.9937505	0.5379885
0.9968755	0.5378725
0.999999	0.5377725
1.003125	0.5376785
1.00625	0.5375955
1.009375	0.5375185
1.0125	0.537445
1.015625	0.537364
1.01875	0.537276
1.021875	0.537176
1.025	0.5370645
1.028125	0.5369395
1.03125	0.5367975
1.034375	0.536631
1.0375	0.5364405
1.040625	0.5362145
1.043075	0.53601
1.044635	0.5358815
1.046875	0.5356915
1.05	0.5354585
1.053125	0.535261
1.05625	0.5350905
1.059375	0.5349425
1.0625	0.53481
1.065625	0.5346955
1.06875	0.5345905
1.071875	0.534499
1.075	0.5344135
1.078125	0.534334
1.08125	0.5342485
1.084375	0.5341565
1.0875	0.5340485
1.090625	0.533927
1.09375	0.533793
1.096875	0.5336335
1.1	0.533455
1.103125	0.533236
1.10625	0.53298
1.10799	0.5328305
1.109555	0.532681
1.1125	0.532426
1.115625	0.532205
1.11875	0.5320135
1.121875	0.5318465
1.125	0.531709
1.128125	0.531581
1.13125	0.5314685
1.134375	0.531372
1.1375	0.5312815
1.140625	0.531196
1.14375	0.531105
1.146875	0.5309985
1.15	0.530883
1.153125	0.5307535
1.15625	0.5305945
1.159375	0.5304115
1.1625	0.530206
1.165625	0.5299475
1.16774	0.5297435
1.1693	0.529588
1.171875	0.5293585
1.175	0.5291155
1.178125	0.528906
1.18125	0.5287305
1.184375	0.5285825
1.1875	0.5284485
1.190625	0.5283295
1.19375	0.528228
1.196875	0.528137
1.2	0.528044
1.203125	0.52794
1.20625	0.5278265
1.209375	0.527699
1.2125	0.527548
1.215625	0.527364
1.21875	0.527151
1.221875	0.5269035
1.22441	0.5266655
1.22597	0.5264985
1.228125	0.526287
1.23125	0.5260175
1.234375	0.5257945
1.2375	0.525609
1.240625	0.5254505
1.24375	0.5253135
1.246875	0.525192
1.25	0.5250835
1.253125	0.524987
1.25625	0.5248895
1.259375	0.5247795
1.2625	0.524653
1.265625	0.5245055
1.26875	0.524333
1.271875	0.5241295
1.275	0.523885
1.278	0.5235945
1.279565	0.5234225
1.28125	0.523246
1.284375	0.5229545
1.2875	0.5227145
1.290625	0.522513
1.29375	0.522341
1.296875	0.522194
1.3	0.522067
1.303125	0.521954
1.30625	0.521853
1.309375	0.52175
1.3125	0.5216305
1.315625	0.521493
1.31875	0.521333
1.321875	0.5211425
1.325	0.5209135
1.328125	0.520634
1.33041	0.520396
1.33197	0.520215
nan	nan
0.00625	0.806535
0.009375	0.806538
0.0125	0.8065445
0.015625	0.8065515
0.01875	0.806559
0.021875	0.8065675
0.025	0.806577
0.028125	0.806588
0.03125	0.806601
0.034375	0.8066155
0.0375	0.806631
0.040625	0.8066485
0.04375	0.806668
0.046875	0.8066895
0.05	0.806713
0.053125	0.8067385
0.05625	0.8067665
0.059375	0.806797
0.0625	0.80683
0.065625	0.8068655
0.06875	0.8069045
0.071875	0.8069475
0.075	0.806994
0.078125	0.807044
0.08125	0.807099
0.084375	0.807159
0.0875	0.8072245
0.090625	0.807297
0.09375	0.8073765
0.096875	0.8074635
0.09999975	0.80756
0.1031245	0.8076675
0.105791	0.8077685
0.107354	0.8078315
0.109375	0.807912
0.1125	0.808033
0.1156255	0.8081485
0.11875	0.8082585
0.121875	0.8083625
0.1250005	0.8084615
0.1281255	0.808556
0.13125	0.8086455
0.1343745	0.8087305
0.1374995	0.808812
0.140625	0.8088895
0.1437505	0.808963
0.1468755	0.8090335
0.15	0.809101
0.1531245	0.809165
0.15625	0.809226
0.1593755	0.8092845
0.1625	0.80934
0.1656245	0.809395
0.1687495	0.809453
0.171875	0.809517
0.1750005	0.809588
0.1781255	0.8096665
0.18125	0.809754
0.1843745	0.8098525
0.1875	0.8099645
0.1906255	0.810092
0.19375	0.8102385
0.1968745	0.810409
0.1999995	0.81061
0.2028785	0.8108285
0.2044415	0.8109595
0.2062505	0.8111075
0.2093755	0.8113435
0.2125	0.8115485
0.2156245	0.811728
0.21875	0.811886
0.2218755	0.8120265
0.225	0.8121525
0.2281245	0.812266
0.2312495	0.8123685
0.234375	0.8124615
0.2375005	0.812552
0.2406255	0.812651
0.24375	0.8127655
0.2468745	0.812899
0.25	0.8130565
0.253125	0.8132455
0.2562495	0.813476
0.259375	0.8137635
0.261503	0.813993
0.263065	0.81418
0.265625	0.8144535
0.26875	0.814736
0.271875	0.814969
0.2750005	0.815165
0.278125	0.815332
0.28125	0.8154755
0.284375	0.815601
0.2874995	0.8157255
0.290625	0.81587
0.29375	0.816045
0.296875	0.8162615
0.3	0.8165365
0.303125	0.816897
0.3049525	0.817145
0.306515	0.8173745
0.309375	0.8177375
0.3125	0.818051
0.315625	0.8183005
0.3187495	0.8185035
0.321875	0.8186715
0.325	0.818826
0.328125	0.819001
0.33125	0.819222
0.334375	0.81951
0.3375005	0.8199015
0.3395565	0.8202205
0.3411185	0.820498
0.34375	0.820891
0.346875	0.8212525
0.3499995	0.8215275
0.353125	0.821744
0.35625	0.8219305
0.359375	0.822137
0.3625	0.822408
0.365625	0.8227805
0.368307	0.823218
0.3698695	0.823533
0.371875	0.8238905
0.375	0.8243385
0.378125	0.824662
0.3812495	0.824907
0.384375	0.8251265
0.3875	0.8253925
0.390625	0.825766
0.3935455	0.8262745
0.3951075	0.8266145
0.396875	0.8269735
0.4000005	0.827487
0.403125	0.827841
0.40625	0.8281055
0.409375	0.8283685
0.4124995	0.8287275
0.415625	0.829278
0.417311	0.8296515
0.418873	0.8300215
0.421875	0.8305905
0.425	0.8309865
0.428125	0.8312795
0.4312505	0.8315925
0.434375	0.8320575
0.4367915	0.8325765
0.4383545	0.833013
0.440625	0.833518
0.4437495	0.834018
0.446875	0.834359
0.45	0.834699
0.453125	0.835212
0.455344	0.835734
0.456906	0.8362055
0.459375	0.836772
0.4625005	0.83726
0.465625	0.837619
0.46875	0.838058
0.4715605	0.838695
0.4731225	0.839175
0.4749995	0.839673
0.478125	0.8402855
0.48125	0.84069
0.484375	0.841149
0.487136	0.841809
0.488698	0.8423265
0.490625	0.842861
0.4937505	0.8434825
0.496875	0.843915
0.4999995	0.8444865
0.502165	0.8450815
0.5037275	0.84565
0.5062495	0.846311
0.509375	0.84684
0.5125005	0.8473525
0.5151465	0.848048
0.5167085	0.848637
0.5187495	0.8492415
0.521875	0.8498745
0.5250005	0.850404
0.5277245	0.8511335
0.529287	0.8517425
0.53125	0.8523565
0.5343745	0.8530305
0.5374995	0.85362
0.5399275	0.8543285
0.5414905	0.8549905
0.5437505	0.8556785
0.546875	0.8563185
0.5499995	0.8570615
0.5518125	0.8576815
0.5533755	0.858321
0.5562505	0.859129
0.5593755	0.8597825
0.5618355	0.8605365
0.5633975	0.861255
0.5656245	0.861978
0.5687495	0.86269
0.571601	0.8635295
0.573164	0.864217
0.5750005	0.864885
0.578125	0.8657025
0.5811295	0.8665975
0.582692	0.867263
0.584375	0.8679155
0.5875005	0.868814
0.590437	0.869724
0.5919995	0.870432
0.59375	0.871115
0.5968745	0.8720285
0.5995525	0.872908
0.601115	0.8737045
0.603125	0.874458
0.6062505	0.875374
0.6084785	0.8761825
0.6100405	0.877034
0.6124995	0.8779025
0.615625	0.878948
0.617248	0.879642
0.6188105	0.8803585
0.6218755	0.881441
0.6242905	0.882332
0.6258525	0.883234
0.6281245	0.884103
0.6311855	0.885244
0.632748	0.885988
0.634375	0.886717
0.6375005	0.8879115
0.639519	0.888745
0.641081	0.889661
0.6437495	0.89071
0.646157	0.891674
0.64772	0.892646
0.6500005	0.8935855
0.652675	0.894689
0.6542375	0.895641
0.65625	0.8965195
0.659081	0.8977535
0.6606435	0.898669
0.6624995	0.8995175
0.6653875	0.900849
0.6669505	0.9017565
0.6687505	0.902605
0.6715945	0.903974
0.6731565	0.9049175
0.6749995	0.905796
0.6777095	0.9071285
0.6792725	0.9081425
0.6812505	0.9090875
0.6837495	0.9103195
0.685312	0.911406
0.6875	0.9124725
0.6897215	0.913566
0.691284	0.914679
0.6937495	0.915985
0.6956095	0.916931
0.6971725	0.917953
0.6997765	0.9195155
0.701339	0.920511
0.703125	0.9214595
0.705521	0.9228235
0.7070835	0.923996
0.709375	0.9252995
0.7112285	0.926303
0.712791	0.927372
0.715162	0.928935
0.7167245	0.9300855
0.71875	0.9312355
0.7207895	0.9324005
0.722352	0.9335775
0.7245825	0.93514
0.726145	0.9363075
0.728125	0.937489
0.7301145	0.9386815
0.731677	0.9398765
0.733791	0.941439
0.735353	0.9426925
0.7374995	0.9441455
0.7391765	0.9452025
0.7407395	0.946292
0.7428645	0.947855
0.744427	0.9491605
0.7463935	0.950723
0.747956	0.952001
0.75	0.9534725
0.751655	0.9545965
0.7532175	0.955745
0.7552405	0.9573075
0.756803	0.958647
0.758649	0.96021
0.760212	0.9615865
0.762039	0.963149
0.7636015	0.9644975
0.7655015	0.96606
0.7670635	0.9673095
0.7687495	0.968618
0.770572	0.9700585
0.772135	0.971409
0.773923	0.9729715
0.7754855	0.9744
0.7771915	0.9759625
0.778754	0.9774285
0.7804165	0.9789915
0.7819785	0.980481
0.783612	0.9820435
0.7851745	0.983551
0.7867885	0.985113
0.7881945	0.9864075
0.789171	0.9872035
0.7899115	0.987905
0.790818	0.98886
0.791609	0.9896415
0.7923905	0.990421
0.7931725	0.991202
0.7939535	0.9919875
0.7947305	0.992769
0.795389	0.9933375
0.7959285	0.9939235
0.7962465	0.994384
0.79663	0.9947745
0.797021	0.995174
0.797403	0.9955645
0.7977935	0.995965
0.7981745	0.9963555
0.7985095	0.99665
0.7987675	0.996943
0.7989205	0.997176
0.7991105	0.9973715
0.799306	0.997573
0.7994955	0.9977685
0.799691	0.9979705
0.79988	0.9981655
0.800075	0.998368
0.8002635	0.9985635
0.800459	0.998767
0.800646	0.998962
0.8008415	0.9991675
0.801027	0.999363
0.801222	0.9995705
0.8014055	0.999766
0.801601	0.9999775
0.8017815	1.000175
0.8019765	1.00039
0.802152	1.000585
0.802329	1.000785
0.8025205	1.000995
0.802698	1.00119
0.8028935	1.001405
0.803074	1.0016
0.803269	1.00181
0.803452	1.002005
0.8036475	1.002215
0.8038315	1.00241
0.804027	1.002615
0.804212	1.00281
0.804407	1.00302
0.8045925	1.003215
0.804788	1.00342
0.8049735	1.003615
0.8051685	1.003825
0.805353	1.00402
0.8055485	1.004225
0.8057315	1.00442
0.805927	1.00463
0.8061075	1.004825
0.8063025	1.005045
0.806478	1.00524
0.8066735	1.00546
0.806841	1.005655
0.8070095	1.005855
0.8072	1.00608
0.807373	1.00628
0.807568	1.0065
0.807746	1.006695
0.8079415	1.006905
0.8081225	1.0071
0.8083175	1.007315
0.8084995	1.00751
0.808695	1.00772
0.8088775	1.007915
0.809073	1.008125
0.809254	1.00832
0.809449	1.008535
0.809627	1.00873
0.8098225	1.00895
0.8099945	1.009145
0.810187	1.009375
0.810349	1.009575
0.8105095	1.00977
0.8107045	1.01
0.8108765	1.010195
0.811072	1.010415
0.8112495	1.01061
0.8114445	1.010825
0.811624	1.01102
0.8118195	1.011235
0.8119995	1.01143
0.812195	1.011645
0.8123725	1.01184
0.8125675	1.01206
0.81274	1.012255
0.8129355	1.01249
0.813094	1.01269
0.813254	1.012895
0.8134415	1.013125
0.8136095	1.01332
0.8138045	1.013545
0.81398	1.01374
0.8141755	1.01396
0.814353	1.014155
0.814548	1.01437
0.814725	1.014565
0.8149205	1.01479
0.8150925	1.014985
0.815288	1.015215
0.8154475	1.01541
0.8156105	1.015625
0.815788	1.015855
0.8159525	1.01605
0.816148	1.01628
0.816321	1.016475
0.8165165	1.016695
0.8166925	1.01689
0.8168875	1.01711
0.817062	1.017305
0.8172575	1.017535
0.8174235	1.01773
0.8176085	1.017965
0.817763	1.018175
0.8179155	1.01837
0.818111	1.01861
0.8182805	1.01881
0.818476	1.019035
0.81865	1.01923
0.818845	1.019455
0.8190185	1.01965
0.819214	1.01988
0.819379	1.020075
0.819564	1.020315
0.8197165	1.02052
0.819867	1.020715
0.820062	1.02096
0.82023	1.021155
0.8204255	1.02138
0.820599	1.021575
0.820794	1.021805
0.8209645	1.022
0.82116	1.022235
0.8213175	1.02243
0.8214805	1.022655
0.8216475	1.022885
0.821806	1.02308
0.822001	1.023315
0.822171	1.02351
0.8223665	1.02374
0.822538	1.023935
0.8227335	1.02417
0.8228955	1.024365
0.823073	1.024605
0.8232245	1.02482
0.8233745	1.02502
0.82357	1.025265
0.8237375	1.02546
0.8239325	1.025695
0.824103	1.02589
0.8242985	1.026125
0.8244595	1.02632
0.824637	1.026565
0.824787	1.026775
0.824935	1.02697
0.82513	1.02722
0.825297	1.027415
0.8254925	1.02765
0.825661	1.027845
0.8258565	1.02809
0.8260125	1.028285
0.8261745	1.028515
0.826334	1.028745
0.826488	1.02894
0.8266835	1.029185
0.826851	1.02938
0.827046	1.029615
0.827211	1.02981
0.8274065	1.03007
0.8275475	1.030265
0.8276875	1.030465
0.8278745	1.030725
0.8280365	1.03092
0.8282315	1.031155
0.8283985	1.031355
0.828594	1.031605
0.828748	1.0318
0.828907	1.032035
0.8290655	1.032265
0.829219	1.03246
0.829414	1.03271
0.82958	1.032905
0.8297755	1.03315
0.829935	1.033345
0.830111	1.033595
0.830254	1.03381
0.8303975	1.034005
0.830593	1.03426
0.830757	1.034455
0.8309525	1.0347
0.8311135	1.034895
0.8312985	1.035155
0.831435	1.03536
0.831572	1.035555
0.8317675	1.03582
0.8319305	1.036015
0.832126	1.03626
0.832286	1.036455
0.8324695	1.036715
0.8326055	1.036925
0.8327425	1.03712
0.832938	1.037385
0.8331	1.037585
0.833295	1.03783
0.8334525	1.038025
0.833625	1.038285
0.833766	1.0385
0.833908	1.038695
0.8341035	1.03896
0.834266	1.039155
0.834461	1.03941
0.8346125	1.039605
0.834768	1.039845
0.834921	1.040085
0.835071	1.04028
0.8352665	1.040535
0.835428	1.04073
0.835623	1.040995
0.8357615	1.04119
0.835898	1.041405
0.836074	1.04167
0.836231	1.041865
0.836426	1.04212
0.8365835	1.042315
0.83676	1.042575
0.836895	1.04279
0.837032	1.042985
0.8372275	1.043255
0.837388	1.04345
0.837583	1.043715
0.8377265	1.043915
0.837868	1.044145
0.838032	1.0444
0.838186	1.044595
0.8383815	1.044855
0.8385375	1.04505
0.8387105	1.045315
0.838845	1.04553
0.838982	1.045725
0.8391775	1.046
0.8393365	1.046195
0.8395315	1.046465
0.839665	1.04666
0.8397955	1.046875
0.839974	1.047145
0.8401305	1.04734
0.840326	1.04761
0.840473	1.047805
0.84062	1.048045
0.840772	1.048295
0.8409215	1.04849
0.841117	1.04876
0.8412705	1.048955
0.841436	1.049215
0.841572	1.049445
0.841711	1.04964
0.841906	1.049915
0.842062	1.050115
0.8422455	1.050395
0.842371	1.0506
0.842499	1.050795
0.842694	1.05108
0.84285	1.051275
0.8430455	1.05156
0.8431675	1.051755
0.8432885	1.051955
0.8434805	1.05224
0.843636	1.052435
0.843831	1.05272
0.8439585	1.052915
0.844083	1.053125
0.844265	1.053405
0.844419	1.0536
0.8446145	1.053885
0.8447445	1.05408
0.84487	1.054295
0.8450475	1.054575
0.845201	1.05477
0.8453965	1.05506
0.8455255	1.055255
0.8456505	1.055465
0.845828	1.05575
0.845981	1.055945
0.8461765	1.056235
0.846302	1.056435
0.846424	1.056645
0.8466065	1.05693
0.8467595	1.057125
0.8469545	1.05742
0.847073	1.057615
0.8471905	1.057815
0.847383	1.05811
0.8475355	1.058305
0.8477175	1.058595
0.8478385	1.058805
0.847963	1.059
0.848158	1.059295
0.8483085	1.05949
0.8484725	1.059765
0.8486015	1.059995
0.848736	1.06019
0.848931	1.060485
0.849077	1.06068
0.849223	1.060935
0.8493645	1.06119
0.849508	1.061385
0.8497035	1.06168
0.8498385	1.061875
0.849967	1.062105
0.8501285	1.062385
0.8502775	1.062585
0.850473	1.06289
0.8505875	1.063085
0.8507015	1.063285
0.8508955	1.06359
0.8510435	1.063785
0.8512035	1.064065
0.851332	1.0643
0.8514665	1.064495
0.851662	1.064795
0.8518005	1.06499
0.851933	1.065235
0.8520855	1.06551
0.852232	1.065705
0.8524275	1.066015
0.8525405	1.06621
0.8526525	1.066405
0.8528465	1.066715
0.8529925	1.06691
0.8531435	1.067185
0.853276	1.067435
0.853414	1.06763
0.8536095	1.067935
0.853738	1.06813
0.853859	1.068355
0.8540275	1.06865
0.8541745	1.06885
0.854339	1.069145
0.8544615	1.069375
0.8545915	1.06957
0.854787	1.06988
0.85492	1.070075
0.8550455	1.070315
0.8552035	1.0706
0.855349	1.070795
0.8555185	1.071095
0.855638	1.07132
0.855764	1.071515
0.8559595	1.07183
0.856092	1.072025
0.8562165	1.072265
0.8563745	1.072555
0.856519	1.07275
0.8566815	1.073045
0.856803	1.07328
0.8569325	1.073475
0.857128	1.073795
0.8572535	1.07399
0.857371	1.074215
0.8575395	1.07452
0.8576825	1.074715
0.85783	1.075
0.85796	1.075255
0.858096	1.07545
0.858291	1.075785
0.8583985	1.07598
0.858506	1.076175
0.858701	1.076505
0.8588365	1.0767
0.8589645	1.076955
0.8591125	1.07724
0.8592545	1.077435
0.8594135	1.077735
0.859534	1.07797
0.8596635	1.078165
0.859859	1.0785
0.8599725	1.078695
0.860082	1.078905
0.860266	1.079235
0.8604015	1.07943
0.8605295	1.079685
0.860675	1.079975
0.8608155	1.08017
0.86097	1.080465
0.861092	1.08071
0.8612225	1.080905
0.8614145	1.08125
0.86152	1.08145
0.861627	1.081645
0.8618225	1.08199
0.861949	1.082185
0.862067	1.082425
0.8622275	1.082735
0.862365	1.08293
0.8625	1.083205
0.862635	1.08348
0.862772	1.083675
0.8629295	1.083985
0.863048	1.084225
0.8631755	1.08442
0.8633625	1.084765
0.8634685	1.08497
0.863577	1.085165
0.863772	1.08552
0.863891	1.085715
0.864002	1.085935
0.8641735	1.08627
0.8643045	1.086465
0.8644265	1.086715
0.864575	1.08702
0.864711	1.087215
0.864846	1.0875
0.8649785	1.08778
0.865114	1.087975
0.865264	1.088285
0.8653845	1.088535
0.865514	1.08873
0.8656815	1.089065
0.8657925	1.08929
0.865912	1.089485
0.8660995	1.089845
0.866203	1.09005
0.8663095	1.090245
0.866505	1.09061
0.866615	1.090805
0.8667195	1.091015
0.8669015	1.09137
0.867021	1.091565
0.8671315	1.091795
0.867298	1.092135
0.867424	1.09233
0.8675395	1.092575
0.8676935	1.0929
0.867823	1.093095
0.867944	1.093355
0.8680895	1.09367
0.868221	1.09387
0.8683465	1.094145
0.868485	1.094445
0.868617	1.09464
0.8687465	1.094925
0.8688795	1.095215
0.8690115	1.09541
0.8691445	1.095705
0.8692735	1.09599
0.869405	1.096185
0.8695405	1.096485
0.869667	1.096765
0.8697975	1.09696
0.8699345	1.097265
0.870059	1.097545
0.8701885	1.09774
0.8703265	1.098045
0.8704505	1.098325
0.8705795	1.09852
0.870717	1.098825
0.8708405	1.099105
0.8709695	1.0993
0.871106	1.099605
0.87123	1.09989
0.8713585	1.10009
0.8714925	1.100395
0.8716185	1.10068
0.871747	1.100875
0.871878	1.101175
0.872006	1.101465
0.8721345	1.10166
0.872262	1.101955
0.872393	1.102255
0.8725205	1.10245
0.8726435	1.102735
0.8727795	1.10305
0.8729055	1.103245
0.8730235	1.103515
0.873165	1.10384
0.8732885	1.104035
0.873402	1.104295
0.873551	1.10464
0.8736695	1.104835
0.8737775	1.105075
0.873936	1.10544
0.8740465	1.105635
0.874149	1.105855
0.874321	1.10624
0.87442	1.10644
0.8745165	1.106645
0.874691	1.107035
0.87479	1.107245
0.8748945	1.10744
0.875056	1.107815
0.8751615	1.108055
0.875277	1.10825
0.8754225	1.108595
0.875536	1.10886
0.875658	1.109055
0.875789	1.109375
0.8759125	1.109675
0.876036	1.10987
0.8761545	1.110155
0.8762905	1.11049
0.876409	1.110685
0.8765175	1.110935
0.876671	1.111305
0.876776	1.1115
0.8768745	1.111715
0.8770375	1.112105
0.877134	1.11232
0.8772365	1.11252
0.8773905	1.112895
0.8774975	1.113145
0.8776145	1.11334
0.8777475	1.113675
0.8778675	1.11397
0.8779885	1.114165
0.878105	1.114455
0.8782415	1.114795
0.8783545	1.11499
0.878458	1.115235
0.878617	1.115625
0.878709	1.115825
0.8788015	1.11602
0.878958	1.116405
0.879063	1.116655
0.8791775	1.11685
0.879308	1.117185
0.8794275	1.11749
0.879546	1.117685
0.879658	1.117965
0.8797995	1.11833
0.879904	1.118525
0.8800005	1.11875
0.880149	1.119145
0.8802475	1.119375
0.880354	1.11957
0.8804905	1.119925
0.880605	1.120215
0.880722	1.12041
0.8808355	1.120705
0.880973	1.121065
0.881077	1.12126
0.881173	1.121485
0.881317	1.121875
0.881416	1.12211
0.881523	1.122305
0.881654	1.122655
0.8817715	1.122965
0.8818865	1.12316
0.8819945	1.123435
0.8821395	1.12382
0.8822305	1.124015
0.8823195	1.124215
0.8824635	1.124605
0.8825695	1.12488
0.8826825	1.12508
0.8827995	1.125395
0.8829295	1.12575
0.8830335	1.125945
0.8831295	1.126175
0.8832645	1.126565
0.8833635	1.12681
0.8834715	1.127005
0.8835945	1.127345
0.8837165	1.12768
0.883824	1.127875
0.883923	1.128125
0.884055	1.128515
0.8841515	1.12875
0.8842555	1.128945
0.88438	1.129295
0.8844995	1.12963
0.8846065	1.129825
0.8847055	1.130075
0.8848345	1.130465
0.884931	1.130705
0.885035	1.1309
0.885157	1.13125
0.8852785	1.131595
0.885382	1.13179
0.8854775	1.132035
0.8856035	1.132425
0.885703	1.13268
0.8858095	1.132875
0.885925	1.133205
0.886053	1.133575
0.886147	1.13377
0.8862365	1.133985
0.8863635	1.134375
0.886469	1.13467
0.8865775	1.134865
0.8866835	1.135155
0.886808	1.135545
0.8868975	1.135765
0.886992	1.13596
0.887116	1.136325
0.8872335	1.13667
0.887334	1.136865
0.8874275	1.137105
0.887546	1.1375
0.8876475	1.13778
0.8877535	1.137975
0.8878605	1.138285
0.8879815	1.138675
0.88807	1.13889
0.888163	1.139085
0.8882845	1.139455
0.888403	1.13981
0.888499	1.140005
0.888589	1.140235
0.8887055	1.140625
0.8888105	1.14093
0.8889145	1.141125
0.889015	1.141405
0.8891265	1.141795
0.8892215	1.142055
0.8893225	1.14225
0.889432	1.142575
0.8895495	1.142965
0.889635	1.14318
0.8897245	1.143375
0.8898435	1.14375
0.8899625	1.144125
0.890051	1.14432
0.890136	1.144535
0.8902525	1.144925
0.890363	1.145265
0.89046	1.14546
0.8905515	1.145705
0.8906595	1.146095
0.890763	1.146405
0.890863	1.1466
0.8909595	1.146875
0.891063	1.147265
0.891162	1.147555
0.8912625	1.14775
0.8913625	1.148045
0.8914645	1.148435
0.89156	1.14871
0.8916585	1.148905
0.8917605	1.149215
0.891862	1.149605
0.891955	1.14987
0.892052	1.15007
0.892156	1.150395
0.892257	1.150785
0.8923485	1.15104
0.892444	1.151235
0.892548	1.151565
0.892648	1.151955
0.892739	1.15221
0.892834	1.152405
0.892938	1.152735
0.8930365	1.153125
0.893128	1.15339
0.8932225	1.153585
0.8933245	1.153905
0.893421	1.154295
0.8935145	1.15457
0.8936095	1.154765
0.893709	1.155075
0.8938025	1.155465
0.893898	1.15576
0.893993	1.155955
0.894089	1.15625
0.894181	1.156645
0.8942805	1.15696
0.8943735	1.157155
0.894464	1.157425
0.8945565	1.157815
0.8946615	1.158165
0.894749	1.15836
0.8948325	1.158595
0.8949305	1.158985
0.895041	1.159375
0.895116	1.15957
0.895191	1.159765
0.8953015	1.160155
0.895396	1.160545
0.895481	1.16079
0.8955685	1.160985
0.8956695	1.161325
0.8957555	1.161715
0.8958495	1.16202
0.8959405	1.162215
0.896032	1.1625
0.8961185	1.162895
0.8962225	1.163255
0.8963045	1.16345
0.896384	1.163675
0.8964825	1.164065
0.8965775	1.164455
0.896659	1.16469
0.8967425	1.164885
0.8968435	1.165235
0.896926	1.165625
0.89702	1.165935
0.897108	1.16613
0.897196	1.166405
0.8972805	1.166795
0.8973835	1.167185
0.8974565	1.16739
0.8975305	1.167585
0.8976345	1.167965
0.8977145	1.168355
0.897806	1.16866
0.897892	1.16886
0.89798	1.169145
0.8980605	1.169535
0.8981565	1.169925
0.898231	1.17014
0.898307	1.170335
0.8984075	1.170705
0.8984825	1.171095
0.8985775	1.17143
0.898659	1.171625
0.8987395	1.171875
0.898825	1.172265
0.8989065	1.172655
0.89899	1.172925
0.8990725	1.17312
0.899164	1.173435
0.8992385	1.173825
0.899335	1.174215
0.8994065	1.174425
0.899479	1.17462
0.8995785	1.175
0.89965	1.175395
0.899746	1.175745
0.8998225	1.17594
0.899898	1.176175
0.8999865	1.176565
0.9000595	1.176955
0.9001485	1.177265
0.900229	1.17746
0.9003115	1.177735
0.9003895	1.178125
0.900466	1.178515
0.9005495	1.1788
0.9006295	1.178995
0.900716	1.179295
0.9007885	1.179685
0.9008685	1.180075
0.900948	1.18034
0.901026	1.180535
0.901115	1.180855
0.9011845	1.18125
0.9012665	1.181645
0.901343	1.18189
0.901419	1.182085
0.9015095	1.182425
0.901577	1.182815
0.9016585	1.183205
0.9017345	1.183455
0.9018095	1.18365
0.9018995	1.183985
0.901966	1.184375
0.9020435	1.184765
0.9021205	1.185025
0.902196	1.18522
0.9022835	1.185545
0.90235	1.185935
0.902422	1.186325
0.902503	1.186615
0.902578	1.18681
0.9026605	1.187105
0.9027305	1.1875
0.9027955	1.187895
0.902882	1.18822
0.902955	1.188415
0.9030295	1.188675
0.9031065	1.189065
0.903167	1.189455
0.90326	1.189835
0.9033235	1.19003
0.903387	1.190235
0.903478	1.190625
0.9035365	1.191015
0.9036125	1.191405
0.903686	1.191665
0.903757	1.19186
0.9038415	1.192185
0.9039045	1.192575
0.9039655	1.192965
0.904052	1.193315
0.9041195	1.19351
0.904188	1.19375
0.904267	1.194145
0.9043215	1.194535
0.9043945	1.194925
0.9044665	1.195185
0.904535	1.19538
0.904616	1.195705
0.904678	1.196095
0.9047325	1.196485
0.904819	1.196875
0.904879	1.19708
0.9049385	1.197275
0.905026	1.197655
0.9050805	1.198045
0.9051365	1.198435
0.9052215	1.1988
0.905283	1.198995
0.905345	1.199215
0.905426	1.199605
0.9054775	1.2
0.9055345	1.200395
0.9056165	1.200745
0.9056785	1.20094
0.905742	1.201175
0.905819	1.201565
0.905869	1.201955
0.905925	1.202345
0.906007	1.2027
0.9060675	1.202895
0.906129	1.203125
0.906206	1.203515
0.9062555	1.203905
0.906308	1.204295
0.906392	1.20468
0.906448	1.204875
0.9065035	1.205075
0.906586	1.205465
0.906637	1.205855
0.9066855	1.20625
0.90676	1.206645
0.9068215	1.20688
0.9068805	1.207075
0.906959	1.207425
0.9070145	1.207815
0.907059	1.208205
0.9071195	1.208595
0.907192	1.208905
0.907252	1.2091
0.907318	1.209375
0.907384	1.209765
0.9074285	1.210155
0.9074755	1.210545
0.9075495	1.210935
0.9076065	1.211165
0.9076615	1.21136
0.907738	1.211715
0.9077905	1.212105
0.9078315	1.2125
0.907882	1.212895
0.90796	1.213275
0.908011	1.21347
0.908062	1.213675
0.908139	1.214065
0.908187	1.214455
0.9082265	1.214845
0.9082775	1.215235
0.908353	1.215605
0.9084045	1.2158
0.9084565	1.216015
0.90853	1.216405
0.908577	1.216795
0.9086155	1.217185
0.908664	1.217575
0.90874	1.217965
0.908788	1.218165
0.908836	1.21836
0.908912	1.21875
0.90896	1.219145
0.9089965	1.219535
0.909039	1.219925
0.9091025	1.220315
0.9091605	1.22058
0.9092125	1.220775
0.909278	1.221095
0.909333	1.221485
0.909371	1.221875
0.909407	1.222265
0.9094555	1.222655
0.909527	1.223035
0.9095735	1.22323
0.90962	1.223435
0.9096905	1.223825
0.909737	1.224215
0.9097715	1.224605
0.909808	1.225
0.9098595	1.225395
0.9099255	1.225735
0.9099735	1.22593
0.910025	1.226175
0.910089	1.226565
0.910132	1.226955
0.9101655	1.227345
0.910202	1.227735
0.910254	1.228125
0.9103185	1.22846
0.910366	1.228655
0.9104175	1.228905
0.91048	1.229295
0.910522	1.229685
0.9105545	1.230075
0.91059	1.230465
0.910639	1.230855
0.910705	1.231215
0.91075	1.231415
0.9107975	1.231645
0.9108625	1.232035
0.910906	1.232425
0.910938	1.232815
0.91097	1.233205
0.9110135	1.233595
0.9110765	1.233985
0.9111235	1.234215
0.9111675	1.23441
0.9112305	1.234765
0.911279	1.235155
0.9113135	1.235545
0.9113425	1.235935
0.9113755	1.236325
0.9114205	1.236715
0.911485	1.237105
0.911524	1.2373
0.911563	1.2375
0.9116265	1.237895
0.91167	1.238285
0.9117015	1.238675
0.9117275	1.239065
0.911756	1.239455
0.9117935	1.239845
0.911845	1.240235
0.9118945	1.240525
0.911934	1.24072
0.911983	1.241015
0.912033	1.241405
0.9120695	1.241795
0.912097	1.242185
0.912121	1.242575
0.9121475	1.242965
0.912181	1.243355
0.912226	1.24375
0.9122785	1.244095
0.912315	1.24429
0.9123555	1.244535
0.9124075	1.244925
0.9124455	1.245315
0.9124745	1.245705
0.9124975	1.246095
0.9125205	1.246485
0.9125485	1.246875
0.912584	1.247265
0.912632	1.247655
0.9126775	1.247945
0.9127135	1.24814
0.9127595	1.248435
0.9128075	1.248825
0.912843	1.249215
0.9128705	1.249605
0.9128935	1.25
0.9129165	1.250395
0.9129455	1.250785
0.912983	1.251175
0.9130335	1.251565
0.9130745	1.25182
0.9131095	1.252015
0.913159	1.252345
0.913204	1.252735
0.9132375	1.253125
0.9132635	1.253515
0.913285	1.253905
0.9133075	1.254295
0.9133355	1.254685
0.9133715	1.255075
0.9134195	1.255465
0.913462	1.255745
0.913497	1.25594
0.913543	1.25625
0.913588	1.256645
0.913622	1.257035
0.9136485	1.257425
0.91367	1.257815
0.9136905	1.258205
0.9137145	1.258595
0.913745	1.258985
0.9137835	1.259375
0.913834	1.259765
0.913865	1.25997
0.913895	1.260165
0.9139445	1.260545
0.9139825	1.260935
0.9140125	1.261325
0.9140365	1.261715
0.9140555	1.262105
0.9140735	1.2625
0.914094	1.262895
0.9141185	1.263285
0.9141495	1.263675
0.9141895	1.264065
0.914235	1.26441
0.9142655	1.264605
0.9143005	1.264845
0.9143485	1.265235
0.914385	1.265625
0.9144135	1.266015
0.9144365	1.266405
0.9144565	1.266795
0.9144775	1.267185
0.9145035	1.267575
0.9145365	1.267965
0.91458	1.268355
0.9146265	1.268685
0.9146595	1.268885
0.914699	1.269145
0.9147475	1.269535
0.914784	1.269925
0.9148125	1.270315
0.914835	1.270705
0.914856	1.271095
0.91488	1.271485
0.91491	1.271875
0.9149495	1.272265
0.915003	1.272655
0.9150365	1.272865
0.915069	1.27306
0.9151225	1.273435
0.915163	1.273825
0.9151935	1.274215
0.915218	1.274605
0.9152385	1.275
0.915259	1.275395
0.915284	1.275785
0.915315	1.276175
0.9153535	1.276565
0.9154025	1.276945
0.9154315	1.27714
0.915461	1.277345
0.9155095	1.277735
0.9155465	1.278125
0.915576	1.278515
0.9156	1.278905
0.9156205	1.279295
0.9156405	1.279685
0.915664	1.280075
0.9156945	1.280465
0.915735	1.280855
0.915789	1.281235
0.9158225	1.281435
0.9158575	1.281645
0.9159135	1.282035
0.915955	1.282425
0.915987	1.282815
0.916013	1.283205
0.916039	1.283595
0.916072	1.283985
0.9161185	1.284375
0.9161785	1.284725
0.91622	1.28492
0.9162655	1.285155
0.916327	1.285545
0.91637	1.285935
0.916402	1.286325
0.9164335	1.286715
0.916475	1.287105
0.916535	1.2875
0.9165865	1.28776
0.916633	1.287955
0.916694	1.288285
0.916745	1.288675
0.916781	1.289065
0.9168105	1.289455
0.9168445	1.289845
0.916891	1.290235
0.916955	1.29061
0.916996	1.290805
0.917038	1.291015
0.917102	1.291405
0.9171465	1.291795
0.9171795	1.292185
0.91721	1.292575
0.9172495	1.292965
0.9173085	1.293355
0.9173635	1.293625
0.9174125	1.293825
0.917475	1.294145
0.9175305	1.294535
0.91757	1.294925
0.9176075	1.295315
0.91766	1.295705
0.9177325	1.29605
0.917788	1.296245
0.9178485	1.296485
0.917922	1.296875
0.9179725	1.297265
0.91803	1.297655
0.9181145	1.297995
0.9181835	1.29819
0.9182555	1.298435
0.9183375	1.298825
0.918402	1.299215
0.918496	1.299575
0.918569	1.29977
0.9186415	1.3
0.9187305	1.300395
0.918798	1.300785
0.91889	1.301135
0.9189635	1.30133
0.919036	1.301565
0.9191185	1.301955
0.9191775	1.302345
0.919264	1.302735
0.919328	1.30295
0.9193905	1.303145
0.9194775	1.303515
0.9195325	1.303905
0.919586	1.304295
0.91967	1.304685
0.919725	1.304885
0.9197785	1.30508
0.91986	1.305465
0.9199095	1.305855
0.919951	1.30625
0.9200085	1.306645
0.9200805	1.30696
0.92014	1.307155
0.9202075	1.307425
0.920281	1.307815
0.920343	1.308205
0.920442	1.30857
0.9205205	1.308765
0.9206025	1.308985
0.9207175	1.309375
0.9208305	1.3097
0.9209415	1.309895
0.9210485	1.310155
0.9212005	1.310525
0.9213065	1.31072
0.9214085	1.310935
0.9215865	1.311305
0.921697	1.3115
0.921802	1.311715
0.92198	1.31207
0.9221	1.312265
0.922211	1.3125
0.9223765	1.31284
0.9225035	1.313035
0.9226195	1.313285
0.9227725	1.31361
0.922899	1.313805
0.923014	1.314065
0.923162	1.314405
0.9232805	1.3146
0.9233865	1.314845
0.9235425	1.315235
0.923632	1.31543
0.923719	1.315625
0.9238505	1.316015
0.9239595	1.316355
0.924052	1.31655
0.9241365	1.316795
0.924221	1.317185
0.9242905	1.317575
0.9243725	1.3179
0.9244395	1.318095
0.924509	1.318355
0.92458	1.31875
0.924636	1.319145
0.924729	1.319535
0.924799	1.31974
0.9248765	1.319935
0.924991	1.320315
0.9251145	1.32067
0.92522	1.320865
0.925334	1.321095
0.9255045	1.32139
0.9256655	1.321585
0.925861	1.321815
0.9260375	1.32201
0.9262325	1.32221
0.9264235	1.322405
0.926619	1.322595
0.926823	1.32279
0.927018	1.32297
0.927226	1.323165
0.9274215	1.32335
0.927629	1.323545
0.9278245	1.32373
0.9280285	1.323925
0.9282235	1.324115
0.928424	1.32431
0.9286195	1.3245
0.9288175	1.324695
0.929013	1.32489
0.92921	1.32509
0.929405	1.325285
0.9296025	1.32548
0.929798	1.32567
0.929998	1.325865
0.930193	1.326055
0.930397	1.32625
0.9305925	1.32644
0.930802	1.326635
0.9309975	1.326815
0.9312125	1.32701
0.9314075	1.327185
0.9316275	1.32738
0.931823	1.32755
0.9320315	1.327735
0.9322355	1.32792
0.9324305	1.32811
0.932631	1.328305
0.932821	1.328515
0.9330025	1.328715
0.933159	1.32891
0.933354	1.329145
0.933513	1.32934
0.9337085	1.32959
0.9338675	1.329785
0.934044	1.330075
0.934161	1.330295
0.9342705	1.33049
0.9344085	1.330855
0.9345095	1.33125
0.934562	1.331645
0.9345075	1.332035
0.93439	1.332425
0.934253	1.332705
0.934078	1.3329
0.9338825	1.33309
0.9335935	1.33327
0.933386	1.333385
0.933204	1.333595
0.933192	1.333985
0.933374	1.334215
0.933485	1.33441
0.9336805	1.334655
0.9339845	1.334775
0.934375	1.33486
0.9347245	1.334935
0.93492	1.33497
0.9351565	1.334995
0.935547	1.33503
0.9359375	1.33507
0.936328	1.335105
0.9367185	1.335135
0.9371095	1.335165
0.9375	1.33521
0.9378905	1.335285
0.9381255	1.33534
0.938321	1.335395
0.938672	1.335475
0.9390625	1.335535
0.939453	1.33559
0.939817	1.33568
0.9400125	1.335755
0.9402345	1.33583
0.940625	1.335925
0.9410155	1.336015
0.9412725	1.3361
0.941468	1.33619
0.941797	1.3363
0.9421875	1.33642
0.9424025	1.336505
0.9425975	1.336605
0.9429685	1.33675
0.9432425	1.33686
0.943438	1.336985
0.94375	1.337125
0.944018	1.337245
0.9442135	1.337385
0.9445315	1.33757
0.944738	1.337685
0.944933	1.337815
0.9452105	1.33801
0.945406	1.338175
0.9456345	1.33837
0.9458295	1.338545
0.946033	1.33874
0.9462285	1.33893
0.9464085	1.339125
0.946604	1.339345
0.946772	1.33954
0.946967	1.339805
0.9471035	1.34
0.9472125	1.340235
0.9473445	1.340625
0.94743	1.341015
0.947416	1.341405
0.947327	1.341795
0.947237	1.342185
0.9471315	1.342465
0.9469975	1.34266
0.9469975	1.342875
0.9471405	1.34307
0.947336	1.34328
0.9475605	1.343475
0.947756	1.343625
0.948047	1.34375
0.9483795	1.343875
0.948575	1.343985
0.948828	1.34408
0.9492185	1.34419
0.949514	1.34429
0.9497095	1.34438
0.95	1.34446
0.9503905	1.344525
0.9507815	1.344565
0.951172	1.344595
0.9515625	1.344615
0.951953	1.344615
0.9523435	1.344605
0.9527345	1.34459
0.953125	1.34458
0.9535155	1.34458
0.9539065	1.344585
0.954297	1.344605
0.9546875	1.344645
0.9549825	1.3447
0.9551775	1.344755
0.9554685	1.34482
0.9558595	1.344885
0.95625	1.34494
0.9566405	1.34502
0.956894	1.345095
0.9570895	1.34517
0.957422	1.34526
0.9578125	1.34534
0.9581675	1.345445
0.9583625	1.34553
0.9585935	1.345615
0.9589845	1.34572
0.95933	1.34583
0.959525	1.345925
0.9597655	1.346015
0.9601565	1.346135
0.9604345	1.34624
0.9606295	1.34635
0.9609375	1.34646
0.9613195	1.346595
0.9615145	1.346685
0.9617185	1.346775
0.9621095	1.346915
0.9623865	1.34702
0.9625815	1.347135
0.9628905	1.34725
0.9632595	1.34738
0.963455	1.347475
0.963672	1.347565
0.9640625	1.3477
0.9643395	1.347805
0.9645345	1.34791
0.9648435	1.34802
0.9652345	1.34815
0.96544	1.348235
0.965635	1.34832
0.9660155	1.348445
0.9663745	1.34856
0.96657	1.34865
0.966797	1.348735
0.9671875	1.348845
0.967546	1.348955
0.967741	1.34904
0.9679685	1.349125
0.9683595	1.349225
0.96875	1.34933
0.9689595	1.349405
0.969155	1.34948
0.9695315	1.349585
0.969922	1.34966
0.970244	1.34975
0.9704395	1.349835
0.970703	1.34992
0.9710935	1.349995
0.9714845	1.350065
0.971786	1.350155
0.971981	1.350235
0.9722655	1.350315
0.9726565	1.350385
0.973047	1.350445
0.973392	1.350535
0.9735875	1.350605
0.973828	1.35067
0.9742185	1.35075
0.9746095	1.35081
0.975	1.350885
0.9752525	1.350955
0.975448	1.351025
0.9757815	1.351105
0.976172	1.351165
0.9765625	1.35122
0.976953	1.351305
0.9771545	1.351365
0.97735	1.351425
0.9777345	1.35151
0.978125	1.351565
0.9785155	1.35162
0.978885	1.351705
0.9790805	1.351765
0.979297	1.351825
0.9796875	1.35191
0.980078	1.35196
0.9804685	1.352015
0.980817	1.3521
0.9810125	1.352165
0.98125	1.35223
0.9816405	1.352305
0.9820315	1.352355
0.982422	1.352415
0.982763	1.352495
0.9829585	1.35256
0.983203	1.352625
0.9835935	1.3527
0.9839845	1.35275
0.984375	1.352805
0.9847155	1.352885
0.984911	1.35295
0.9851565	1.353015
0.985547	1.35309
0.9859375	1.35314
0.986328	1.35319
0.986689	1.35327
0.9868845	1.35333
0.9871095	1.35339
0.9875	1.35347
0.9878905	1.35352
0.9882815	1.35357
0.988672	1.353645
0.9888945	1.3537
0.98909	1.35376
0.989453	1.35384
0.9898435	1.35389
0.9902345	1.35393
0.990625	1.353985
0.9909655	1.35406
0.991161	1.354115
0.9914065	1.354175
0.991797	1.354245
0.9921875	1.35429
0.992578	1.35433
0.9929685	1.354385
0.993306	1.354455
0.9935015	1.354505
0.99375	1.354565
0.9941405	1.354635
0.9945315	1.354675
0.994922	1.35471
0.9953125	1.354755
0.995703	1.354825
0.995915	1.354875
0.9961105	1.354925
0.9964845	1.355
0.996875	1.35505
0.9972655	1.355085
0.9976565	1.35512
0.998047	1.35517
0.9984035	1.355235
0.998599	1.35528
0.998828	1.35533
0.9992185	1.355395
0.9996095	1.35544
1.0000025	1.355475
1.000395	1.35551
1.000785	1.355555
1.001175	1.35562
1.001375	1.35566
1.00157	1.355705
1.001955	1.355775
1.002345	1.35582
1.002735	1.355855
1.003125	1.35589
1.003515	1.35593
1.003905	1.35599
1.00416	1.35604
1.004355	1.356085
1.004685	1.35615
1.005075	1.3562
1.005465	1.35624
1.005855	1.356275
1.00625	1.35631
1.006645	1.356365
1.00693	1.356425
1.007125	1.356475
1.007425	1.35653
1.007815	1.356585
1.008205	1.356625
1.008595	1.35666
1.008985	1.3567
1.009375	1.356755
1.00967	1.356815
1.009865	1.35686
1.010155	1.35692
1.010545	1.35698
1.010935	1.35702
1.011325	1.357055
1.011715	1.357095
1.012105	1.35716
1.01236	1.357215
1.01256	1.357265
1.012895	1.35733
1.013285	1.357385
1.013675	1.357425
1.014065	1.357455
1.014455	1.3575
1.014845	1.357575
1.01504	1.35762
1.015235	1.357665
1.015625	1.35774
1.016015	1.357785
1.016405	1.35782
1.016795	1.35786
1.017185	1.35791
1.01752	1.357975
1.017715	1.358025
1.017965	1.35808
1.018355	1.358145
1.01875	1.358185
1.019145	1.358215
1.019535	1.358255
1.019925	1.358315
1.020215	1.358375
1.02041	1.358425
1.020705	1.358485
1.021095	1.35854
1.021485	1.35858
1.021875	1.358615
1.022265	1.35865
1.022655	1.3587
1.02297	1.35876
1.023165	1.35881
1.023435	1.358865
1.023825	1.35892
1.024215	1.35896
1.024605	1.358995
1.025	1.35903
1.025395	1.359075
1.025765	1.35914
1.02596	1.359185
1.026175	1.35923
1.026565	1.359295
1.026955	1.35934
1.027345	1.35937
1.027735	1.3594
1.028125	1.35944
1.028515	1.359495
1.028805	1.35955
1.029	1.359595
1.029295	1.35965
1.029685	1.3597
1.030075	1.359735
1.030465	1.359765
1.030855	1.359795
1.03125	1.359835
1.031645	1.35989
1.03193	1.35994
1.032125	1.359985
1.032425	1.36004
1.032815	1.36009
1.033205	1.36013
1.033595	1.36016
1.033985	1.360185
1.034375	1.36022
1.034765	1.360265
1.03513	1.36032
1.035325	1.360355
1.035545	1.360395
1.035935	1.36045
1.036325	1.36049
1.036715	1.360525
1.037105	1.36055
1.0375	1.36057
1.037895	1.36059
1.038285	1.360615
1.038675	1.360655
1.03904	1.36071
1.039235	1.360745
1.039455	1.36079
1.039845	1.360855
1.040235	1.3609
1.040625	1.360935
1.041015	1.360965
1.041405	1.361005
1.041795	1.36108
1.041995	1.36113
1.04219	1.36118
1.042575	1.361255
1.042965	1.361295
1.043355	1.361325
1.04375	1.36136
1.044145	1.361395
1.044535	1.361435
1.044925	1.361485
1.04516	1.361515
1.045355	1.361545
1.045705	1.36159
1.046095	1.36163
1.046485	1.361665
1.046875	1.361695
1.047265	1.36172
1.047655	1.36175
1.048045	1.361795
1.048435	1.361855
1.0487	1.3619
1.048895	1.361935
1.049215	1.361985
1.049605	1.36203
1.05	1.36206
1.050395	1.36208
1.050785	1.3621
1.051175	1.362125
1.051565	1.362155
1.051955	1.362195
1.052345	1.36225
1.05259	1.36229
1.052785	1.36233
1.053125	1.362385
1.053515	1.36243
1.053905	1.36246
1.054295	1.36248
1.054685	1.3625
1.055075	1.36252
1.055465	1.362545
1.055855	1.36257
1.05625	1.362595
1.056645	1.362625
1.057035	1.36266
1.057305	1.36269
1.0575	1.36271
1.057815	1.36274
1.058205	1.362775
1.058595	1.362805
1.058985	1.362835
1.059375	1.36286
1.059765	1.36288
1.060155	1.362895
1.060545	1.36291
1.060935	1.36293
1.061325	1.36295
1.061715	1.36297
1.062105	1.363
1.0625	1.363045
1.06274	1.36308
1.062935	1.363115
1.063285	1.363165
1.063675	1.363215
1.064065	1.363255
1.064455	1.36328
1.064845	1.3633
1.065235	1.363325
1.065625	1.363355
1.066015	1.36339
1.066405	1.36344
1.066625	1.363475
1.06682	1.363505
1.067185	1.363555
1.067575	1.3636
1.067965	1.363635
1.068355	1.363665
1.06875	1.36369
1.069145	1.36371
1.069535	1.363735
1.069925	1.363775
1.07031	1.363835
1.070505	1.36387
1.070705	1.363905
1.071095	1.36397
1.071485	1.36402
1.071875	1.36405
1.072265	1.364075
1.072655	1.364105
1.073045	1.364135
1.073435	1.36417
1.073825	1.36422
1.07404	1.364255
1.074235	1.364285
1.074605	1.364335
1.075	1.364375
1.075395	1.364405
1.075785	1.36443
1.076175	1.364445
1.076565	1.364455
1.076955	1.364465
1.077345	1.364475
1.077735	1.364485
1.078125	1.3645
1.078515	1.36452
1.078905	1.36454
1.079295	1.364565
1.079685	1.36459
1.080075	1.364615
1.080395	1.36464
1.08059	1.364655
1.080855	1.36467
1.08125	1.364695
1.081645	1.36472
1.082035	1.36474
1.082425	1.36476
1.082815	1.36478
1.083205	1.3648
1.083595	1.364815
1.083985	1.364825
1.084375	1.36483
1.084765	1.364835
1.085155	1.36484
1.085545	1.364845
1.085935	1.36485
1.086325	1.364855
1.086715	1.364865
1.087105	1.36488
1.0875	1.3649
1.087895	1.36492
1.088285	1.364935
1.088675	1.36495
1.089065	1.36497
1.089455	1.364995
1.089755	1.365025
1.08995	1.36505
1.090235	1.365085
1.090625	1.36513
1.091015	1.365165
1.091405	1.36519
1.091795	1.36521
1.092185	1.365225
1.092575	1.365235
1.092965	1.36525
1.093355	1.36527
1.09375	1.3653
1.094145	1.365345
1.094525	1.3654
1.09472	1.36543
1.094925	1.365455
1.095315	1.365495
1.095705	1.36552
1.096095	1.36554
1.096485	1.365565
1.096875	1.365585
1.097265	1.3656
1.097655	1.365615
1.098045	1.36563
1.098435	1.36565
1.098825	1.365675
1.099215	1.365705
1.099605	1.365735
1.1	1.36577
1.10036	1.365805
1.100555	1.365825
1.100785	1.36585
1.101175	1.365885
1.101565	1.365915
1.101955	1.365945
1.102345	1.365975
1.102735	1.366
1.103125	1.36602
1.103515	1.36604
1.103905	1.36606
1.104295	1.36608
1.104685	1.3661
1.105075	1.36613
1.105465	1.366175
1.105705	1.366205
1.1059	1.36623
1.10625	1.366275
1.106645	1.36632
1.107035	1.366355
1.107425	1.36638
1.107815	1.3664
1.108205	1.36642
1.108595	1.366435
1.108985	1.366455
1.109375	1.36648
1.109765	1.36651
1.110155	1.366555
1.1104	1.36659
1.110595	1.366625
1.110935	1.36667
1.111325	1.36671
1.111715	1.366745
1.112105	1.36677
1.1125	1.36679
1.112895	1.366805
1.113285	1.36682
1.113675	1.36684
1.114065	1.366865
1.114455	1.3669
1.114845	1.366945
1.11511	1.36698
1.115305	1.36701
1.115625	1.367055
1.116015	1.367095
1.116405	1.367125
1.116795	1.36715
1.117185	1.36717
1.117575	1.367185
1.117965	1.3672
1.118355	1.36722
1.11875	1.367245
1.119145	1.367275
1.119535	1.36731
1.11992	1.367355
1.120115	1.36738
1.120315	1.36741
1.120705	1.36746
1.121095	1.367495
1.121485	1.36752
1.121875	1.36754
1.122265	1.36756
1.122655	1.367575
1.123045	1.36759
1.123435	1.36761
1.123825	1.36763
1.124215	1.367655
1.124605	1.36769
1.125	1.36773
1.125275	1.36776
1.12547	1.36779
1.125785	1.36783
1.126175	1.367865
1.126565	1.367895
1.126955	1.36792
1.127345	1.36794
1.127735	1.367955
1.128125	1.367965
1.128515	1.36798
1.128905	1.368
1.129295	1.36802
1.129685	1.36804
1.130075	1.36807
1.130465	1.368105
1.130825	1.36814
1.13102	1.368165
1.13125	1.368195
1.131645	1.368235
1.132035	1.368265
1.132425	1.36829
1.132815	1.36831
1.133205	1.36833
1.133595	1.368345
1.133985	1.368355
1.134375	1.36837
1.134765	1.368385
1.135155	1.3684
1.135545	1.36842
1.135935	1.368445
1.136325	1.368475
1.136715	1.36851
1.137025	1.36854
1.13722	1.36856
1.1375	1.36859
1.137895	1.368625
1.138285	1.368655
1.138675	1.36868
1.139065	1.3687
1.139455	1.36872
1.139845	1.368735
1.140235	1.368745
1.140625	1.368755
1.141015	1.36877
1.141405	1.36879
1.141795	1.368805
1.142185	1.368825
1.142575	1.368855
1.142965	1.368885
1.143355	1.36892
1.14357	1.368945
1.14377	1.36897
1.144145	1.369005
1.144535	1.369035
1.144925	1.36906
1.145315	1.36908
1.145705	1.3691
1.146095	1.369115
1.146485	1.36913
1.146875	1.369145
1.147265	1.369155
1.147655	1.36917
1.148045	1.36919
1.148435	1.36921
1.148825	1.369235
1.149215	1.369265
1.149605	1.3693
1.14988	1.36933
1.15008	1.36935
1.150395	1.36938
1.150785	1.369415
1.151175	1.369445
1.151565	1.36947
1.151955	1.36949
1.152345	1.369505
1.152735	1.369515
1.153125	1.36953
1.153515	1.369545
1.153905	1.36956
1.154295	1.36958
1.154685	1.3696
1.155075	1.369625
1.155465	1.369655
1.155855	1.36969
1.15614	1.36972
1.15634	1.36974
1.156645	1.36977
1.157035	1.369805
1.157425	1.369835
1.157815	1.36986
1.158205	1.36988
1.158595	1.369895
1.158985	1.36991
1.159375	1.369925
1.159765	1.369935
1.160155	1.36995
1.160545	1.36997
1.160935	1.36999
1.161325	1.37001
1.161715	1.37004
1.162105	1.370075
1.162405	1.370105
1.162605	1.37013
1.162895	1.37016
1.163285	1.370195
1.163675	1.37022
1.164065	1.370245
1.164455	1.370265
1.164845	1.37028
1.165235	1.370295
1.165625	1.37031
1.166015	1.370325
1.166405	1.370335
1.166795	1.37035
1.167185	1.37037
1.167575	1.37039
1.167965	1.370415
1.168355	1.370445
1.16875	1.370485
1.16895	1.37051
1.169145	1.37053
1.169535	1.370565
1.169925	1.370595
1.170315	1.37062
1.170705	1.37064
1.171095	1.37066
1.171485	1.37068
1.171875	1.370695
1.172265	1.370705
1.172655	1.370715
1.173045	1.37073
1.173435	1.37075
1.173825	1.37077
1.174215	1.37079
1.174605	1.370815
1.175	1.37085
1.17532	1.370885
1.175515	1.37091
1.175785	1.370935
1.176175	1.37097
1.176565	1.371
1.176955	1.37102
1.177345	1.37104
1.177735	1.37106
1.178125	1.371075
1.178515	1.37109
1.178905	1.371105
1.179295	1.371115
1.179685	1.37113
1.180075	1.37115
1.180465	1.37117
1.180855	1.371195
1.18125	1.37123
1.181645	1.37127
1.18184	1.37129
1.182035	1.37131
1.182425	1.37135
1.182815	1.371385
1.183205	1.37141
1.183595	1.37143
1.183985	1.37145
1.184375	1.371465
1.184765	1.371475
1.185155	1.37149
1.185545	1.371505
1.185935	1.37152
1.186325	1.37154
1.186715	1.37156
1.187105	1.371585
1.1875	1.371615
1.187895	1.37165
1.18811	1.371675
1.188305	1.3717
1.188675	1.371735
1.189065	1.371765
1.189455	1.371795
1.189845	1.37182
1.190235	1.37184
1.190625	1.371855
1.191015	1.371865
1.191405	1.37188
1.191795	1.371895
1.192185	1.37191
1.192575	1.371925
1.192965	1.371945
1.193355	1.37197
1.19375	1.372
1.194145	1.37204
1.194395	1.372065
1.19459	1.372085
1.194925	1.37212
1.195315	1.372155
1.195705	1.37218
1.196095	1.3722
1.196485	1.37222
1.196875	1.37224
1.197265	1.372255
1.197655	1.372265
1.198045	1.372275
1.198435	1.37229
1.198825	1.37231
1.199215	1.37233
1.199605	1.37235
1.2	1.372375
1.200395	1.37241
1.20074	1.372445
1.200935	1.372465
1.201175	1.37249
1.201565	1.372525
1.201955	1.372555
1.202345	1.37258
1.202735	1.3726
1.203125	1.37262
1.203515	1.372635
1.203905	1.372645
1.204295	1.372655
1.204685	1.37267
1.205075	1.372685
1.205465	1.3727
1.205855	1.37272
1.20625	1.372745
1.206645	1.37277
1.207035	1.3728
1.207385	1.372835
1.20758	1.372855
1.207815	1.37288
1.208205	1.372915
1.208595	1.372945
1.208985	1.37297
1.209375	1.37299
1.209765	1.373005
1.210155	1.37302
1.210545	1.373035
1.210935	1.373045
1.211325	1.373055
1.211715	1.37307
1.212105	1.373085
1.2125	1.3731
1.212895	1.37312
1.213285	1.373145
1.213675	1.373175
1.214065	1.37321
1.214335	1.373235
1.21453	1.373255
1.214845	1.373285
1.215235	1.373315
1.215625	1.37334
1.216015	1.373365
1.216405	1.373385
1.216795	1.3734
1.217185	1.373415
1.217575	1.373425
1.217965	1.37344
1.218355	1.373455
1.21875	1.373465
1.219145	1.37348
1.219535	1.3735
1.219925	1.37352
1.220315	1.37354
1.220705	1.373565
1.221095	1.3736
1.221335	1.373625
1.22153	1.373645
1.221875	1.37368
1.222265	1.373715
1.222655	1.37374
1.223045	1.37376
1.223435	1.37378
1.223825	1.373795
1.224215	1.373805
1.224605	1.37382
1.225	1.373835
1.225395	1.373845
1.225785	1.37386
1.226175	1.373875
1.226565	1.37389
1.226955	1.37391
1.227345	1.373935
1.227735	1.373965
1.228125	1.374
1.228325	1.37402
1.22852	1.37404
1.228905	1.37408
1.229295	1.37411
1.229685	1.374135
1.230075	1.37416
1.230465	1.374175
1.230855	1.37419
1.23125	1.374205
1.231645	1.374215
1.232035	1.374225
1.232425	1.37424
1.232815	1.374255
1.233205	1.37427
1.233595	1.37429
1.233985	1.374315
1.234375	1.37434
1.234765	1.37437
1.235065	1.3744
1.23526	1.37442
1.235545	1.37445
1.235935	1.374485
1.236325	1.374515
1.236715	1.37454
1.237105	1.374555
1.2375	1.37457
1.237895	1.374585
1.238285	1.3746
1.238675	1.374615
1.239065	1.374625
1.239455	1.374635
1.239845	1.37465
1.240235	1.37467
1.240625	1.37469
1.241015	1.374715
1.241405	1.374745
1.241795	1.37478
1.24203	1.3748
1.242225	1.37482
1.242575	1.374855
1.242965	1.374885
1.243355	1.37491
1.24375	1.37493
1.244145	1.37495
1.244535	1.374965
1.244925	1.374975
1.245315	1.37499
1.245705	1.375005
1.246095	1.375015
1.246485	1.375025
1.246875	1.37504
1.247265	1.375055
1.247655	1.37507
1.248045	1.375095
1.248435	1.375125
1.248825	1.375155
1.249165	1.375185
1.24936	1.375205
1.249605	1.375225
1.25	1.375255
1.250395	1.37528
1.250785	1.375305
1.251175	1.375325
1.251565	1.37534
1.251955	1.375355
1.252345	1.375365
1.252735	1.37538
1.253125	1.375395
1.253515	1.375405
1.253905	1.375415
1.254295	1.375425
1.254685	1.37544
1.255075	1.37546
1.255465	1.37548
1.255855	1.3755
1.25625	1.375525
1.256645	1.375555
1.256905	1.37558
1.2571	1.3756
1.257425	1.375625
1.257815	1.375655
1.258205	1.37568
1.258595	1.3757
1.258985	1.37572
1.259375	1.375735
1.259765	1.37575
1.260155	1.375765
1.260545	1.375775
1.260935	1.375785
1.261325	1.375795
1.261715	1.375805
1.262105	1.37582
1.2625	1.375835
1.262895	1.37585
1.263285	1.37587
1.263675	1.375895
1.264065	1.375925
1.264455	1.37596
1.264655	1.37598
1.26485	1.375995
1.265235	1.376025
1.265625	1.376055
1.266015	1.37608
1.266405	1.3761
1.266795	1.37612
1.267185	1.376135
1.267575	1.376145
1.267965	1.376155
1.268355	1.376165
1.26875	1.376175
1.269145	1.376185
1.269535	1.3762
1.269925	1.376215
1.270315	1.37623
1.270705	1.37625
1.271095	1.37627
1.271485	1.376295
1.271875	1.376325
1.272225	1.376355
1.27242	1.376375
1.272655	1.376395
1.273045	1.376425
1.273435	1.37645
1.273825	1.37647
1.274215	1.37649
1.274605	1.37651
1.275	1.376525
1.275395	1.376535
1.275785	1.376545
1.276175	1.376555
1.276565	1.376565
1.276955	1.376575
1.277345	1.37659
1.277735	1.376605
1.278125	1.37662
1.278515	1.376635
1.278905	1.37665
1.279295	1.376675
1.279685	1.376705
1.280075	1.376735
1.28032	1.376755
1.280515	1.37677
1.280855	1.3768
1.28125	1.37683
1.281645	1.37685
1.282035	1.37687
1.282425	1.37689
1.282815	1.376905
1.283205	1.376915
1.283595	1.37693
1.283985	1.376945
1.284375	1.37695
1.284765	1.376955
1.285155	1.37697
1.285545	1.376985
1.285935	1.376995
1.286325	1.37701
1.286715	1.377025
1.287105	1.37704
1.2875	1.377065
1.287895	1.37709
1.288285	1.377115
1.288555	1.37714
1.28875	1.37716
1.289065	1.377185
1.289455	1.377215
1.289845	1.37724
1.290235	1.37726
1.290625	1.377275
1.291015	1.37729
1.291405	1.377305
1.291795	1.377315
1.292185	1.377325
1.292575	1.377335
1.292965	1.377345
1.293355	1.377355
1.29375	1.377365
1.294145	1.377375
1.294535	1.37739
1.294925	1.377405
1.295315	1.37742
1.295705	1.37744
1.296095	1.37746
1.296485	1.377485
1.296875	1.377515
1.297125	1.377535
1.29732	1.37755
1.297655	1.377575
1.298045	1.377605
1.298435	1.37763
1.298825	1.37765
1.299215	1.377665
1.299605	1.37768
1.3	1.377695
1.300395	1.377705
1.300785	1.377715
1.301175	1.377725
1.301565	1.377735
1.301955	1.377745
1.302345	1.377755
1.302735	1.377765
1.303125	1.377775
1.303515	1.377785
1.303905	1.3778
1.304295	1.37782
1.304685	1.37784
1.305075	1.37786
1.305465	1.377885
1.305855	1.377915
1.30605	1.37793
1.30625	1.377945
1.306645	1.377975
1.307035	1.378
1.307425	1.37802
1.307815	1.37804
1.308205	1.378055
1.308595	1.37807
1.308985	1.378085
1.309375	1.378095
1.309765	1.378105
1.310155	1.378115
1.310545	1.37812
1.310935	1.378125
1.311325	1.378135
1.311715	1.378145
1.312105	1.378155
1.3125	1.378165
1.312895	1.37818
1.313285	1.378195
1.313675	1.37821
1.314065	1.37823
1.314455	1.37825
1.314845	1.378275
1.31523	1.378305
1.315425	1.37832
1.315625	1.378335
1.316015	1.378365
1.316405	1.37839
1.316795	1.37841
1.317185	1.378425
1.317575	1.37844
1.317965	1.378455
1.318355	1.378465
1.31875	1.378475
1.319145	1.378485
1.319535	1.378495
1.319925	1.378505
1.320315	1.378515
1.320705	1.378525
1.321095	1.378535
1.321485	1.378545
1.321875	1.378555
1.322265	1.378565
1.322655	1.37858
1.323045	1.3786
1.323435	1.37862
1.323825	1.37864
1.324215	1.37866
1.324605	1.378685
1.32484	1.378705
1.32504	1.378725
1.325395	1.37875
1.325785	1.378775
1.326175	1.378795
1.326565	1.37881
1.326955	1.37883
1.327345	1.378845
1.327735	1.378855
1.328125	1.378865
1.328515	1.378875
1.328905	1.378885
1.329295	1.378895
1.329685	1.378905
1.330075	1.378915
1.330465	1.378925
1.330855	1.378935
1.33125	1.378945
1.331645	1.378955
1.332035	1.37897
1.332425	1.378985
1.332815	1.379
1.333205	1.37902
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan


==> tikz/lgpi_profile-3.tsv <==
nan	nan
0.00625	0.559736
0.009375	0.559736
0.0125	0.559736
0.015625	0.559736
0.01875	0.559736
0.021875	0.559736
0.025	0.559736
0.028125	0.559736
0.03125	0.559736
0.034375	0.559736
0.0375	0.559736
0.040625	0.559736
0.04375	0.559736
0.046875	0.559736
0.05	0.559736
0.053125	0.559736
0.05625	0.559736
0.059375	0.559736
0.0625	0.5597145
0.065625	0.5596785
0.06875	0.559664
0.071875	0.559664
0.075	0.559664
0.078125	0.559664
0.08125	0.559664
0.084375	0.559664
0.0875	0.559664
0.090625	0.5596525
0.09375	0.5596195
0.096875	0.559598
0.09999975	0.559598
0.1031245	0.559598
0.10625	0.559598
0.109375	0.559598
0.1125	0.5595865
0.1156255	0.559556
0.11875	0.559537
0.121875	0.559537
0.1250005	0.559537
0.1281255	0.559537
0.13125	0.5595215
0.1343745	0.5594925
0.1374995	0.559479
0.140625	0.559479
0.1437505	0.559479
0.1468755	0.559469
0.15	0.559442
0.1531245	0.559425
0.15625	0.559425
0.1593755	0.559425
0.1625	0.559406
0.1656245	0.559381
0.1687495	0.559375
0.171875	0.559375
0.1750005	0.5593625
0.1781255	0.5593375
0.18125	0.559325
0.1843745	0.559325
0.1875	0.55931
0.1906255	0.559283
0.19375	0.559271
0.1968745	0.559271
0.1999995	0.559247
0.203125	0.559218
0.2062505	0.559213
0.2093755	0.559203
0.2125	0.5591725
0.2156245	0.559152
0.21875	0.559152
0.2218755	0.559119
0.225	0.559086
0.2281245	0.559086
0.2312495	0.559057
0.234375	0.559021
0.2375005	0.559014
0.2406255	0.5589845
0.24375	0.558946
0.2468745	0.558937
0.25	0.5589025
0.253125	0.558861
0.2562495	0.558854
0.259375	0.558809
0.2625	0.558764
0.265625	0.5587505
0.26875	0.558701
0.271875	0.558665
0.2750005	0.5586315
0.278125	0.5585775
0.28125	0.558553
0.284375	0.5584935
0.2874995	0.558438
0.290625	0.5584035
0.29375	0.5583375
0.296875	0.5582975
0.3	0.5582245
0.303125	0.55816
0.3062505	0.5580995
0.309375	0.5580175
0.3125	0.55796
0.315625	0.5578685
0.3187495	0.5577975
0.321875	0.5577055
0.325	0.557629
0.328125	0.557552
0.33125	0.55747
0.334375	0.5574095
0.3375005	0.5573365
0.340625	0.557277
0.34375	0.557211
0.346875	0.557153
0.3499995	0.5570935
0.353125	0.5570405
0.35625	0.5569865
0.359375	0.556935
0.3625	0.5568855
0.365625	0.556838
0.3687505	0.556793
0.371875	0.556747
0.375	0.5567055
0.378125	0.556662
0.3812495	0.5566235
0.384375	0.5565825
0.3875	0.5565465
0.390625	0.556508
0.39375	0.556472
0.396875	0.5564395
0.4000005	0.5564035
0.403125	0.5563745
0.40625	0.5563395
0.409375	0.5563125
0.4124995	0.5562805
0.415625	0.5562545
0.41875	0.556224
0.421875	0.5561905
0.425	0.5561635
0.428125	0.5561275
0.4312505	0.5560985
0.434375	0.5560575
0.4375	0.556016
0.440625	0.555983
0.4437495	0.5559355
0.446875	0.555895
0.45	0.555846
0.453125	0.5557905
0.45625	0.555749
0.459375	0.5556855
0.4625005	0.555621
0.465625	0.55557
0.46875	0.555493
0.471875	0.555419
0.4749995	0.5553525
0.478125	0.5552575
0.48125	0.555165
0.484375	0.5550815
0.4875	0.554964
0.490625	0.5548435
0.4937505	0.554741
0.496875	0.5545985
0.4999995	0.554462
0.5031245	0.554368
0.5062495	0.5542575
0.509375	0.554146
0.5125005	0.554061
0.515625	0.5539835
0.5187495	0.5538925
0.521875	0.5538105
0.5250005	0.553749
0.5281255	0.5536825
0.53125	0.5536105
0.5343745	0.553549
0.5374995	0.5534975
0.540625	0.553443
0.5437505	0.553386
0.546875	0.5533365
0.5499995	0.5532935
0.553125	0.5532505
0.5562505	0.553203
0.5593755	0.5531585
0.5625	0.5531225
0.5656245	0.5530855
0.5687495	0.5530435
0.571875	0.552995
0.5750005	0.552946
0.578125	0.552899
0.5812495	0.552849
0.584375	0.5527935
0.5875005	0.552727
0.5906255	0.552658
0.59375	0.55259
0.5968745	0.552516
0.5999995	0.5524365
0.603125	0.552351
0.6062505	0.5522475
0.609375	0.552135
0.6124995	0.552022
0.615625	0.551896
0.6187505	0.551758
0.6214845	0.551624
0.623047	0.551541
0.625	0.551444
0.6281245	0.5512915
0.6312495	0.5511465
0.634375	0.5510195
0.6375005	0.5509075
0.640625	0.5508035
0.6437495	0.550708
0.646875	0.55062
0.6500005	0.550537
0.6531255	0.55046
0.65625	0.550387
0.6593745	0.550319
0.6624995	0.550255
0.665625	0.5501935
0.6687505	0.5501365
0.671875	0.550084
0.6749995	0.550035
0.678125	0.5499865
0.6812505	0.5499375
0.6843755	0.549886
0.6875	0.5498295
0.6906245	0.549769
0.6937495	0.5497045
0.696875	0.549634
0.7000005	0.549558
0.703125	0.5494755
0.7062495	0.5493845
0.709375	0.549285
0.7125005	0.5491765
0.7156255	0.549057
0.71875	0.5489225
0.7218745	0.548773
0.7249995	0.548605
0.727178	0.548476
0.728741	0.5483785
0.7312505	0.548232
0.734375	0.548066
0.7374995	0.547918
0.740625	0.5477835
0.7437505	0.547662
0.7468755	0.5475515
0.75	0.5474495
0.7531245	0.547354
0.7562495	0.5472665
0.759375	0.547189
0.7625005	0.547117
0.765625	0.547049
0.7687495	0.5469865
0.771875	0.5469285
0.7750005	0.5468725
0.7781255	0.5468165
0.78125	0.546757
0.7843745	0.546693
0.7874995	0.5466205
0.790625	0.5465405
0.7937505	0.546456
0.796875	0.5463635
0.7999995	0.5462635
0.803125	0.5461535
0.8062505	0.54603
0.8093755	0.5458875
0.8125	0.5457205
0.8156245	0.545536
0.8181165	0.545377
0.819679	0.5452685
0.821875	0.5451265
0.8250005	0.5449415
0.828125	0.5447725
0.8312495	0.5446175
0.834375	0.544483
0.8375005	0.544367
0.8406255	0.5442625
0.84375	0.5441665
0.8468745	0.5440735
0.8499995	0.5439885
0.853125	0.5439155
0.8562505	0.543848
0.859375	0.5437825
0.8624995	0.5437175
0.865625	0.543652
0.8687505	0.5435835
0.8718755	0.5435075
0.875	0.543419
0.8781245	0.543324
0.8812495	0.543224
0.884375	0.5431085
0.8875005	0.5429725
0.890625	0.5428235
0.8937495	0.5426625
0.896875	0.542466
0.899543	0.5422715
0.9011055	0.542152
0.9031255	0.54201
0.90625	0.541808
0.9093745	0.54162
0.9124995	0.5414565
0.915625	0.5413225
0.9187505	0.5411935
0.921875	0.5410765
0.9249995	0.54098
0.928125	0.540885
0.9312505	0.5407975
0.9343755	0.5407245
0.9375	0.540653
0.9406245	0.540583
0.9437495	0.540514
0.946875	0.540431
0.9500005	0.540341
0.953125	0.5402475
0.9562495	0.5401355
0.959375	0.5400135
0.9625005	0.539876
0.9656255	0.5397155
0.96875	0.539542
0.9718745	0.5393215
0.9742755	0.5391265
0.975838	0.5390065
0.978125	0.5388305
0.9812505	0.53861
0.984375	0.5384265
0.9874995	0.538259
0.990625	0.5381145
0.9937505	0.5379885
0.9968755	0.5378725
0.999999	0.5377725
1.003125	0.5376785
1.00625	0.5375955
1.009375	0.5375185
1.0125	0.537445
1.015625	0.537364
1.01875	0.537276
1.021875	0.537176
1.025	0.5370645
1.028125	0.5369395
1.03125	0.5367975
1.034375	0.536631
1.0375	0.5364405
1.040625	0.5362145
1.043075	0.53601
1.044635	0.5358815
1.046875	0.5356915
1.05	0.5354585
1.053125	0.535261
1.05625	0.5350905
1.059375	0.5349425
1.0625	0.53481
1.065625	0.5346955
1.06875	0.5345905
1.071875	0.534499
1.075	0.5344135
1.078125	0.534334
1.08125	0.5342485
1.084375	0.5341565
1.0875	0.5340485
1.090625	0.533927
1.09375	0.533793
1.096875	0.5336335
1.1	0.533455
1.103125	0.533236
1.10625	0.53298
1.10799	0.5328305
1.109555	0.532681
1.1125	0.532426
1.115625	0.532205
1.11875	0.5320135
1.121875	0.5318465
1.125	0.531709
1.128125	0.531581
1.13125	0.5314685
1.134375	0.531372
1.1375	0.5312815
1.140625	0.531196
1.14375	0.531105
1.146875	0.5309985
1.15	0.530883
1.153125	0.5307535
1.15625	0.5305945
1.159375	0.5304115
1.1625	0.530206
1.165625	0.5299475
1.16774	0.5297435
1.1693	0.529588
1.171875	0.5293585
1.175	0.5291155
1.178125	0.528906
1.18125	0.5287305
1.184375	0.5285825
1.1875	0.5284485
1.190625	0.5283295
1.19375	0.528228
1.196875	0.528137
1.2	0.528044
1.203125	0.52794
1.20625	0.5278265
1.209375	0.527699
1.2125	0.527548
1.215625	0.527364
1.21875	0.527151
1.221875	0.5269035
1.22441	0.5266655
1.22597	0.5264985
1.228125	0.526287
1.23125	0.5260175
1.234375	0.5257945
1.2375	0.525609
1.240625	0.5254505
1.24375	0.5253135
1.246875	0.525192
1.25	0.5250835
1.253125	0.524987
1.25625	0.5248895
1.259375	0.5247795
1.2625	0.524653
1.265625	0.5245055
1.26875	0.524333
1.271875	0.5241295
1.275	0.523885
1.278	0.5235945
1.279565	0.5234225
1.28125	0.523246
1.284375	0.5229545
1.2875	0.5227145
1.290625	0.522513
1.29375	0.522341
1.296875	0.522194
1.3	0.522067
1.303125	0.521954
1.30625	0.521853
1.309375	0.52175
1.3125	0.5216305
1.315625	0.521493
1.31875	0.521333
1.321875	0.5211425
1.325	0.5209135
1.328125	0.520634
1.33041	0.520396
1.33197	0.520215
nan	nan
0.00625	0.824153
0.009375	0.824172
0.0125	0.824199
0.015625	0.8242345
0.01875	0.824274
0.021875	0.824317
0.025	0.824366
0.028125	0.8244205
0.03125	0.824479
0.034375	0.8245395
0.0375	0.8246015
0.040625	0.824665
0.04375	0.824729
0.046875	0.8247935
0.05	0.8248575
0.053125	0.8249205
0.05625	0.824983
0.059375	0.8250475
0.0625	0.82512
0.065625	0.8252045
0.06875	0.825303
0.071875	0.8254185
0.075	0.825556
0.078125	0.8257215
0.08125	0.825924
0.084375	0.826177
0.0870184	0.8264405
0.0885809	0.8266195
0.090625	0.8268405
0.09375	0.8271415
0.096875	0.8273925
0.09999975	0.827605
0.1031245	0.827787
0.10625	0.8279445
0.109375	0.8280825
0.1125	0.828217
0.1156255	0.8283745
0.11875	0.828572
0.121875	0.828826
0.1250005	0.8291655
0.1275415	0.829524
0.129104	0.829789
0.13125	0.8301125
0.1343745	0.830501
0.1374995	0.8307985
0.140625	0.8310335
0.1437505	0.831226
0.1468755	0.831418
0.15	0.8316615
0.1531245	0.8319955
0.15625	0.8324795
0.1579035	0.8327905
0.159466	0.833101
0.1625	0.8336025
0.1656245	0.83397
0.1687495	0.834243
0.171875	0.834478
0.1750005	0.8347575
0.1781255	0.835161
0.1808335	0.83567
0.1823955	0.836047
0.1843745	0.836463
0.1875	0.836974
0.1906255	0.837322
0.19375	0.837603
0.1968745	0.83794
0.1999995	0.838461
0.202034	0.8389225
0.203597	0.839353
0.2062505	0.839915
0.2093755	0.8403655
0.2125	0.840696
0.2156245	0.8410765
0.21875	0.8416995
0.220444	0.842141
0.2220065	0.842582
0.225	0.843232
0.2281245	0.843659
0.2312495	0.844042
0.234375	0.844625
0.2363705	0.845154
0.237933	0.8456675
0.2406255	0.846316
0.24375	0.846797
0.2468745	0.847234
0.25	0.8479575
0.2515685	0.8484345
0.2531305	0.8489185
0.2562495	0.849658
0.259375	0.850132
0.2625	0.8507365
0.264591	0.8513435
0.266154	0.8519395
0.26875	0.852637
0.271875	0.853181
0.2750005	0.853799
0.2771305	0.8544405
0.2786925	0.855075
0.28125	0.8557945
0.284375	0.856379
0.2874995	0.8571305
0.2892365	0.8577215
0.2907995	0.8583285
0.29375	0.8591335
0.296875	0.8597605
0.299417	0.8605175
0.300979	0.861218
0.303125	0.861919
0.3062505	0.8626285
0.309273	0.86349
0.310835	0.864123
0.3125	0.8647495
0.315625	0.8656125
0.3187495	0.8664885
0.3204075	0.8671275
0.3219705	0.867787
0.325	0.868703
0.328125	0.8696375
0.32973	0.870284
0.331292	0.870945
0.334375	0.8719155
0.3372525	0.872846
0.338815	0.8735985
0.340625	0.874314
0.34375	0.875267
0.34614	0.8761135
0.347702	0.8769745
0.3499995	0.8778145
0.353125	0.878853
0.3548395	0.8795755
0.3564015	0.8803435
0.359375	0.881417
0.3617945	0.882323
0.3633565	0.8832385
0.365625	0.884119
0.3686005	0.8852555
0.370163	0.886054
0.371875	0.886816
0.375	0.8880585
0.376828	0.888859
0.37839	0.889734
0.3812495	0.8909205
0.383342	0.8918115
0.384905	0.892786
0.3875	0.893886
0.3897375	0.8948495
0.3913005	0.895869
0.39375	0.8969435
0.3960155	0.8979495
0.3975785	0.898996
0.4000005	0.9001005
0.4021885	0.901105
0.4037505	0.902166
0.40625	0.903367
0.408267	0.9043265
0.409829	0.9053695
0.4124995	0.9067775
0.4142375	0.907658
0.4158005	0.9086015
0.4184955	0.910164
0.4200575	0.911159
0.421875	0.912103
0.424299	0.9134435
0.425861	0.914599
0.428125	0.9158385
0.430061	0.9168645
0.4316235	0.9179575
0.4340385	0.91952
0.4356005	0.9206105
0.4375	0.9216685
0.4396725	0.922933
0.4412345	0.9241385
0.443506	0.925701
0.4450685	0.926787
0.446875	0.927853
0.449018	0.929191
0.45058	0.9304305
0.4526875	0.931993
0.4542505	0.9332055
0.45625	0.934489
0.4581105	0.935659
0.4596735	0.936847
0.4617115	0.938409
0.463274	0.939728
0.4652355	0.9412905
0.4667975	0.9425505
0.46875	0.94394
0.470491	0.945139
0.472053	0.946352
0.474006	0.947915
0.4755685	0.949279
0.477373	0.9508415
0.478936	0.9522425
0.4807045	0.9538045
0.4822665	0.955202
0.484042	0.9567645
0.485605	0.958136
0.487411	0.959699
0.488973	0.9610265
0.490625	0.9624425
0.492335	0.9639165
0.4938975	0.9653475
0.495593	0.96691
0.497155	0.9684065
0.4987825	0.9699685
0.500345	0.9715115
0.5019255	0.973074
0.503488	0.9746605
0.505024	0.976223
0.5065865	0.9778615
0.508073	0.9794245
0.509636	0.981141
0.5110465	0.9827035
0.5124765	0.984375
0.513897	0.9860365
0.5140635	0.98614
0.5150165	0.9872125
0.516154	0.988546
0.516862	0.9893275
0.5176435	0.990195
0.518356	0.990976
0.519137	0.991846
0.5198465	0.9926275
0.520522	0.9932865
0.5209825	0.9938725
0.5212835	0.9943705
0.521632	0.994761
0.522023	0.995218
0.522356	0.9956085
0.5227325	0.9960935
0.523033	0.996498
0.5233305	0.996889
0.523721	0.99738
0.5240555	0.9977705
0.524446	0.99823
0.52479	0.9986205
0.525181	0.999079
0.525519	0.9994695
0.5259095	0.9999595
0.5262115	1.00035
0.526515	1.00078
0.526866	1.001265
0.527186	1.001655
0.5275765	1.00213
0.527914	1.00252
0.528305	1.002995
0.5286335	1.00339
0.5290225	1.00391
0.5292955	1.0043
0.529567	1.00469
0.5299575	1.005215
0.530283	1.005605
0.5306735	1.006085
0.531004	1.006475
0.531395	1.006985
0.5316845	1.007375
0.5319715	1.00781
0.5323185	1.008315
0.532634	1.008705
0.5330245	1.0092
0.5333515	1.009595
0.533742	1.010115
0.534024	1.010505
0.5343015	1.01094
0.5346525	1.011455
0.534967	1.011845
0.5353575	1.01235
0.5356765	1.01274
0.536048	1.01328
0.536309	1.01369
0.536572	1.01408
0.5369625	1.014625
0.537281	1.015015
0.537672	1.015545
0.5379615	1.01594
0.538246	1.01641
0.538566	1.01692
0.53887	1.01731
0.5392605	1.01784
0.539566	1.01823
0.539888	1.01875
0.5401655	1.019215
0.540448	1.019605
0.540839	1.020155
0.541148	1.020545
0.5414935	1.02109
0.541752	1.02153
0.542018	1.021925
0.5424085	1.02249
0.5427155	1.02288
0.5430635	1.02344
0.5433165	1.023875
0.543578	1.024265
0.543969	1.02484
0.544271	1.02523
0.5445975	1.02578
0.544858	1.02624
0.5451285	1.02663
0.545519	1.027215
0.5458105	1.027605
0.5461005	1.028125
0.5463835	1.028635
0.54667	1.029025
0.547061	1.029625
0.547324	1.030015
0.5475725	1.03047
0.547905	1.031045
0.5482015	1.031435
0.548555	1.03203
0.548791	1.03246
0.549037	1.03285
0.5494275	1.033475
0.549707	1.033865
0.5499755	1.034375
0.5502685	1.034925
0.5505555	1.035315
0.5509215	1.03594
0.5511475	1.036355
0.5513805	1.036745
0.551771	1.037395
0.552041	1.037785
0.5522945	1.03828
0.552597	1.038855
0.552882	1.039245
0.553198	1.03984
0.553441	1.04032
0.5537	1.040715
0.5540905	1.041395
0.554311	1.041785
0.554525	1.04219
0.5549015	1.042865
0.555164	1.043255
0.5554075	1.04375
0.555712	1.044355
0.555988	1.044745
0.556265	1.04531
0.556527	1.04585
0.5567975	1.04624
0.5571115	1.046875
0.5573455	1.04736
0.5575975	1.04775
0.55795	1.04844
0.558165	1.048875
0.5583925	1.049265
0.558782	1.05
0.558983	1.05039
0.5591835	1.05078
0.5595745	1.05153
0.559791	1.05192
0.5599965	1.05234
0.560362	1.053075
0.5605855	1.05347
0.560794	1.05391
0.561146	1.05464
0.56137	1.05503
0.561578	1.05547
0.5619265	1.05621
0.5621445	1.0566
0.562349	1.05703
0.5627045	1.05779
0.56291	1.05818
0.563107	1.05859
0.563469	1.059375
0.5636625	1.05978
0.563859	1.06017
0.564205	1.06094
0.5644085	1.061385
0.5646265	1.061775
0.5649355	1.0625
0.5651525	1.063005
0.565389	1.063395
0.5656625	1.06406
0.5658985	1.064635
0.566142	1.065025
0.5663825	1.065625
0.566647	1.06629
0.566879	1.06668
0.567091	1.06719
0.5673995	1.06796
0.567588	1.06835
0.567772	1.06875
0.5680765	1.06953
0.568283	1.07003
0.5685075	1.07042
0.5687615	1.07109
0.569004	1.07173
0.5692315	1.072125
0.569442	1.07266
0.569729	1.07344
0.569909	1.073845
0.5700935	1.074235
0.570373	1.075
0.570592	1.075585
0.5708165	1.075975
0.5710355	1.07656
0.5713125	1.07734
0.571485	1.07773
0.571657	1.078125
0.5719285	1.07891
0.5721475	1.07952
0.5723645	1.07991
0.5725705	1.08047
0.572814	1.08125
0.5729985	1.081715
0.573195	1.082105
0.573432	1.08281
0.5736745	1.083545
0.5738605	1.083935
0.574036	1.084375
0.574272	1.08516
0.574487	1.085795
0.57469	1.086185
0.5748825	1.08672
0.5750965	1.0875
0.575295	1.088075
0.5754965	1.088465
0.575698	1.08906
0.575903	1.08984
0.576092	1.09038
0.5762875	1.090775
0.5764925	1.09141
0.57669	1.09219
0.5768755	1.092725
0.5770665	1.093115
0.577268	1.09375
0.577455	1.09453
0.577644	1.095105
0.5778325	1.095495
0.5780245	1.09609
0.578203	1.096875
0.578402	1.09753
0.5785825	1.09792
0.5787575	1.09844
0.578938	1.09922
0.5791535	1.09999
0.5793025	1.10038
0.5794495	1.10078
0.5796595	1.10156
0.579828	1.10234
0.580003	1.102895
0.5801755	1.10329
0.58036	1.10391
0.580515	1.10469
0.580721	1.10547
0.58086	1.10586
0.5809985	1.10625
0.581202	1.10703
0.581346	1.10781
0.5815325	1.10849
0.581689	1.10888
0.581844	1.109375
0.5820095	1.11016
0.5821495	1.11094
0.5823265	1.111585
0.58248	1.111975
0.582636	1.1125
0.5827895	1.11328
0.5829185	1.11406
0.5830975	1.11476
0.583239	1.11515
0.5833805	1.115625
0.5835425	1.11641
0.583658	1.11719
0.5838245	1.11797
0.583958	1.118425
0.5840895	1.118815
0.5842635	1.11953
0.584379	1.12031
0.584495	1.12109
0.584665	1.12181
0.5847905	1.122205
0.5849165	1.12266
0.5850745	1.12344
0.5851745	1.12422
0.5852845	1.125
0.585449	1.12573
0.5855645	1.12612
0.585681	1.12656
0.5858365	1.12734
0.585932	1.128125
0.5860225	1.12891
0.5861555	1.12969
0.5862825	1.13023
0.5863965	1.13062
0.5865355	1.13125
0.5866505	1.13203
0.58673	1.13281
0.5868125	1.13359
0.586932	1.134375
0.5870565	1.134965
0.5871605	1.135355
0.5872825	1.13594
0.587398	1.13672
0.587475	1.1375
0.5875405	1.13828
0.5876195	1.13906
0.587731	1.13984
0.587844	1.140435
0.587935	1.14083
0.5880435	1.14141
0.588151	1.14219
0.5882255	1.14297
0.5882815	1.14375
0.5883355	1.14453
0.5884025	1.14531
0.58849	1.14609
0.588606	1.146855
0.5886755	1.14725
0.588745	1.14766
0.588856	1.14844
0.5889345	1.14922
0.5889935	1.15
0.5890385	1.15078
0.5890765	1.15156
0.5891165	1.15234
0.5891635	1.153125
0.589219	1.15391
0.589285	1.15469
0.589365	1.15547
0.589431	1.15603
0.5894815	1.15642
0.5895495	1.15703
0.589619	1.15781
0.589673	1.15859
0.5897165	1.159375
0.589752	1.16016
0.589781	1.16094
0.589805	1.16172
0.5898255	1.1625
0.589843	1.16328
0.589859	1.16406
0.589875	1.16484
0.589891	1.165625
0.589906	1.16641
0.58992	1.16719
0.589934	1.16797
0.5899465	1.16875
0.5899575	1.16953
0.589967	1.17031
0.5899745	1.17109
0.58998	1.171875
0.5899835	1.17266
0.5899845	1.17344
0.589983	1.17422
0.58998	1.175
0.5899745	1.17578
0.5899665	1.17656
0.589957	1.17734
0.5899465	1.178125
0.5899345	1.17891
0.589921	1.17969
0.5899065	1.18047
0.5898915	1.18125
0.589876	1.18203
0.58986	1.18281
0.5898435	1.18359
0.589826	1.184375
0.5898055	1.18516
0.589781	1.18594
0.589752	1.18672
0.5897165	1.1875
0.5896725	1.18828
0.5896175	1.18906
0.589547	1.18984
0.58948	1.19044
0.5894295	1.190835
0.589362	1.19141
0.589282	1.19219
0.589216	1.19297
0.589161	1.19375
0.5891145	1.19453
0.5890745	1.19531
0.5890355	1.19609
0.5889885	1.196875
0.5889275	1.19766
0.588845	1.19844
0.5887345	1.199185
0.588665	1.199575
0.5885905	1.2
0.588475	1.20078
0.5883905	1.20156
0.5883255	1.20234
0.5882715	1.203125
0.588213	1.20391
0.5881325	1.20469
0.5880135	1.20547
0.5879165	1.20596
0.5878265	1.20635
0.587701	1.20703
0.5875975	1.20781
0.5875235	1.20859
0.5874565	1.209375
0.587369	1.21016
0.5872335	1.21094
0.5871295	1.211395
0.587029	1.211785
0.586886	1.2125
0.5867805	1.21328
0.586702	1.21406
0.5866125	1.21484
0.5864705	1.215625
0.586355	1.2161
0.5862425	1.21649
0.58609	1.21719
0.5859795	1.21797
0.5858905	1.21875
0.585771	1.21953
0.585622	1.22016
0.5854965	1.22055
0.5853595	1.22109
0.5852205	1.221875
0.585121	1.22266
0.5849955	1.22344
0.5848415	1.22405
0.5847065	1.22444
0.584559	1.225
0.584419	1.22578
0.5843095	1.22656
0.5841455	1.22734
0.5840115	1.227795
0.583877	1.22819
0.583699	1.22891
0.5835755	1.22969
0.5834335	1.23047
0.5832735	1.23104
0.5831225	1.23143
0.5829555	1.23203
0.5828135	1.23281
0.5826695	1.23359
0.5825015	1.23418
0.582343	1.234575
0.582173	1.23516
0.5820235	1.23594
0.5818625	1.23672
0.5817005	1.23724
0.581539	1.23763
0.5813545	1.23828
0.5812055	1.23906
0.581001	1.23984
0.580861	1.240235
0.58072	1.24063
0.580512	1.24141
0.5803525	1.24219
0.58017	1.242785
0.5799945	1.243175
0.5798145	1.24375
0.579646	1.24453
0.5794355	1.24528
0.5792785	1.24567
0.579124	1.24609
0.578917	1.246875
0.578721	1.24766
0.578556	1.24812
0.5783835	1.24851
0.5781725	1.24922
0.5779845	1.25
0.5778045	1.250525
0.577618	1.250915
0.5774155	1.25156
0.577226	1.25234
0.577038	1.252895
0.5768455	1.25329
0.576646	1.25391
0.5764525	1.25469
0.5762615	1.255255
0.5760665	1.255645
0.575867	1.25625
0.575669	1.25703
0.575478	1.257585
0.5752815	1.257975
0.5750785	1.25859
0.574874	1.259375
0.574686	1.259905
0.5744885	1.260295
0.5742775	1.26094
0.574058	1.26172
0.5738785	1.26219
0.573687	1.26258
0.5734595	1.26328
0.57321	1.264055
0.5730435	1.264445
0.5728775	1.26484
0.572625	1.265625
0.5724005	1.266295
0.5721975	1.266685
0.572007	1.26719
0.5717755	1.26797
0.571575	1.26852
0.5713645	1.26891
0.571149	1.26953
0.5709055	1.27031
0.5707305	1.27074
0.570547	1.27113
0.5703025	1.271875
0.570068	1.272585
0.5698745	1.272975
0.569693	1.27344
0.5694595	1.27422
0.5692505	1.274815
0.5690405	1.275205
0.568836	1.27578
0.5686055	1.27656
0.568419	1.277045
0.5682195	1.277435
0.5679905	1.278125
0.5677395	1.27889
0.5675665	1.27928
0.567398	1.27969
0.567151	1.28047
0.566929	1.28114
0.5667305	1.28153
0.566545	1.28203
0.5663325	1.28281
0.5661275	1.283435
0.565932	1.283825
0.5657435	1.284375
0.565551	1.28516
0.5653485	1.2858
0.5651615	1.28619
0.56498	1.28672
0.564789	1.2875
0.56458	1.288175
0.564395	1.288565
0.564217	1.28906
0.5640115	1.28984
0.563799	1.29051
0.5636085	1.290905
0.563429	1.29141
0.563235	1.29219
0.563024	1.29293
0.56287	1.29332
0.5627285	1.29375
0.562553	1.29453
0.56245	1.29531
0.562327	1.29609
0.5621805	1.296695
0.5620485	1.29709
0.561889	1.29766
0.5617145	1.29844
0.5614835	1.29917
0.561293	1.29956
0.561113	1.3
0.5608955	1.30078
0.560787	1.30156
0.5607945	1.30234
0.56089	1.303125
0.5609995	1.30391
0.561127	1.30469
0.561189	1.30547
0.561066	1.30625
0.560749	1.30692
0.5604425	1.30731
0.5600815	1.30781
0.5597955	1.308235
0.5595675	1.308625
0.559352	1.309375
0.5595505	1.309965
0.560134	1.310355
0.5605245	1.31057
0.5609375	1.31081
0.5615035	1.31118
0.561894	1.311515
0.562312	1.311905
0.562703	1.31235
0.563017	1.31274
0.563256	1.31328
0.5635005	1.31406
0.563652	1.314515
0.5637555	1.314905
0.563845	1.315625
0.563765	1.31641
0.5636755	1.316805
0.5635235	1.317195
0.563202	1.31797
0.56296	1.31843
0.562595	1.31882
0.562204	1.31923
0.5617185	1.319545
0.561234	1.319845
0.5608435	1.32009
0.5601565	1.32031
0.559375	1.320465
0.5585935	1.32061
0.5578125	1.320555
0.5570315	1.32041
0.55625	1.320335
0.5554685	1.320305
0.5548475	1.3205
0.5548475	1.320975
0.5552095	1.321365
0.5556	1.32166
0.55625	1.32186
0.5570315	1.321865
0.5578125	1.321825
0.5585935	1.32171
0.5591815	1.32155
0.5595725	1.3214
0.5601565	1.321285
0.5609375	1.321265
0.5617185	1.32121
0.5625	1.32111
0.5632815	1.321055
0.5640625	1.320995
0.5648435	1.320955
0.565625	1.320985
0.5664065	1.321075
0.5671875	1.32125
0.5676645	1.321425
0.568055	1.32163
0.56875	1.32191
0.569283	1.322155
0.5696735	1.322435
0.570262	1.322825
0.5706525	1.323095
0.5710935	1.323395
0.5715745	1.32374
0.5719655	1.32409
0.572395	1.32448
0.5727855	1.324875
0.573169	1.325265
0.5735595	1.325705
0.5739035	1.326095
0.5742335	1.32656
0.5745485	1.327015
0.5748285	1.327405
0.5752195	1.32798
0.5755055	1.328375
0.575758	1.32891
0.576034	1.32955
0.576263	1.32994
0.5764555	1.33047
0.5766135	1.33125
0.5767175	1.33203
0.576752	1.33281
0.576635	1.33359
0.576356	1.334375
0.5761765	1.334775
0.575978	1.335165
0.575978	1.33584
0.576274	1.33623
0.5766645	1.336535
0.5773435	1.336865
0.577936	1.33705
0.578327	1.337165
0.578809	1.337165
0.5791995	1.33709
0.5796875	1.33691
0.58029	1.33654
0.5804845	1.33594
0.580663	1.335355
0.58125	1.335045
0.5820315	1.334985
0.5828125	1.335165
0.583392	1.33542
0.5837825	1.335685
0.584375	1.335955
0.5849255	1.33621
0.585316	1.336485
0.5859375	1.336835
0.58637	1.33707
0.5867605	1.337325
0.5873445	1.337715
0.5877355	1.33802
0.5882815	1.338385
0.5887005	1.338645
0.589091	1.33893
0.589588	1.33932
0.5899785	1.339735
0.5903365	1.340125
0.590623	1.340625
0.5909115	1.34114
0.591206	1.34153
0.5915965	1.34205
0.5919205	1.34244
0.592302	1.34297
0.592569	1.34337
0.59285	1.34376
0.5932405	1.344265
0.5935995	1.344655
0.5939905	1.34507
0.5943795	1.34546
0.59477	1.345865
0.595123	1.346255
0.5955135	1.3467
0.595907	1.347095
0.5962975	1.347405
0.596875	1.347575
0.5976565	1.34757
0.5984375	1.34752
0.5992185	1.34764
0.5997575	1.34791
0.6001485	1.34827
0.6005725	1.34866
0.600963	1.349
0.6015625	1.34932
0.602282	1.34954
0.6026725	1.349625
0.602787	1.349625
0.603178	1.34953
0.6039065	1.349335
0.6046875	1.34907
0.605158	1.348875
0.6055485	1.3487
0.60625	1.348515
0.6070315	1.348455
0.6078125	1.348475
0.6085935	1.34861
0.6090545	1.348775
0.6094455	1.348995
0.6101565	1.34938
0.6105495	1.349605
0.61094	1.349855
0.611499	1.350245
0.6118895	1.35057
0.612391	1.35096
0.612782	1.35127
0.6132815	1.35157
0.6137845	1.35186
0.614175	1.352125
0.6148435	1.352415
0.615517	1.35263
0.615908	1.35278
0.6164065	1.35286
0.6171875	1.35286
0.617924	1.35278
0.6183145	1.352725
0.61875	1.35268
0.6195315	1.35262
0.6203125	1.35257
0.6210935	1.3525
0.621875	1.352425
0.6226565	1.352365
0.6234375	1.352335
0.6242185	1.35233
0.625	1.35233
0.6257815	1.352325
0.6265625	1.352325
0.6273435	1.35234
0.628125	1.35238
0.6289065	1.35249
0.629471	1.35265
0.6298615	1.352825
0.6304685	1.35302
0.63125	1.35322
0.631827	1.35342
0.6322175	1.353625
0.6328125	1.35383
0.6335935	1.35407
0.634054	1.354255
0.634445	1.35444
0.6351565	1.35465
0.6359375	1.35482
0.636502	1.355
0.6368925	1.355175
0.6375	1.355345
0.6382815	1.355455
0.6390625	1.35554
0.6398435	1.355705
0.640286	1.35584
0.640677	1.355965
0.6414065	1.35612
0.6421875	1.35619
0.6429685	1.356225
0.64375	1.356245
0.6445315	1.35627
0.6453125	1.35632
0.6460935	1.356385
0.646875	1.356445
0.6476565	1.356475
0.6484375	1.35648
0.6492185	1.356475
0.65	1.35647
0.6507815	1.35647
0.6515625	1.356485
0.6523435	1.35652
0.653125	1.356575
0.6536125	1.356625
0.654003	1.356675
0.6546875	1.356755
0.6554685	1.35683
0.65625	1.356885
0.6570315	1.35693
0.6578125	1.356965
0.6585935	1.35699
0.659375	1.35701
0.6601565	1.357025
0.6609375	1.35705
0.6617185	1.357105
0.6625	1.357205
0.6631875	1.357345
0.663578	1.35745
0.6640625	1.357555
0.6648435	1.35767
0.665625	1.35774
0.6664065	1.35779
0.6671875	1.357835
0.6679685	1.35792
0.66873	1.35809
0.669121	1.35821
0.6695315	1.35833
0.6703125	1.35849
0.6710935	1.35857
0.671875	1.35864
0.6726565	1.35875
0.6733165	1.3589
0.673707	1.359025
0.6742185	1.359155
0.675	1.35929
0.6757815	1.359375
0.6765625	1.35946
0.6773435	1.35958
0.6779685	1.35971
0.6783595	1.35981
0.6789065	1.35992
0.6796875	1.36004
0.6804685	1.360125
0.68125	1.360195
0.6820315	1.36027
0.6828125	1.36035
0.6835935	1.360455
0.6840615	1.360535
0.6844525	1.360605
0.6851565	1.36071
0.6859375	1.36079
0.6867185	1.36085
0.6875	1.360905
0.6882815	1.360955
0.6890625	1.361
0.6898435	1.361035
0.690625	1.36107
0.6914065	1.36111
0.6921875	1.361155
0.6929685	1.36122
0.6935845	1.361295
0.6939755	1.361355
0.6945315	1.36143
0.6953125	1.361525
0.6960935	1.361605
0.696875	1.361665
0.6976565	1.3617
0.6984375	1.361715
0.6992185	1.36172
0.7	1.36172
0.7007815	1.361735
0.7015625	1.36178
0.7023435	1.36185
0.703125	1.36194
0.703895	1.36205
0.7042855	1.36211
0.7046875	1.36217
0.7054685	1.36228
0.70625	1.362375
0.7070315	1.362445
0.7078125	1.362485
0.7085935	1.362505
0.709375	1.36253
0.7101565	1.362595
0.7109375	1.362685
0.7117185	1.36277
0.712497	1.36285
0.712888	1.36289
0.7132815	1.36293
0.7140625	1.363
0.7148435	1.36306
0.715625	1.36312
0.7164065	1.36318
0.7171875	1.363245
0.7179685	1.363315
0.71875	1.36338
0.7195315	1.363435
0.7203125	1.363485
0.7210935	1.363545
0.721875	1.36362
0.722325	1.363665
0.7227155	1.363705
0.7234375	1.363775
0.7242185	1.363835
0.725	1.36389
0.7257815	1.363945
0.7265625	1.363995
0.7273435	1.364045
0.728125	1.3641
0.7289065	1.364165
0.7296875	1.36424
0.7304685	1.36432
0.73125	1.3644
0.7316775	1.364445
0.732068	1.36449
0.7328125	1.364565
0.7335935	1.36463
0.734375	1.364685
0.7351565	1.36473
0.7359375	1.36476
0.7367185	1.364775
0.7375	1.36479
0.7382815	1.364815
0.7390625	1.364855
0.7398435	1.364895
0.740625	1.364925
0.7414065	1.36496
0.7421875	1.365
0.7429685	1.36505
0.74375	1.36512
0.7444195	1.365195
0.74481	1.365245
0.7453125	1.36531
0.7460935	1.365395
0.746875	1.365455
0.7476565	1.365505
0.7484375	1.365545
0.7492185	1.365575
0.75	1.365595
0.7507815	1.365605
0.7515625	1.365615
0.7523435	1.36562
0.753125	1.365625
0.7539065	1.36564
0.7546875	1.36567
0.7554685	1.36572
0.75625	1.365785
0.7570315	1.36587
0.757756	1.36597
0.7581465	1.366025
0.7585935	1.36608
0.759375	1.36617
0.7601565	1.366235
0.7609375	1.366285
0.7617185	1.366325
0.7625	1.366355
0.7632815	1.36638
0.7640625	1.366395
0.7648435	1.3664
0.765625	1.366405
0.7664065	1.366415
0.7671875	1.366435
0.7679685	1.36648
0.76875	1.366535
0.7695315	1.366585
0.7703125	1.366635
0.7710935	1.36669
0.771875	1.366755
0.7722875	1.366795
0.772678	1.36683
0.7734375	1.366895
0.7742185	1.366955
0.775	1.367005
0.7757815	1.36705
0.7765625	1.36709
0.7773435	1.36712
0.778125	1.36714
0.7789065	1.36716
0.7796875	1.367175
0.7804685	1.36719
0.78125	1.367215
0.7820315	1.36725
0.7828125	1.367285
0.7835935	1.36731
0.784375	1.36733
0.7851565	1.367355
0.7859375	1.36739
0.7867185	1.367435
0.7875	1.367485
0.7882815	1.367545
0.7886755	1.36758
0.789066	1.367605
0.7898435	1.367655
0.790625	1.3677
0.7914065	1.36774
0.7921875	1.367775
0.7929685	1.367805
0.79375	1.367835
0.7945315	1.36786
0.7953125	1.36788
0.7960935	1.367895
0.796875	1.367905
0.7976565	1.367915
0.7984375	1.36793
0.7992185	1.367945
0.8	1.36796
0.8007815	1.367975
0.8015625	1.36799
0.8023435	1.368015
0.803125	1.36804
0.8039065	1.36806
0.8046875	1.368085
0.8054685	1.368115
0.80625	1.36815
0.8070315	1.36819
0.8078125	1.368235
0.8085935	1.36829
0.80925	1.36834
0.809641	1.36837
0.8101565	1.36841
0.8109375	1.36846
0.8117185	1.3685
0.8125	1.36853
0.8132815	1.368545
0.8140625	1.36855
0.8148435	1.36855
0.815625	1.368545
0.8164065	1.368545
0.8171875	1.368565
0.8179685	1.368605
0.81875	1.368665
0.8195315	1.368725
0.8203125	1.36877
0.8210935	1.3688
0.821875	1.368815
0.8226565	1.368825
0.8234375	1.36884
0.8242185	1.36886
0.825	1.368875
0.8257815	1.368885
0.8265625	1.368895
0.8273435	1.368905
0.828125	1.36892
0.8289065	1.36894
0.8296875	1.368965
0.8304685	1.368995
0.83125	1.369035
0.8320315	1.369085
0.832593	1.369125
0.8329835	1.36916
0.8335935	1.369205
0.834375	1.36925
0.8351565	1.36929
0.8359375	1.369325
0.8367185	1.369355
0.8375	1.369375
0.8382815	1.36939
0.8390625	1.369405
0.8398435	1.369415
0.840625	1.369425
0.8414065	1.36943
0.8421875	1.369435
0.8429685	1.369445
0.84375	1.369455
0.8445315	1.36947
0.8453125	1.369485
0.8460935	1.369495
0.846875	1.36951
0.8476565	1.369525
0.8484375	1.369545
0.8492185	1.369575
0.85	1.369605
0.8507815	1.36963
0.8515625	1.369655
0.8523435	1.369685
0.853125	1.36971
0.8539065	1.36973
0.8546875	1.36975
0.8554685	1.36977
0.85625	1.369795
0.8570315	1.369825
0.8578125	1.36986
0.8585815	1.3699
0.858972	1.36992
0.859375	1.369945
0.8601565	1.36999
0.8609375	1.37003
0.8617185	1.370065
0.8625	1.370095
0.8632815	1.370125
0.8640625	1.370155
0.8648435	1.37018
0.865625	1.3702
0.8664065	1.37022
0.8671875	1.370235
0.8679685	1.370245
0.86875	1.370255
0.8695315	1.370265
0.8703125	1.370275
0.8710935	1.370285
0.871875	1.37029
0.8726565	1.370295
0.8734375	1.370305
0.8742185	1.370315
0.875	1.370325
0.8757815	1.37034
0.8765625	1.370355
0.8773435	1.37037
0.878125	1.37039
0.8789065	1.370415
0.8796875	1.37044
0.8804685	1.37046
0.88125	1.370475
0.8820315	1.370485
0.8828125	1.370495
0.8835935	1.3705
0.884375	1.370505
0.8851565	1.37051
0.8859375	1.370515
0.8867185	1.370525
0.8875	1.370535
0.8882815	1.370555
0.8890625	1.370585
0.8898435	1.370615
0.890625	1.37065
0.8914065	1.370685
0.891819	1.3707
0.8922095	1.370715
0.8929685	1.37074
0.89375	1.370765
0.8945315	1.37079
0.8953125	1.370815
0.8960935	1.37084
0.896875	1.370865
0.8976565	1.370895
0.8984375	1.370925
0.8992185	1.37095
0.9	1.37097
0.9007815	1.370985
0.9015625	1.370995
0.9023435	1.371005
0.903125	1.37101
0.9039065	1.371015
0.9046875	1.37102
0.9054685	1.37102
0.90625	1.371025
0.9070315	1.37103
0.9078125	1.371035
0.9085935	1.37104
0.909375	1.371045
0.9101565	1.37105
0.9109375	1.371055
0.9117185	1.37106
0.9125	1.371065
0.9132815	1.37107
0.9140625	1.371075
0.9148435	1.37108
0.915625	1.371085
0.9164065	1.37109
0.9171875	1.371095
0.9179685	1.371105
0.91875	1.371115
0.9195315	1.37112
0.9203125	1.371125
0.9210935	1.371135
0.921875	1.371145
0.9226565	1.371155
0.9234375	1.371165
0.9242185	1.371175
0.925	1.371185
0.9257815	1.371195
0.9265625	1.371205
0.9273435	1.371215
0.928125	1.37122
0.9289065	1.371225
0.9296875	1.371235
0.9304685	1.37124
0.93125	1.37124
0.9320315	1.37124
0.9328125	1.371245
0.9335935	1.37125
0.934375	1.37125
0.9351565	1.37125
0.9359375	1.37125
0.9367185	1.37125
0.9375	1.37125
0.9382815	1.37125
0.9390625	1.37125
0.9398435	1.37125
0.940625	1.371255
0.9414065	1.37126
0.9421875	1.371265
0.9429685	1.371275
0.94375	1.371285
0.9445315	1.371295
0.9453125	1.37131
0.9460935	1.371325
0.946875	1.371335
0.9476565	1.371345
0.9484375	1.371355
0.9492185	1.371365
0.95	1.37137
0.9507815	1.371375
0.9515625	1.37138
0.9523435	1.371385
0.953125	1.37139
0.9539065	1.371395
0.9546875	1.3714
0.9554685	1.371405
0.95625	1.371415
0.9570315	1.37142
0.9578125	1.371425
0.9585935	1.37144
0.959375	1.371455
0.9601565	1.371465
0.960903	1.371475
0.9612935	1.371485
0.9617185	1.371495
0.9625	1.371505
0.9632815	1.37152
0.9640625	1.371535
0.9648435	1.371545
0.965625	1.371555
0.9664065	1.37157
0.9671875	1.371585
0.9679685	1.371595
0.96875	1.3716
0.9695315	1.371605
0.9703125	1.371615
0.9710935	1.371625
0.971875	1.371635
0.9726565	1.37164
0.9734375	1.371645
0.9742185	1.371655
0.975	1.37166
0.9757815	1.371665
0.9765625	1.371675
0.9773435	1.37168
0.978125	1.371685
0.9789065	1.37169
0.9796875	1.371695
0.9804685	1.371705
0.98125	1.37171
0.9820315	1.371715
0.9828125	1.37172
0.9835935	1.37172
0.984375	1.371725
0.9851565	1.37173
0.9859375	1.37173
0.9867185	1.37173
0.9875	1.37173
0.9882815	1.37173
0.9890625	1.37173
0.9898435	1.37173
0.990625	1.37173
0.9914065	1.37173
0.9921875	1.37173
0.9929685	1.37173
0.99375	1.37173
0.9945315	1.37173
0.9953125	1.37173
0.9960935	1.37173
0.996875	1.37173
0.9976565	1.37173
0.9984375	1.371735
0.9992185	1.37174
0.9999995	1.37174
1.00078	1.371745
1.00156	1.37175
1.00234	1.37175
1.003125	1.371755
1.00391	1.37176
1.00469	1.37176
1.00547	1.37176
1.00625	1.37176
1.00703	1.37176
1.00781	1.37176
1.00859	1.37176
1.009375	1.37176
1.01016	1.37176
1.01094	1.37176
1.01172	1.371755
1.0125	1.37175
1.01328	1.37175
1.01406	1.37175
1.01484	1.37175
1.015625	1.371745
1.01641	1.37174
1.01719	1.37174
1.01797	1.37174
1.01875	1.37174
1.01953	1.37174
1.02031	1.37174
1.02109	1.37174
1.021875	1.37174
1.02266	1.37174
1.02344	1.37174
1.02422	1.37174
1.025195	1.371745
1.02656	1.371745
1.028125	1.371735
1.02969	1.371725
1.03125	1.371715
1.03281	1.37171
1.034375	1.371715
1.03594	1.371715
1.03789	1.371705
1.040625	1.37168
1.04375	1.371645
1.046875	1.37162
1.05	1.3716
1.053125	1.371595
1.05625	1.371605
1.059375	1.37161
1.0625	1.371605
1.065625	1.371585
1.06875	1.37155
1.071875	1.371505
1.075	1.371455
1.078125	1.371395
1.08125	1.371315
1.084375	1.37122
1.0875	1.37112
1.090625	1.37103
1.09375	1.370965
1.096875	1.37093
1.1	1.37092
1.103125	1.370925
1.10625	1.37094
1.109375	1.370955
1.1125	1.370955
1.115625	1.37093
1.11875	1.37088
1.121875	1.3708
1.125	1.37069
1.128125	1.37056
1.13125	1.370415
1.133105	1.370325
1.13467	1.370255
1.1375	1.37015
1.140625	1.370055
1.14375	1.369975
1.146875	1.369905
1.15	1.369845
1.153125	1.3698
1.15625	1.369765
1.159375	1.369735
1.1625	1.36971
1.165625	1.36969
1.16875	1.369675
1.171875	1.36966
1.175	1.369635
1.178125	1.3696
1.18125	1.36956
1.184375	1.36951
1.1875	1.369445
1.190625	1.369375
1.19375	1.36931
1.196875	1.369255
1.2	1.369205
1.203125	1.36916
1.20625	1.369125
1.209375	1.3691
1.2125	1.36908
1.215625	1.369065
1.21875	1.369055
1.221875	1.369045
1.225	1.36903
1.228125	1.369015
1.23125	1.369
1.234375	1.36898
1.2375	1.368965
1.240625	1.36895
1.24375	1.368935
1.246875	1.36893
1.25	1.36893
1.253125	1.36893
1.25625	1.36893
1.259375	1.36893
1.2625	1.368935
1.265625	1.36894
1.26875	1.368935
1.271875	1.368925
1.275	1.368915
1.278125	1.368905
1.28125	1.368895
1.284375	1.36888
1.2875	1.36887
1.290625	1.368865
1.29375	1.368865
1.296875	1.368875
1.3	1.368885
1.303125	1.3689
1.30625	1.36892
1.309375	1.368945
1.3125	1.36897
1.315625	1.368995
1.31875	1.36902
1.321875	1.36904
1.325	1.369065
1.328125	1.36909
1.33125	1.36911
nan	nan
0.534371	1.4375
0.5346395	1.43699
0.5351565	1.4368
0.5359375	1.436745
0.5367185	1.436895
0.5371525	1.43707
0.5375185	1.4375
0.537683	1.43828
0.537317	1.43886
0.5367185	1.439125
0.5359375	1.439165
0.5351565	1.438995
0.53467	1.438765
0.5344015	1.43828
0.534371	1.4375
nan	nan
0.544693	1.358505
0.545017	1.358895
0.5454075	1.359175
0.5460935	1.35937
0.546819	1.359175
0.54721	1.358925
0.547455	1.358535
0.547455	1.3579
0.5471435	1.35751
0.5467525	1.357275
0.5460935	1.357115
0.5453125	1.357125
0.5447815	1.357285
0.5445525	1.35781
0.544693	1.358505
nan	nan
0.5690465	1.350485
0.5695315	1.35084
0.5699765	1.351135
0.570367	1.351315
0.5710935	1.35137
0.571544	1.351225
0.571909	1.35078
0.5719845	1.35
0.5716195	1.349495
0.5710935	1.34932
0.5703125	1.349255
0.5695315	1.34941
0.569119	1.34959
0.5690245	1.35
0.5690465	1.350485
nan	nan
0.583848	1.419305
0.584281	1.419695
0.584672	1.419995
0.585	1.419995
0.5853905	1.41987
0.585782	1.41948
0.5858325	1.41875
0.5855975	1.41831
0.5851565	1.418155
0.5844745	1.418205
0.5840835	1.418475
0.583848	1.418865
0.583848	1.419305
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan


==> tikz/lgpi_profile-4.tsv <==
nan	nan
0.00625	0.559736
0.009375	0.559736
0.0125	0.559736
0.015625	0.559736
0.01875	0.559736
0.021875	0.559736
0.025	0.559736
0.028125	0.559736
0.03125	0.559736
0.034375	0.559736
0.0375	0.559736
0.040625	0.559736
0.04375	0.559736
0.046875	0.559736
0.05	0.559736
0.053125	0.559736
0.05625	0.559736
0.059375	0.559736
0.0625	0.5597145
0.065625	0.5596785
0.06875	0.559664
0.071875	0.559664
0.075	0.559664
0.078125	0.559664
0.08125	0.559664
0.084375	0.559664
0.0875	0.559664
0.090625	0.5596525
0.09375	0.5596195
0.096875	0.559598
0.09999975	0.559598
0.1031245	0.559598
0.10625	0.559598
0.109375	0.559598
0.1125	0.5595865
0.1156255	0.559556
0.11875	0.559537
0.121875	0.559537
0.1250005	0.559537
0.1281255	0.559537
0.13125	0.5595215
0.1343745	0.5594925
0.1374995	0.559479
0.140625	0.559479
0.1437505	0.559479
0.1468755	0.559469
0.15	0.559442
0.1531245	0.559425
0.15625	0.559425
0.1593755	0.559425
0.1625	0.559406
0.1656245	0.559381
0.1687495	0.559375
0.171875	0.559375
0.1750005	0.5593625
0.1781255	0.5593375
0.18125	0.559325
0.1843745	0.559325
0.1875	0.55931
0.1906255	0.559283
0.19375	0.559271
0.1968745	0.559271
0.1999995	0.559247
0.203125	0.559218
0.2062505	0.559213
0.2093755	0.559203
0.2125	0.5591725
0.2156245	0.559152
0.21875	0.559152
0.2218755	0.559119
0.225	0.559086
0.2281245	0.559086
0.2312495	0.559057
0.234375	0.559021
0.2375005	0.559014
0.2406255	0.5589845
0.24375	0.558946
0.2468745	0.558937
0.25	0.5589025
0.253125	0.558861
0.2562495	0.558854
0.259375	0.558809
0.2625	0.558764
0.265625	0.5587505
0.26875	0.558701
0.271875	0.558665
0.2750005	0.5586315
0.278125	0.5585775
0.28125	0.558553
0.284375	0.5584935
0.2874995	0.558438
0.290625	0.5584035
0.29375	0.5583375
0.296875	0.5582975
0.3	0.5582245
0.303125	0.55816
0.3062505	0.5580995
0.309375	0.5580175
0.3125	0.55796
0.315625	0.5578685
0.3187495	0.5577975
0.321875	0.5577055
0.325	0.557629
0.328125	0.557552
0.33125	0.55747
0.334375	0.5574095
0.3375005	0.5573365
0.340625	0.557277
0.34375	0.557211
0.346875	0.557153
0.3499995	0.5570935
0.353125	0.5570405
0.35625	0.5569865
0.359375	0.556935
0.3625	0.5568855
0.365625	0.556838
0.3687505	0.556793
0.371875	0.556747
0.375	0.5567055
0.378125	0.556662
0.3812495	0.5566235
0.384375	0.5565825
0.3875	0.5565465
0.390625	0.556508
0.39375	0.556472
0.396875	0.5564395
0.4000005	0.5564035
0.403125	0.5563745
0.40625	0.5563395
0.409375	0.5563125
0.4124995	0.5562805
0.415625	0.5562545
0.41875	0.556224
0.421875	0.5561905
0.425	0.5561635
0.428125	0.5561275
0.4312505	0.5560985
0.434375	0.5560575
0.4375	0.556016
0.440625	0.555983
0.4437495	0.5559355
0.446875	0.555895
0.45	0.555846
0.453125	0.5557905
0.45625	0.555749
0.459375	0.5556855
0.4625005	0.555621
0.465625	0.55557
0.46875	0.555493
0.471875	0.555419
0.4749995	0.5553525
0.478125	0.5552575
0.48125	0.555165
0.484375	0.5550815
0.4875	0.554964
0.490625	0.5548435
0.4937505	0.554741
0.496875	0.5545985
0.4999995	0.554462
0.5031245	0.554368
0.5062495	0.5542575
0.509375	0.554146
0.5125005	0.554061
0.515625	0.5539835
0.5187495	0.5538925
0.521875	0.5538105
0.5250005	0.553749
0.5281255	0.5536825
0.53125	0.5536105
0.5343745	0.553549
0.5374995	0.5534975
0.540625	0.553443
0.5437505	0.553386
0.546875	0.5533365
0.5499995	0.5532935
0.553125	0.5532505
0.5562505	0.553203
0.5593755	0.5531585
0.5625	0.5531225
0.5656245	0.5530855
0.5687495	0.5530435
0.571875	0.552995
0.5750005	0.552946
0.578125	0.552899
0.5812495	0.552849
0.584375	0.5527935
0.5875005	0.552727
0.5906255	0.552658
0.59375	0.55259
0.5968745	0.552516
0.5999995	0.5524365
0.603125	0.552351
0.6062505	0.5522475
0.609375	0.552135
0.6124995	0.552022
0.615625	0.551896
0.6187505	0.551758
0.6214845	0.551624
0.623047	0.551541
0.625	0.551444
0.6281245	0.5512915
0.6312495	0.5511465
0.634375	0.5510195
0.6375005	0.5509075
0.640625	0.5508035
0.6437495	0.550708
0.646875	0.55062
0.6500005	0.550537
0.6531255	0.55046
0.65625	0.550387
0.6593745	0.550319
0.6624995	0.550255
0.665625	0.5501935
0.6687505	0.5501365
0.671875	0.550084
0.6749995	0.550035
0.678125	0.5499865
0.6812505	0.5499375
0.6843755	0.549886
0.6875	0.5498295
0.6906245	0.549769
0.6937495	0.5497045
0.696875	0.549634
0.7000005	0.549558
0.703125	0.5494755
0.7062495	0.5493845
0.709375	0.549285
0.7125005	0.5491765
0.7156255	0.549057
0.71875	0.5489225
0.7218745	0.548773
0.7249995	0.548605
0.727178	0.548476
0.728741	0.5483785
0.7312505	0.548232
0.734375	0.548066
0.7374995	0.547918
0.740625	0.5477835
0.7437505	0.547662
0.7468755	0.5475515
0.75	0.5474495
0.7531245	0.547354
0.7562495	0.5472665
0.759375	0.547189
0.7625005	0.547117
0.765625	0.547049
0.7687495	0.5469865
0.771875	0.5469285
0.7750005	0.5468725
0.7781255	0.5468165
0.78125	0.546757
0.7843745	0.546693
0.7874995	0.5466205
0.790625	0.5465405
0.7937505	0.546456
0.796875	0.5463635
0.7999995	0.5462635
0.803125	0.5461535
0.8062505	0.54603
0.8093755	0.5458875
0.8125	0.5457205
0.8156245	0.545536
0.8181165	0.545377
0.819679	0.5452685
0.821875	0.5451265
0.8250005	0.5449415
0.828125	0.5447725
0.8312495	0.5446175
0.834375	0.544483
0.8375005	0.544367
0.8406255	0.5442625
0.84375	0.5441665
0.8468745	0.5440735
0.8499995	0.5439885
0.853125	0.5439155
0.8562505	0.543848
0.859375	0.5437825
0.8624995	0.5437175
0.865625	0.543652
0.8687505	0.5435835
0.8718755	0.5435075
0.875	0.543419
0.8781245	0.543324
0.8812495	0.543224
0.884375	0.5431085
0.8875005	0.5429725
0.890625	0.5428235
0.8937495	0.5426625
0.896875	0.542466
0.899543	0.5422715
0.9011055	0.542152
0.9031255	0.54201
0.90625	0.541808
0.9093745	0.54162
0.9124995	0.5414565
0.915625	0.5413225
0.9187505	0.5411935
0.921875	0.5410765
0.9249995	0.54098
0.928125	0.540885
0.9312505	0.5407975
0.9343755	0.5407245
0.9375	0.540653
0.9406245	0.540583
0.9437495	0.540514
0.946875	0.540431
0.9500005	0.540341
0.953125	0.5402475
0.9562495	0.5401355
0.959375	0.5400135
0.9625005	0.539876
0.9656255	0.5397155
0.96875	0.539542
0.9718745	0.5393215
0.9742755	0.5391265
0.975838	0.5390065
0.978125	0.5388305
0.9812505	0.53861
0.984375	0.5384265
0.9874995	0.538259
0.990625	0.5381145
0.9937505	0.5379885
0.9968755	0.5378725
0.999999	0.5377725
1.003125	0.5376785
1.00625	0.5375955
1.009375	0.5375185
1.0125	0.537445
1.015625	0.537364
1.01875	0.537276
1.021875	0.537176
1.025	0.5370645
1.028125	0.5369395
1.03125	0.5367975
1.034375	0.536631
1.0375	0.5364405
1.040625	0.5362145
1.043075	0.53601
1.044635	0.5358815
1.046875	0.5356915
1.05	0.5354585
1.053125	0.535261
1.05625	0.5350905
1.059375	0.5349425
1.0625	0.53481
1.065625	0.5346955
1.06875	0.5345905
1.071875	0.534499
1.075	0.5344135
1.078125	0.534334
1.08125	0.5342485
1.084375	0.5341565
1.0875	0.5340485
1.090625	0.533927
1.09375	0.533793
1.096875	0.5336335
1.1	0.533455
1.103125	0.533236
1.10625	0.53298
1.10799	0.5328305
1.109555	0.532681
1.1125	0.532426
1.115625	0.532205
1.11875	0.5320135
1.121875	0.5318465
1.125	0.531709
1.128125	0.531581
1.13125	0.5314685
1.134375	0.531372
1.1375	0.5312815
1.140625	0.531196
1.14375	0.531105
1.146875	0.5309985
1.15	0.530883
1.153125	0.5307535
1.15625	0.5305945
1.159375	0.5304115
1.1625	0.530206
1.165625	0.5299475
1.16774	0.5297435
1.1693	0.529588
1.171875	0.5293585
1.175	0.5291155
1.178125	0.528906
1.18125	0.5287305
1.184375	0.5285825
1.1875	0.5284485
1.190625	0.5283295
1.19375	0.528228
1.196875	0.528137
1.2	0.528044
1.203125	0.52794
1.20625	0.5278265
1.209375	0.527699
1.2125	0.527548
1.215625	0.527364
1.21875	0.527151
1.221875	0.5269035
1.22441	0.5266655
1.22597	0.5264985
1.228125	0.526287
1.23125	0.5260175
1.234375	0.5257945
1.2375	0.525609
1.240625	0.5254505
1.24375	0.5253135
1.246875	0.525192
1.25	0.5250835
1.253125	0.524987
1.25625	0.5248895
1.259375	0.5247795
1.2625	0.524653
1.265625	0.5245055
1.26875	0.524333
1.271875	0.5241295
1.275	0.523885
1.278	0.5235945
1.279565	0.5234225
1.28125	0.523246
1.284375	0.5229545
1.2875	0.5227145
1.290625	0.522513
1.29375	0.522341
1.296875	0.522194
1.3	0.522067
1.303125	0.521954
1.30625	0.521853
1.309375	0.52175
1.3125	0.5216305
1.315625	0.521493
1.31875	0.521333
1.321875	0.5211425
1.325	0.5209135
1.328125	0.520634
1.33041	0.520396
1.33197	0.520215
nan	nan
0.00625	0.824155
0.009375	0.824174
0.0125	0.824201
0.015625	0.8242365
0.01875	0.824276
0.021875	0.824319
0.025	0.824368
0.028125	0.8244225
0.03125	0.8244805
0.034375	0.824541
0.0375	0.8246035
0.040625	0.824667
0.04375	0.824731
0.046875	0.824795
0.05	0.8248585
0.053125	0.8249215
0.05625	0.824984
0.059375	0.8250485
0.0625	0.8251215
0.065625	0.8252065
0.06875	0.825305
0.071875	0.8254205
0.075	0.825558
0.078125	0.8257235
0.08125	0.825926
0.084375	0.8261795
0.08700305	0.826442
0.08856555	0.8266215
0.090625	0.826844
0.09375	0.827144
0.096875	0.8273945
0.09999975	0.8276065
0.1031245	0.8277885
0.10625	0.827946
0.109375	0.8280835
0.1125	0.8282185
0.1156255	0.828376
0.11875	0.8285735
0.121875	0.828828
0.1250005	0.829168
0.1275305	0.8295255
0.129093	0.829791
0.13125	0.830116
0.1343745	0.830504
0.1374995	0.830801
0.140625	0.831035
0.1437505	0.831227
0.1468755	0.8314195
0.15	0.8316635
0.1531245	0.8319975
0.15625	0.832483
0.157894	0.832793
0.1594565	0.8331025
0.1625	0.8336055
0.1656245	0.8339725
0.1687495	0.8342445
0.171875	0.834479
0.1750005	0.834759
0.1781255	0.8351635
0.180825	0.8356715
0.182387	0.836049
0.1843745	0.8364665
0.1875	0.8369765
0.1906255	0.837324
0.19375	0.837605
0.1968745	0.837942
0.1999995	0.838464
0.202026	0.8389245
0.203589	0.839355
0.2062505	0.839918
0.2093755	0.8403675
0.2125	0.840698
0.2156245	0.841079
0.21875	0.8417035
0.2204365	0.8421435
0.221999	0.8425835
0.225	0.8432345
0.2281245	0.8436605
0.2312495	0.8440435
0.234375	0.8446285
0.236363	0.8451565
0.2379255	0.8456695
0.2406255	0.846319
0.24375	0.846799
0.2468745	0.8472365
0.2499985	0.8479615
0.2515615	0.8484375
0.253125	0.84892
0.2562495	0.84966
0.259375	0.850134
0.2625	0.85074
0.2645845	0.851346
0.2661475	0.851941
0.26875	0.8526395
0.271875	0.853183
0.2750005	0.8538025
0.277124	0.854443
0.278686	0.855077
0.28125	0.8557975
0.284375	0.8563815
0.2874995	0.857135
0.2892305	0.8577245
0.2907935	0.8583305
0.29375	0.8591365
0.296875	0.8597635
0.29941	0.8605195
0.300972	0.8612205
0.303125	0.8619225
0.3062505	0.862631
0.309267	0.8634915
0.310829	0.8641265
0.3125	0.8647545
0.315625	0.865615
0.3187495	0.866493
0.3204015	0.867131
0.3219645	0.8677885
0.325	0.868706
0.328125	0.869643
0.329724	0.870288
0.331286	0.8709465
0.334375	0.8719185
0.337247	0.8728475
0.3388095	0.873602
0.340625	0.8743185
0.34375	0.87527
0.346134	0.8761155
0.347696	0.876977
0.3499995	0.877818
0.353125	0.878858
0.3548335	0.8795795
0.3563955	0.880345
0.359375	0.881421
0.361789	0.8823255
0.363351	0.883241
0.365625	0.884123
0.368595	0.885257
0.3701575	0.886058
0.371875	0.8868215
0.375	0.8880635
0.3768225	0.8888625
0.3783845	0.8897355
0.3812495	0.8909245
0.3833365	0.891814
0.3848995	0.892788
0.3875	0.8938905
0.389732	0.894852
0.391295	0.895871
0.39375	0.896948
0.3960105	0.897952
0.3975735	0.898998
0.4000005	0.900105
0.4021835	0.9011075
0.4037455	0.902168
0.40625	0.903372
0.408262	0.9043295
0.409824	0.905371
0.4124995	0.9067835
0.4142325	0.9076625
0.4157955	0.908603
0.4184905	0.9101655
0.4200525	0.911163
0.421875	0.912109
0.4242945	0.9134455
0.4258565	0.914601
0.428125	0.915844
0.4300565	0.916868
0.431619	0.917959
0.4340335	0.9195215
0.4355955	0.9206145
0.4375	0.9216755
0.4396685	0.922936
0.4412305	0.9241405
0.4435005	0.925703
0.445063	0.9267915
0.446875	0.9278605
0.449014	0.929194
0.450576	0.930432
0.452683	0.9319945
0.454246	0.933209
0.45625	0.9344965
0.458106	0.935663
0.459669	0.936849
0.4617085	0.938411
0.463271	0.93973
0.465231	0.9412925
0.466793	0.942554
0.46875	0.943949
0.4704855	0.9451445
0.4720475	0.9463545
0.474003	0.9479175
0.4755655	0.949281
0.4773705	0.9508435
0.4789335	0.9522445
0.480701	0.9538065
0.482263	0.955205
0.4840375	0.9567675
0.4856005	0.95814
0.487405	0.959703
0.488967	0.9610325
0.490625	0.962454
0.4923295	0.963922
0.493892	0.965352
0.4955885	0.9669145
0.4971505	0.9684105
0.498779	0.9699725
0.5003415	0.971515
0.501922	0.9730775
0.5034845	0.974664
0.5050205	0.9762265
0.506583	0.977866
0.508069	0.979429
0.509632	0.9811465
0.511041	0.982709
0.512466	0.984375
0.513891	0.98604
0.514064	0.9861475
0.5150155	0.9872165
0.5161515	0.9885485
0.5168605	0.98933
0.517642	0.9901975
0.5183545	0.9909785
0.5191355	0.991848
0.5198445	0.9926295
0.5205195	0.993288
0.5209805	0.993874
0.521282	0.9943725
0.5216305	0.994763
0.5220215	0.995221
0.5223535	0.9956115
0.522729	0.9960935
0.523028	0.9964955
0.523047	0.9965075
0.5232725	0.996789
0.5235615	0.9971485
0.5237335	0.997344
0.5239285	0.9975705
0.5241005	0.997766
0.524296	0.997998
0.5244605	0.998193
0.524646	0.9984375
0.524795	0.998643
0.5249425	0.998838
0.5251375	0.9990855
0.5253045	0.999281
0.5255	0.999512
0.5256715	0.9997075
0.525867	0.9999375
0.526033	1.000135
0.526228	1.00039
0.52637	1.000585
0.5265115	1.000785
0.526704	1.001035
0.5268685	1.00123
0.5270635	1.001465
0.527233	1.00166
0.5274285	1.001895
0.527592	1.00209
0.5277785	1.002345
0.527921	1.00255
0.528063	1.002745
0.528258	1.003
0.5284235	1.003195
0.528619	1.00343
0.5287865	1.003625
0.528982	1.00387
0.529135	1.004065
0.529292	1.004295
0.529454	1.00453
0.529609	1.004725
0.5298045	1.00497
0.529971	1.005165
0.530166	1.00541
0.530327	1.005605
0.5305075	1.005855
0.530649	1.00607
0.530791	1.00627
0.5309865	1.006525
0.5311505	1.00672
0.5313455	1.00696
0.5315085	1.007155
0.531704	1.007425
0.531837	1.00762
0.5319695	1.007815
0.532164	1.00808
0.5323255	1.008275
0.5325205	1.00852
0.532683	1.008715
0.5328785	1.00898
0.5330115	1.009175
0.5331435	1.009375
0.533335	1.00964
0.533496	1.009835
0.5336915	1.010085
0.533852	1.01028
0.53404	1.010545
0.5341725	1.01075
0.5343055	1.010945
0.5345005	1.01121
0.534662	1.011405
0.5348575	1.01166
0.5350135	1.011855
0.53518	1.012105
0.535323	1.012335
0.535467	1.012535
0.535662	1.012795
0.535823	1.01299
0.5360185	1.01325
0.536162	1.013445
0.536303	1.013675
0.536469	1.01393
0.536624	1.014125
0.5368195	1.01438
0.5369765	1.014575
0.5371545	1.014845
0.5372875	1.01506
0.5374225	1.015255
0.5376175	1.015525
0.5377765	1.01572
0.537972	1.01599
0.5381105	1.016185
0.5382455	1.016405
0.5384165	1.01667
0.5385715	1.016865
0.5387665	1.01713
0.5389175	1.017325
0.5390725	1.017575
0.5392175	1.017815
0.539363	1.01801
0.539558	1.01828
0.5397135	1.018475
0.539889	1.01875
0.540019	1.01897
0.5401525	1.019165
0.540348	1.01944
0.5405045	1.019635
0.5406985	1.019925
0.540819	1.02012
0.54094	1.020315
0.5411355	1.0206
0.541291	1.020795
0.5414865	1.02108
0.541614	1.021275
0.541738	1.021485
0.541921	1.021765
0.5420755	1.02196
0.542271	1.022245
0.542401	1.02244
0.5425265	1.022655
0.5427035	1.022935
0.542857	1.02313
0.5430525	1.02342
0.5431815	1.023615
0.543306	1.023825
0.543484	1.02411
0.543637	1.024305
0.543832	1.024595
0.543955	1.02479
0.5440755	1.025
0.544261	1.025295
0.544413	1.02549
0.5446025	1.025785
0.544721	1.025985
0.5448405	1.02618
0.5450355	1.026475
0.5451865	1.02667
0.5453555	1.026955
0.5454815	1.02718
0.545613	1.027375
0.545808	1.02767
0.5459545	1.027865
0.5461025	1.028125
0.5462415	1.028375
0.5463835	1.02857
0.546579	1.028865
0.546714	1.02906
0.546842	1.029295
0.547003	1.029575
0.5471515	1.02977
0.5473435	1.030075
0.5474575	1.030275
0.5475725	1.03047
0.547768	1.03078
0.5479145	1.030975
0.5480665	1.03125
0.548199	1.0315
0.548337	1.031695
0.5485325	1.032
0.5486635	1.032195
0.548787	1.032425
0.5489515	1.032715
0.5490985	1.03291
0.54927	1.033205
0.54939	1.033425
0.549516	1.03362
0.5497115	1.033935
0.5498485	1.03413
0.5499785	1.034375
0.55013	1.034655
0.5502745	1.03485
0.550452	1.035155
0.550568	1.03537
0.550689	1.035565
0.5508845	1.035885
0.55102	1.03608
0.551148	1.036325
0.5513	1.03661
0.551444	1.036805
0.5516115	1.037105
0.55173	1.037335
0.551856	1.037535
0.552051	1.03786
0.552178	1.038055
0.552297	1.038285
0.5524625	1.038585
0.5526045	1.03878
0.5527505	1.039065
0.5528805	1.03932
0.553017	1.039515
0.5532055	1.039845
0.5533135	1.040045
0.553424	1.04024
0.5536195	1.04058
0.55375	1.040775
0.5538715	1.041015
0.554028	1.041315
0.5541685	1.04151
0.554313	1.041795
0.5544415	1.042055
0.5545765	1.04225
0.5547535	1.042575
0.5548645	1.042795
0.5549815	1.04299
0.5551765	1.04333
0.555295	1.043525
0.5554065	1.04375
0.55558	1.04408
0.555714	1.044275
0.55584	1.044535
0.5559855	1.044825
0.5561235	1.04502
0.556267	1.045315
0.5563935	1.045575
0.556527	1.04577
0.556693	1.046095
0.5568065	1.046325
0.5569285	1.04652
0.5571215	1.046875
0.5572245	1.047075
0.557328	1.04727
0.557523	1.04763
0.557641	1.047825
0.5577505	1.048045
0.557922	1.048385
0.55805	1.04858
0.5581675	1.048825
0.5583205	1.049145
0.558453	1.04934
0.558579	1.049605
0.5587195	1.049905
0.5588535	1.050105
0.558987	1.050395
0.559118	1.050675
0.559251	1.05087
0.5593915	1.051175
0.5595155	1.051445
0.5596465	1.05164
0.5597935	1.051955
0.5599125	1.052215
0.5600405	1.05241
0.5601925	1.052735
0.5603085	1.052985
0.5604335	1.05318
0.5605885	1.053515
0.560702	1.05376
0.560825	1.053955
0.5609815	1.054295
0.561094	1.05454
0.5612165	1.054735
0.561373	1.055075
0.5614845	1.05532
0.561606	1.055515
0.5617605	1.055855
0.561873	1.056105
0.5619955	1.056305
0.562146	1.056645
0.56226	1.0569
0.562384	1.057095
0.5625295	1.057425
0.5626455	1.057685
0.5627705	1.05788
0.5629105	1.058205
0.5630305	1.05848
0.5631565	1.058675
0.5632895	1.058985
0.5634145	1.059275
0.563541	1.05947
0.5636665	1.059765
0.5637975	1.060075
0.5639225	1.06027
0.564041	1.060545
0.564181	1.060875
0.564302	1.06107
0.5644125	1.061325
0.5645635	1.06168
0.564676	1.061875
0.5647795	1.062105
0.564947	1.06249
0.5650445	1.06269
0.5651395	1.062895
0.565308	1.063285
0.5654085	1.063505
0.565516	1.0637
0.565667	1.064065
0.565776	1.06432
0.5658945	1.064515
0.566027	1.064845
0.566148	1.065145
0.566269	1.06534
0.5663855	1.065625
0.566523	1.06597
0.5666365	1.066165
0.56674	1.066405
0.5668995	1.066795
0.566991	1.066995
0.567083	1.06719
0.56724	1.067575
0.5673445	1.067825
0.5674585	1.06802
0.567589	1.068355
0.5677085	1.068665
0.5678265	1.068865
0.567938	1.069145
0.56808	1.06951
0.5681825	1.069705
0.568278	1.069925
0.568425	1.070315
0.568525	1.07055
0.568633	1.070745
0.568765	1.071095
0.568882	1.0714
0.5689975	1.071595
0.569107	1.071875
0.56925	1.072255
0.569345	1.07245
0.569436	1.072655
0.569579	1.073045
0.5696835	1.07331
0.5697955	1.073505
0.569915	1.073825
0.5700415	1.07417
0.570148	1.074365
0.570246	1.074605
0.5703805	1.075
0.570478	1.07524
0.5705835	1.075435
0.5707085	1.075785
0.570828	1.076115
0.570936	1.07631
0.571036	1.076565
0.571166	1.076955
0.5712615	1.07719
0.5713645	1.077385
0.571488	1.077735
0.571608	1.078075
0.571713	1.07827
0.5718095	1.078515
0.5719345	1.078905
0.572033	1.07916
0.5721385	1.079355
0.5722545	1.079685
0.5723815	1.080055
0.572475	1.08025
0.572564	1.080465
0.57269	1.080855
0.5727965	1.081155
0.5729035	1.081355
0.573007	1.081645
0.5731275	1.082035
0.573219	1.082265
0.5733165	1.08246
0.5734355	1.082815
0.5735565	1.08318
0.573651	1.083375
0.5737395	1.083595
0.573858	1.083985
0.5739645	1.084295
0.5740685	1.08449
0.574168	1.084765
0.5742795	1.085155
0.5743755	1.08542
0.574477	1.085615
0.574585	1.085935
0.5747	1.086325
0.5747875	1.08655
0.574879	1.086745
0.574995	1.087105
0.575116	1.08749
0.5751995	1.08769
0.5752815	1.087895
0.5754005	1.088285
0.575514	1.088645
0.575605	1.08884
0.5756915	1.089065
0.5758015	1.089455
0.5759105	1.089795
0.5760045	1.08999
0.5760935	1.090235
0.5761975	1.090625
0.5763035	1.09096
0.5763985	1.091155
0.5764885	1.091405
0.5765895	1.091795
0.576695	1.09213
0.576789	1.092325
0.5768785	1.092575
0.576978	1.092965
0.5770835	1.09331
0.577175	1.093505
0.5772625	1.09375
0.5773625	1.094145
0.5774705	1.094505
0.577557	1.0947
0.57764	1.094925
0.5777425	1.095315
0.577855	1.0957
0.577932	1.095895
0.5780085	1.096095
0.5781195	1.096485
0.5782195	1.096875
0.5783015	1.097105
0.5783865	1.0973
0.5784915	1.097655
0.5785805	1.098045
0.578671	1.098325
0.578762	1.09852
0.5788575	1.098825
0.5789425	1.099215
0.5790425	1.099555
0.579129	1.09975
0.579213	1.1
0.579304	1.100395
0.5794035	1.100785
0.5794805	1.101
0.579559	1.101195
0.5796625	1.101565
0.579744	1.101955
0.579836	1.102255
0.579923	1.10245
0.5800115	1.102735
0.5800935	1.103125
0.580194	1.103515
0.580267	1.10372
0.580341	1.103915
0.5804435	1.104295
0.58052	1.104685
0.580613	1.105005
0.5806965	1.1052
0.58078	1.105465
0.580862	1.105855
0.580947	1.10625
0.581028	1.106505
0.5811085	1.1067
0.5812015	1.107035
0.581274	1.107425
0.5813735	1.107815
0.5814425	1.108015
0.5815115	1.10821
0.5816115	1.108595
0.581681	1.108985
0.5817765	1.109345
0.5818505	1.10954
0.5819235	1.109765
0.5820125	1.110155
0.5820805	1.110545
0.5821725	1.11089
0.5822475	1.111085
0.582322	1.111325
0.5824055	1.111715
0.582472	1.112105
0.582563	1.112455
0.582636	1.112655
0.582709	1.112895
0.582792	1.113285
0.582855	1.113675
0.5829485	1.114045
0.5830155	1.11424
0.583082	1.114455
0.5831715	1.114845
0.5832315	1.115235
0.5833155	1.115625
0.583384	1.115855
0.5834525	1.11605
0.583542	1.116405
0.5836025	1.116795
0.58367	1.117185
0.5837505	1.11749
0.583822	1.117685
0.583899	1.117965
0.5839685	1.118355
0.584025	1.11875
0.584113	1.119145
0.584175	1.11935
0.5842365	1.119545
0.5843255	1.119925
0.5843815	1.120315
0.5844415	1.120705
0.584524	1.12104
0.58459	1.121235
0.584658	1.121485
0.584733	1.121875
0.584784	1.122265
0.5848475	1.122655
0.584924	1.122965
0.5849895	1.12316
0.5850605	1.123435
0.585128	1.123825
0.5851765	1.124215
0.585238	1.124605
0.585314	1.12492
0.5853775	1.12512
0.5854455	1.125395
0.5855135	1.125785
0.58556	1.126175
0.585614	1.126565
0.5856945	1.126925
0.5857515	1.12712
0.5858095	1.127345
0.5858865	1.127735
0.5859345	1.128125
0.58598	1.128515
0.5860475	1.128905
0.586111	1.12917
0.5861695	1.129365
0.5862415	1.129685
0.586299	1.130075
0.58634	1.130465
0.586387	1.130855
0.586461	1.13125
0.586515	1.131475
0.5865675	1.13167
0.5866425	1.132035
0.5866935	1.132425
0.586732	1.132815
0.586776	1.133205
0.5868435	1.133595
0.5868995	1.13384
0.586951	1.134035
0.58702	1.134375
0.587073	1.134765
0.5871105	1.135155
0.587148	1.135545
0.5872	1.135935
0.587268	1.136285
0.5873165	1.13648
0.587368	1.136715
0.587433	1.137105
0.587476	1.1375
0.5875095	1.137895
0.5875455	1.138285
0.587596	1.138675
0.5876605	1.13902
0.5877065	1.139215
0.587756	1.139455
0.5878185	1.139845
0.5878605	1.140235
0.5878915	1.140625
0.5879225	1.141015
0.587963	1.141405
0.5880205	1.141795
0.5880705	1.14206
0.5881135	1.142255
0.5881705	1.142575
0.5882205	1.142965
0.588256	1.143355
0.588283	1.14375
0.5883105	1.144145
0.5883455	1.144535
0.588392	1.144925
0.588448	1.145265
0.5884865	1.14546
0.5885285	1.145705
0.5885835	1.146095
0.588622	1.146485
0.588651	1.146875
0.5886745	1.147265
0.588698	1.147655
0.5887275	1.148045
0.588765	1.148435
0.588815	1.148825
0.5888555	1.149085
0.5888895	1.14928
0.588937	1.149605
0.5889805	1.15
0.589013	1.150395
0.5890385	1.150785
0.589059	1.151175
0.589078	1.151565
0.5891	1.151955
0.5891265	1.152345
0.589159	1.152735
0.5892	1.153125
0.5892405	1.15344
0.5892695	1.153635
0.5893045	1.153905
0.589346	1.154295
0.589378	1.154685
0.5894035	1.155075
0.589424	1.155465
0.589441	1.155855
0.589456	1.15625
0.5894705	1.156645
0.589487	1.157035
0.589506	1.157425
0.5895275	1.157815
0.5895525	1.158205
0.589582	1.158595
0.5896175	1.158985
0.5896425	1.159235
0.589663	1.15943
0.5896945	1.159765
0.5897245	1.160155
0.589749	1.160545
0.5897695	1.160935
0.589787	1.161325
0.5898015	1.161715
0.589814	1.162105
0.589825	1.1625
0.5898345	1.162895
0.589843	1.163285
0.589851	1.163675
0.5898595	1.164065
0.5898685	1.164455
0.5898775	1.164845
0.589887	1.165235
0.5898965	1.165625
0.5899065	1.166015
0.589917	1.166405
0.5899275	1.166795
0.589938	1.167185
0.5899485	1.167575
0.5899595	1.167965
0.5899705	1.168355
0.5899815	1.16875
0.589992	1.169145
0.5900025	1.169535
0.5900125	1.169925
0.5900215	1.170315
0.5900305	1.170705
0.590037	1.17102
0.5900405	1.171215
0.590045	1.171485
0.59005	1.171875
0.590054	1.172265
0.590057	1.172655
0.590058	1.173045
0.590058	1.173435
0.5900575	1.173825
0.5900555	1.174215
0.5900525	1.174605
0.5900485	1.175
0.5900425	1.175395
0.590039	1.1756
0.5900355	1.175795
0.590028	1.176175
0.5900195	1.176565
0.59001	1.176955
0.59	1.177345
0.58999	1.177735
0.58998	1.178125
0.5899695	1.178515
0.5899585	1.178905
0.589948	1.179295
0.5899375	1.179685
0.5899265	1.180075
0.589916	1.180465
0.589906	1.180855
0.589896	1.18125
0.589886	1.181645
0.5898765	1.182035
0.5898675	1.182425
0.589859	1.182815
0.5898505	1.183205
0.589842	1.183595
0.5898335	1.183985
0.5898235	1.184375
0.589812	1.184765
0.589799	1.185155
0.589784	1.185545
0.5897665	1.185935
0.5897455	1.186325
0.58972	1.186715
0.5896885	1.187105
0.5896595	1.187405
0.5896385	1.187605
0.5896105	1.187895
0.589576	1.188285
0.589547	1.188675
0.5895225	1.189065
0.589501	1.189455
0.5894825	1.189845
0.5894665	1.190235
0.589452	1.190625
0.589437	1.191015
0.589419	1.191405
0.589397	1.191795
0.58937	1.192185
0.5893355	1.192575
0.58929	1.192965
0.589261	1.19318
0.589233	1.193375
0.5891865	1.19375
0.5891485	1.194145
0.589118	1.194535
0.589093	1.194925
0.5890725	1.195315
0.589053	1.195705
0.589031	1.196095
0.5890035	1.196485
0.5889675	1.196875
0.588919	1.197265
0.588879	1.197525
0.588844	1.19772
0.588795	1.198045
0.5887495	1.198435
0.588715	1.198825
0.588688	1.199215
0.588665	1.199605
0.5886395	1.2
0.588606	1.200395
0.58856	1.200785
0.588505	1.201125
0.5884665	1.20132
0.588423	1.201565
0.5883665	1.201955
0.588326	1.202345
0.5882955	1.202735
0.5882685	1.203125
0.5882375	1.203515
0.5881945	1.203905
0.5881315	1.204295
0.58809	1.204505
0.588049	1.2047
0.5879845	1.205075
0.5879375	1.205465
0.5879035	1.205855
0.5878735	1.20625
0.5878365	1.206645
0.587783	1.207035
0.587723	1.207345
0.5876755	1.20754
0.5876205	1.207815
0.587561	1.208205
0.58752	1.208595
0.587487	1.208985
0.587448	1.209375
0.58739	1.209765
0.58733	1.210055
0.587279	1.21025
0.5872175	1.210545
0.5871585	1.210935
0.5871185	1.211325
0.587082	1.211715
0.587032	1.212105
0.586958	1.21248
0.5869085	1.21268
0.5868575	1.212895
0.586784	1.213285
0.586737	1.213675
0.586698	1.214065
0.586648	1.214455
0.5865705	1.21483
0.586519	1.215025
0.586467	1.215235
0.58639	1.215625
0.5863415	1.216015
0.5862995	1.216405
0.5862415	1.216795
0.5861695	1.217115
0.5861105	1.21731
0.586046	1.217575
0.585978	1.217965
0.585932	1.218355
0.5858825	1.21875
0.5858015	1.219145
0.585746	1.21935
0.5856905	1.219545
0.5856075	1.219925
0.5855545	1.220315
0.585506	1.220705
0.585431	1.221095
0.5853675	1.221335
0.585306	1.22153
0.585225	1.221875
0.5851675	1.222265
0.5851165	1.222655
0.585038	1.223045
0.5849745	1.223275
0.5849115	1.22347
0.5848275	1.223825
0.58477	1.224215
0.584715	1.224605
0.5846265	1.22499
0.584566	1.22519
0.5845055	1.225395
0.584418	1.225785
0.5843625	1.226175
0.584297	1.226565
0.584218	1.226865
0.584147	1.22706
0.58407	1.227345
0.584	1.227735
0.5839425	1.228125
0.58385	1.228515
0.583788	1.22871
0.583726	1.228905
0.583633	1.229295
0.5835735	1.229685
0.583496	1.230075
0.583422	1.23033
0.5833495	1.230525
0.5832625	1.230855
0.583197	1.23125
0.583125	1.231645
0.583044	1.23193
0.5829675	1.232125
0.5828835	1.232425
0.5828125	1.232815
0.5827415	1.233205
0.5826575	1.2335
0.5825795	1.233695
0.5824965	1.233985
0.5824225	1.234375
0.5823485	1.234765
0.582265	1.235055
0.5821855	1.23525
0.5820995	1.235545
0.5820255	1.235935
0.581945	1.236325
0.581865	1.236585
0.581785	1.23678
0.5816935	1.237105
0.581621	1.2375
0.581526	1.237895
0.581454	1.238105
0.581381	1.2383
0.5812815	1.238675
0.581208	1.239065
0.5811125	1.23941
0.5810325	1.239605
0.580953	1.239845
0.5808645	1.240235
0.5807815	1.240625
0.580697	1.24089
0.5806125	1.241085
0.580519	1.241405
0.5804415	1.241795
0.5803395	1.242165
0.5802625	1.24236
0.580187	1.242575
0.5800885	1.242965
0.5800025	1.243355
0.5799165	1.24362
0.5798295	1.24382
0.5797335	1.244145
0.5796515	1.244535
0.579552	1.24487
0.5794655	1.245065
0.5793815	1.245315
0.579289	1.245705
0.579184	1.246095
0.579108	1.2463
0.5790305	1.246495
0.5789225	1.246875
0.5788315	1.247265
0.578744	1.247525
0.578654	1.24772
0.578555	1.248045
0.5784675	1.248435
0.578371	1.24874
0.5782785	1.248935
0.5781865	1.249215
0.5780955	1.249605
0.5779925	1.249945
0.5779025	1.250145
0.5778155	1.250395
0.5777175	1.250785
0.577609	1.251145
0.5775235	1.25134
0.577441	1.251565
0.5773355	1.251955
0.5772225	1.252335
0.577141	1.25253
0.577061	1.252735
0.57695	1.253125
0.576835	1.253515
0.5767565	1.25371
0.5766785	1.253905
0.5765635	1.254295
0.5764495	1.254685
0.5763705	1.254885
0.576291	1.25508
0.576176	1.255465
0.5760635	1.255855
0.5759835	1.256065
0.5759015	1.256265
0.575787	1.256645
0.5756745	1.257035
0.5755935	1.25724
0.5755105	1.257435
0.5753955	1.257815
0.57528	1.258205
0.5751995	1.258405
0.5751175	1.2586
0.575	1.258985
0.5748825	1.25937
0.5748	1.259565
0.5747185	1.259765
0.574601	1.260155
0.574487	1.26052
0.574397	1.260715
0.574311	1.260935
0.574199	1.261325
0.5740895	1.261665
0.573992	1.26186
0.5739005	1.262105
0.573792	1.2625
0.5736885	1.262805
0.5735865	1.263
0.5734875	1.263285
0.5733785	1.263675
0.573282	1.26394
0.57318	1.264135
0.573072	1.264455
0.5729525	1.264845
0.5728655	1.26506
0.572774	1.265255
0.5726515	1.265625
0.572534	1.265975
0.572436	1.26617
0.572344	1.266405
0.572226	1.266795
0.5721225	1.267085
0.5720165	1.26728
0.5719125	1.267575
0.571794	1.267965
0.571703	1.2682
0.571606	1.268395
0.571488	1.26875
0.5713665	1.26912
0.5712745	1.269315
0.571187	1.269535
0.571067	1.269925
0.570959	1.27024
0.570855	1.270435
0.5707565	1.270705
0.5706435	1.271095
0.570547	1.271355
0.5704445	1.27155
0.570335	1.271875
0.5702145	1.272265
0.5701285	1.272475
0.570039	1.27267
0.569918	1.273045
0.569801	1.273405
0.5697075	1.2736
0.5696185	1.273825
0.5695025	1.274215
0.569396	1.27453
0.5692925	1.274725
0.569194	1.275
0.5690815	1.275395
0.5689845	1.275655
0.568882	1.27585
0.5687725	1.276175
0.5686485	1.276565
0.568563	1.27677
0.5684745	1.276965
0.568349	1.277345
0.568234	1.277685
0.5681335	1.27788
0.56804	1.278125
0.5679245	1.278515
0.5678225	1.2788
0.5677175	1.278995
0.567613	1.279295
0.5674975	1.279685
0.567407	1.27992
0.5673105	1.280115
0.5671945	1.280465
0.5670715	1.28085
0.5669865	1.281045
0.5669035	1.28125
0.566783	1.281645
0.566671	1.28199
0.566577	1.282185
0.5664885	1.282425
0.566383	1.282815
0.566276	1.283155
0.566184	1.28335
0.566097	1.283595
0.5659985	1.283985
0.56589	1.284355
0.5658075	1.28455
0.5657275	1.284765
0.5656235	1.285155
0.565515	1.285545
0.5654365	1.28575
0.565355	1.285945
0.5652405	1.286325
0.5651255	1.286715
0.5650445	1.28692
0.564961	1.287115
0.564841	1.2875
0.5647235	1.28787
0.564634	1.288065
0.564548	1.288285
0.5644305	1.288675
0.5643215	1.288995
0.5642185	1.28919
0.564121	1.289455
0.564006	1.289845
0.563908	1.29011
0.563805	1.290305
0.563699	1.290625
0.563599	1.291015
0.56351	1.29128
0.5634255	1.291475
0.563336	1.291795
0.5632755	1.292185
0.5632235	1.292575
0.5631475	1.292965
0.5630935	1.293185
0.5630405	1.29338
0.5629635	1.29375
0.56291	1.294145
0.5628635	1.294535
0.5627955	1.294925
0.5627235	1.2952
0.5626565	1.295395
0.562579	1.295705
0.5625165	1.296095
0.5624645	1.296485
0.5623755	1.296875
0.56231	1.29708
0.562235	1.297275
0.562115	1.297655
0.5619895	1.29796
0.56185	1.298155
0.5616685	1.298435
0.561537	1.298645
0.5613965	1.29884
0.5612015	1.299105
0.561049	1.2993
0.560907	1.299605
0.5608105	1.3
0.5608005	1.300395
0.5608715	1.300785
0.5609545	1.301175
0.561064	1.301505
0.5611685	1.3017
0.5612685	1.301955
0.561412	1.302345
0.561507	1.30256
0.561609	1.302755
0.561753	1.303125
0.5618625	1.30341
0.5619725	1.303605
0.562075	1.303905
0.562155	1.304295
0.5622275	1.304685
0.5622735	1.305075
0.5622525	1.305465
0.5621795	1.305855
0.5620885	1.30625
0.561977	1.306535
0.5618425	1.30673
0.56165	1.307035
0.561526	1.30723
0.5613575	1.307425
0.5611625	1.30765
0.5609375	1.30782
0.5607175	1.307985
0.5605225	1.30812
0.5602165	1.308315
0.560021	1.308445
0.5597655	1.30856
0.559375	1.308705
0.559172	1.308785
0.5589765	1.30884
0.5585935	1.308895
0.558203	1.30888
0.557883	1.308825
0.5576875	1.30877
0.557422	1.308705
0.5570315	1.30863
0.5566405	1.30862
0.5563635	1.308715
0.5563635	1.30891
0.556506	1.309105
0.5567015	1.30928
0.5570315	1.309395
0.557422	1.30941
0.5578125	1.309415
0.558203	1.309435
0.5585935	1.30947
0.5589555	1.30953
0.559151	1.30958
0.559375	1.309635
0.5597655	1.30971
0.5601565	1.309775
0.560521	1.309885
0.560716	1.30998
0.5609375	1.31008
0.5612785	1.310255
0.5614735	1.310395
0.5617185	1.310545
0.561965	1.310695
0.5621605	1.310855
0.562396	1.31105
0.562591	1.311225
0.5628015	1.31142
0.562997	1.31161
0.5631905	1.311805
0.563386	1.31201
0.563568	1.312205
0.563763	1.312425
0.563931	1.312625
0.5641145	1.312895
0.564246	1.3131
0.5643685	1.313295
0.5645635	1.313605
0.5647025	1.3138
0.5648285	1.314065
0.5649695	1.31437
0.5650965	1.314565
0.5652125	1.314845
0.5653505	1.315205
0.565451	1.3154
0.565541	1.315625
0.565652	1.316015
0.565757	1.316365
0.5658405	1.31656
0.5659175	1.316795
0.565999	1.317185
0.566048	1.317575
0.5661025	1.317965
0.5661705	1.318355
0.5662095	1.31856
0.5662405	1.31876
0.5662885	1.319145
0.5663195	1.319535
0.56634	1.319925
0.566353	1.320315
0.5663605	1.320705
0.5663645	1.321095
0.5663665	1.321485
0.5663675	1.321875
0.5663685	1.322265
0.566367	1.322655
0.5663605	1.323045
0.5663445	1.323435
0.5663015	1.323825
0.5662405	1.324085
0.5661565	1.32428
0.566042	1.324605
0.565901	1.32492
0.5657595	1.32512
0.5656575	1.325395
0.565549	1.325785
0.565577	1.326175
0.565746	1.32645
0.5659775	1.326645
0.566173	1.32679
0.5664065	1.326855
0.566748	1.326825
0.566943	1.32673
0.5671875	1.32659
0.567442	1.326425
0.5676005	1.326175
0.5677365	1.325865
0.5678005	1.32567
0.567902	1.325395
0.56807	1.325095
0.568308	1.324895
0.5685035	1.32476
0.56875	1.3247
0.5691405	1.32473
0.5693565	1.32479
0.569552	1.324885
0.569922	1.32507
0.570128	1.325185
0.5703235	1.325325
0.5705795	1.32552
0.5707745	1.3257
0.570982	1.325895
0.5711775	1.32609
0.571372	1.326285
0.5715675	1.326485
0.571757	1.32668
0.571952	1.32688
0.5721405	1.327075
0.572336	1.32728
0.572525	1.327475
0.5727205	1.327675
0.572911	1.32787
0.573106	1.32807
0.5732965	1.328265
0.573492	1.328465
0.573681	1.32866
0.573876	1.32887
0.5740595	1.329065
0.574255	1.329285
0.5744275	1.32948
0.574598	1.329685
0.57478	1.329905
0.574942	1.3301
0.575137	1.330335
0.5753035	1.33053
0.575499	1.330765
0.575664	1.33096
0.5758595	1.33123
0.5759935	1.33143
0.5761175	1.331645
0.576296	1.33193
0.576444	1.332125
0.5765975	1.332425
0.576716	1.3327
0.5768125	1.332895
0.5768665	1.333205
0.576812	1.33354
0.5767335	1.333735
0.5766395	1.333985
0.5765145	1.334375
0.5764575	1.334765
0.5765015	1.335155
0.57661	1.335545
0.5767155	1.335785
0.5768835	1.33598
0.5770785	1.3362
0.5773435	1.336395
0.577544	1.33652
0.5777395	1.336615
0.578125	1.33676
0.578425	1.33686
0.5786205	1.336955
0.5789065	1.33705
0.579297	1.33713
0.5796875	1.33722
0.5799125	1.33729
0.5801075	1.33736
0.5804685	1.33746
0.5808595	1.33754
0.5812385	1.33764
0.5814335	1.337705
0.5816405	1.33777
0.5820315	1.337875
0.582422	1.33799
0.5826455	1.338075
0.582841	1.338145
0.583203	1.33822
0.5835935	1.338245
0.5839845	1.33825
0.584375	1.338255
0.5847655	1.33828
0.585139	1.33839
0.5853345	1.33849
0.585547	1.3386
0.5858435	1.338785
0.586039	1.338945
0.586286	1.33914
0.586481	1.3393
0.5867185	1.33947
0.586942	1.339625
0.5871375	1.33977
0.5873965	1.339965
0.5875915	1.34012
0.587886	1.340315
0.5880815	1.340435
0.5882815	1.340545
0.588615	1.340735
0.58881	1.340865
0.5890625	1.34098
0.589379	1.34113
0.589574	1.341265
0.5898435	1.34141
0.59009	1.34155
0.5902275	1.341795
0.5903095	1.342185
0.590306	1.342575
0.590322	1.342965
0.590368	1.343355
0.5904145	1.34358
0.590499	1.34378
0.590683	1.344145
0.590809	1.34435
0.5910155	1.344495
0.5912685	1.34468
0.591464	1.344815
0.591797	1.34494
0.5921515	1.34505
0.592347	1.34514
0.592578	1.345215
0.5929685	1.34529
0.5933595	1.34533
0.59375	1.34538
0.5941405	1.345445
0.5944385	1.345495
0.594634	1.345525
0.594922	1.345555
0.5953125	1.34558
0.595703	1.345605
0.5960935	1.345635
0.5964845	1.34566
0.596875	1.345685
0.5972655	1.34572
0.5976565	1.3458
0.5978815	1.34588
0.5980765	1.345975
0.5984375	1.346105
0.598722	1.346225
0.598917	1.34636
0.5992185	1.34655
0.5994215	1.346675
0.599617	1.346805
0.5998825	1.347
0.6000775	1.34717
0.6003125	1.347365
0.600508	1.34753
0.6007585	1.347725
0.600954	1.347875
0.601172	1.348015
0.6014275	1.348185
0.601623	1.34834
0.601884	1.348535
0.602079	1.34869
0.6023435	1.34886
0.602567	1.348995
0.6027625	1.34914
0.6030305	1.349335
0.6032255	1.349485
0.6035155	1.34963
0.603799	1.34975
0.6039945	1.34986
0.604297	1.349955
0.6046875	1.35
0.605078	1.35002
0.6054685	1.35005
0.6058595	1.350115
0.606088	1.35018
0.606283	1.35026
0.6066405	1.35037
0.607029	1.350505
0.6072245	1.35059
0.607422	1.35067
0.6078125	1.350785
0.608203	1.350865
0.608505	1.350945
0.6087005	1.351005
0.6089845	1.35106
0.609375	1.3511
0.6097655	1.35111
0.6101565	1.35111
0.610547	1.3511
0.6109375	1.35107
0.611328	1.351025
0.611602	1.35099
0.6117975	1.35096
0.6121095	1.35091
0.6125	1.35086
0.6128905	1.350825
0.6132815	1.3508
0.613672	1.35078
0.6140625	1.350755
0.614453	1.35072
0.6148435	1.35067
0.61515	1.350615
0.6153455	1.35057
0.615625	1.350515
0.6160155	1.350455
0.6164065	1.350415
0.616797	1.35038
0.6171875	1.35034
0.617578	1.350295
0.6179685	1.350235
0.6181665	1.3502
0.618362	1.35017
0.61875	1.35012
0.6191405	1.35009
0.6195315	1.35008
0.619922	1.35008
0.6203125	1.35009
0.620703	1.35012
0.621055	1.35017
0.6212505	1.350205
0.6214845	1.35025
0.621875	1.35032
0.6222655	1.35038
0.6226565	1.350455
0.622937	1.350545
0.623132	1.35064
0.6234375	1.35074
0.623828	1.35086
0.6240565	1.350955
0.624252	1.351055
0.6246095	1.35118
0.6249385	1.3513
0.6251335	1.351405
0.6253905	1.351505
0.6257815	1.35163
0.626034	1.351725
0.626229	1.351825
0.6265625	1.351935
0.626953	1.35205
0.6271735	1.352135
0.627369	1.35222
0.6277345	1.35233
0.628125	1.35243
0.628366	1.352515
0.6285615	1.3526
0.6289065	1.3527
0.629297	1.35279
0.629597	1.352885
0.6297925	1.35297
0.630078	1.35306
0.6304685	1.353145
0.630858	1.35325
0.6310535	1.35332
0.63125	1.35339
0.6316405	1.353495
0.6320315	1.35357
0.632342	1.35366
0.632537	1.353745
0.6328125	1.353835
0.633203	1.353925
0.633576	1.35403
0.6337715	1.35411
0.6339845	1.35418
0.634375	1.354265
0.6347655	1.354305
0.6351565	1.354335
0.635547	1.354375
0.6359375	1.354425
0.6362785	1.35447
0.6364735	1.3545
0.6367185	1.35453
0.6371095	1.35457
0.6375	1.35461
0.6378905	1.354655
0.6382815	1.3547
0.638672	1.35477
0.638932	1.35485
0.6391275	1.354935
0.639453	1.355035
0.6398435	1.355125
0.640151	1.35522
0.6403465	1.35531
0.640625	1.3554
0.6410155	1.355475
0.6414065	1.355545
0.641698	1.355625
0.641893	1.3557
0.6421875	1.35578
0.642578	1.35584
0.6429685	1.355875
0.6433595	1.35592
0.6437155	1.356
0.6439105	1.356065
0.6441405	1.356135
0.6445315	1.35621
0.644922	1.356245
0.6453125	1.356275
0.645703	1.356315
0.6460935	1.35637
0.6464195	1.356425
0.646615	1.35646
0.646875	1.35649
0.6472655	1.356525
0.6476565	1.35655
0.648047	1.356565
0.6484375	1.35658
0.648828	1.35659
0.6492185	1.356595
0.6496095	1.3566
0.65	1.3566
0.6503905	1.356595
0.6507815	1.35659
0.651172	1.356585
0.6515625	1.35658
0.651953	1.35658
0.6523435	1.35658
0.6527345	1.356585
0.653125	1.35659
0.6535155	1.35659
0.6539065	1.35659
0.654297	1.356585
0.6546875	1.35658
0.655078	1.356575
0.6554685	1.356575
0.6558595	1.35658
0.65625	1.356585
0.6566405	1.356595
0.6570315	1.35661
0.657422	1.356635
0.6578125	1.35666
0.658203	1.356675
0.6585935	1.356685
0.6589845	1.356695
0.659375	1.35671
0.6597655	1.35674
0.6601565	1.35679
0.660394	1.35683
0.660589	1.35687
0.6609375	1.356925
0.661328	1.356965
0.6617185	1.356995
0.6621095	1.357015
0.6625	1.357025
0.6628905	1.35704
0.6632815	1.357065
0.663672	1.3571
0.6640625	1.35715
0.664355	1.357205
0.66455	1.35725
0.6648435	1.357305
0.6652345	1.357365
0.665625	1.357405
0.6660155	1.35743
0.6664065	1.357455
0.666797	1.35749
0.6671875	1.357535
0.667562	1.35759
0.667757	1.35762
0.6679685	1.357655
0.6683595	1.357715
0.66875	1.35776
0.6691405	1.3578
0.6695315	1.35784
0.669922	1.357875
0.6703125	1.35791
0.670703	1.35795
0.6710095	1.35799
0.671205	1.358025
0.6714845	1.358065
0.671875	1.358115
0.6722655	1.358165
0.6726565	1.35821
0.673047	1.35825
0.6734375	1.358285
0.673828	1.35832
0.6742135	1.35837
0.674409	1.3584
0.6746095	1.35843
0.675	1.358485
0.6753905	1.35853
0.6757815	1.35857
0.676172	1.35861
0.6765625	1.35865
0.676953	1.35869
0.6773435	1.358735
0.677608	1.358775
0.6778035	1.35881
0.678125	1.358855
0.6785155	1.3589
0.6789065	1.358935
0.679297	1.358965
0.6796875	1.35899
0.680078	1.35902
0.6804685	1.35906
0.6808595	1.35912
0.6810995	1.35917
0.6812945	1.359215
0.6816405	1.359275
0.6820315	1.359315
0.682422	1.359345
0.6828125	1.35937
0.683203	1.359395
0.6835935	1.35943
0.6839845	1.359485
0.684266	1.359545
0.684461	1.3596
0.6847655	1.35966
0.6851565	1.35971
0.685547	1.35974
0.6859375	1.35976
0.686328	1.35978
0.6867185	1.35981
0.6871095	1.359865
0.6874085	1.35993
0.6876035	1.359985
0.6878905	1.360045
0.6882815	1.3601
0.688672	1.36013
0.6890625	1.36015
0.689453	1.36017
0.6898435	1.3602
0.6902345	1.360255
0.690531	1.36032
0.690726	1.36038
0.6910155	1.36044
0.6914065	1.36049
0.691797	1.36052
0.6921875	1.36054
0.692578	1.360555
0.6929685	1.360575
0.6933595	1.36062
0.693721	1.360695
0.693916	1.36075
0.6941405	1.3608
0.6945315	1.360865
0.694922	1.360905
0.6953125	1.360925
0.695703	1.360935
0.6960935	1.360945
0.6964845	1.360965
0.696875	1.36101
0.6972625	1.361085
0.697458	1.36113
0.6976565	1.361175
0.698047	1.361245
0.6984375	1.361285
0.698828	1.36131
0.6992185	1.361325
0.6996095	1.361335
0.7	1.361355
0.7003905	1.361395
0.7007815	1.36146
0.7010225	1.36151
0.7012175	1.36156
0.7015625	1.361625
0.701953	1.36167
0.7023435	1.3617
0.7027345	1.361715
0.703125	1.36173
0.7035155	1.36176
0.7039065	1.36181
0.7042705	1.361875
0.7044655	1.36192
0.7046875	1.36197
0.705078	1.362035
0.7054685	1.362075
0.7058595	1.3621
0.70625	1.36212
0.7066405	1.36214
0.7070315	1.362175
0.707422	1.362235
0.7076815	1.362285
0.707877	1.36233
0.708203	1.36239
0.7085935	1.36244
0.7089845	1.362475
0.709375	1.3625
0.7097655	1.36252
0.7101565	1.36255
0.710547	1.362595
0.710932	1.36266
0.7111275	1.3627
0.711328	1.36274
0.7117185	1.362805
0.7121095	1.362845
0.7125	1.36287
0.7128905	1.362895
0.7132815	1.36292
0.713672	1.36295
0.7140625	1.362995
0.714424	1.363055
0.714619	1.363095
0.7148435	1.363135
0.7152345	1.363195
0.715625	1.363235
0.7160155	1.36326
0.7164065	1.36328
0.716797	1.363305
0.7171875	1.363335
0.717578	1.36337
0.7179685	1.36342
0.7182265	1.363465
0.718422	1.363505
0.71875	1.363555
0.7191405	1.3636
0.7195315	1.363635
0.719922	1.36366
0.7203125	1.363685
0.720703	1.36371
0.7210935	1.363735
0.7214845	1.36377
0.721875	1.363815
0.7221385	1.363855
0.722334	1.36389
0.7226565	1.363935
0.723047	1.36398
0.7234375	1.364015
0.723828	1.36404
0.7242185	1.36406
0.7246095	1.364085
0.725	1.364115
0.7253905	1.36415
0.7257815	1.364195
0.72607	1.36424
0.726265	1.364275
0.7265625	1.364315
0.726953	1.36436
0.7273435	1.36439
0.7277345	1.36441
0.728125	1.36443
0.7285155	1.364445
0.7289065	1.36446
0.729297	1.36448
0.7296875	1.364505
0.730078	1.36454
0.7304685	1.364585
0.7307755	1.36463
0.730971	1.364665
0.73125	1.364705
0.7316405	1.36475
0.7320315	1.36478
0.732422	1.3648
0.7328125	1.364815
0.733203	1.364825
0.7335935	1.364835
0.7339845	1.364845
0.734375	1.364855
0.7347655	1.36487
0.7351565	1.364885
0.735547	1.3649
0.7359375	1.364925
0.736328	1.36496
0.7367185	1.365005
0.7369495	1.365035
0.737145	1.36506
0.7375	1.3651
0.7378905	1.36514
0.7382815	1.36517
0.738672	1.36519
0.7390625	1.365205
0.739453	1.365215
0.7398435	1.365225
0.7402345	1.36524
0.740625	1.36526
0.7410155	1.365285
0.7414065	1.365315
0.741797	1.36536
0.742087	1.36541
0.7422825	1.36545
0.742578	1.3655
0.7429685	1.36555
0.7433595	1.36558
0.74375	1.3656
0.7441405	1.365615
0.7445315	1.365625
0.744922	1.36564
0.7453125	1.36566
0.745703	1.365685
0.7460935	1.36572
0.7464845	1.36577
0.7467405	1.36581
0.7469355	1.365845
0.7472655	1.365895
0.7476565	1.36594
0.748047	1.365975
0.7484375	1.365995
0.748828	1.366005
0.7492185	1.36602
0.7496095	1.366035
0.75	1.36605
0.7503905	1.366075
0.7507815	1.366105
0.751172	1.36614
0.7515585	1.366185
0.751754	1.36621
0.751953	1.366235
0.7523435	1.366275
0.7527345	1.366305
0.753125	1.36633
0.7535155	1.36635
0.7539065	1.366365
0.754297	1.366375
0.7546875	1.366385
0.755078	1.366395
0.7554685	1.3664
0.7558595	1.366405
0.75625	1.366415
0.7566405	1.36643
0.7570315	1.36645
0.757422	1.36647
0.7578125	1.36649
0.758203	1.366515
0.7585935	1.36655
0.758882	1.366585
0.7590775	1.366615
0.759375	1.366655
0.7597655	1.3667
0.7601565	1.366735
0.760547	1.366765
0.7609375	1.366785
0.761328	1.3668
0.7617185	1.36682
0.7621095	1.366845
0.7625	1.366885
0.7628905	1.366945
0.763101	1.366985
0.7632965	1.367025
0.763672	1.36709
0.7640625	1.367135
0.764453	1.36716
0.7648435	1.36718
0.7652345	1.367195
0.765625	1.36721
0.7660155	1.36723
0.7664065	1.36725
0.766797	1.367275
0.7671875	1.36731
0.767578	1.36735
0.7678285	1.367375
0.768024	1.3674
0.7683595	1.36744
0.76875	1.367475
0.7691405	1.367505
0.7695315	1.36753
0.769922	1.367545
0.7703125	1.367555
0.770703	1.367565
0.7710935	1.367575
0.7714845	1.367585
0.771875	1.367595
0.7722655	1.367605
0.7726565	1.367615
0.773047	1.367625
0.7734375	1.367635
0.773828	1.367645
0.7742185	1.367655
0.7746095	1.367665
0.775	1.367675
0.7753905	1.367685
0.7757815	1.36769
0.776172	1.367695
0.7765625	1.367705
0.776953	1.367715
0.7773435	1.36773
0.7777345	1.367755
0.7779365	1.36777
0.7781315	1.36779
0.7785155	1.367825
0.7789065	1.367855
0.779297	1.367885
0.7796875	1.36791
0.780078	1.367925
0.7804685	1.36794
0.7808595	1.367955
0.78125	1.367965
0.7816405	1.367975
0.7820315	1.367985
0.782422	1.367995
0.7828125	1.368005
0.783203	1.368015
0.7835935	1.368025
0.7839845	1.368035
0.784375	1.368045
0.7847655	1.368055
0.7851565	1.36807
0.785547	1.36809
0.7859375	1.368115
0.786328	1.368145
0.786537	1.36816
0.7867325	1.36818
0.7871095	1.368215
0.7875	1.368245
0.7878905	1.36827
0.7882815	1.36829
0.788672	1.368305
0.7890625	1.368315
0.789453	1.368325
0.7898435	1.368335
0.7902345	1.368345
0.790625	1.368355
0.7910155	1.368365
0.7914065	1.368375
0.791797	1.368385
0.7921875	1.368395
0.792578	1.368405
0.7929685	1.36842
0.7933595	1.368435
0.79375	1.36845
0.7941405	1.36847
0.7945315	1.36849
0.794922	1.368515
0.7953125	1.36854
0.795511	1.36855
0.795706	1.368565
0.7960935	1.368595
0.7964845	1.368615
0.796875	1.36863
0.7972655	1.368645
0.7976565	1.36865
0.798047	1.36865
0.7984375	1.368645
0.798828	1.368635
0.7992185	1.36862
0.7996095	1.368595
0.799909	1.368565
0.800104	1.36854
0.8003905	1.36851
0.8007815	1.36847
0.801172	1.368435
0.8015625	1.368405
0.801953	1.36838
0.8023435	1.368365
0.8027345	1.36835
0.803125	1.368335
0.8035155	1.36832
0.8039065	1.3683
0.804297	1.368275
0.8046875	1.368245
0.805078	1.368215
0.8054685	1.368185
0.805706	1.368165
0.8059015	1.36815
0.80625	1.368125
0.8066405	1.3681
0.8070315	1.36808
0.807422	1.368065
0.8078125	1.36806
0.808203	1.36806
0.8085935	1.36806
0.8089845	1.368065
0.809375	1.368075
0.8097655	1.368085
0.8101565	1.3681
0.810547	1.368125
0.8109375	1.36815
0.811135	1.36816
0.81133	1.368175
0.8117185	1.368205
0.8121095	1.36823
0.8125	1.36825
0.8128905	1.36827
0.8132815	1.368285
0.813672	1.3683
0.8140625	1.368315
0.814453	1.368325
0.8148435	1.368335
0.8152345	1.368345
0.815625	1.36835
0.8160155	1.368355
0.8164065	1.36836
0.816797	1.368365
0.8171875	1.36837
0.817578	1.368375
0.8179685	1.368385
0.8183595	1.368395
0.81875	1.368405
0.8191405	1.368415
0.8195315	1.36843
0.819922	1.36845
0.8203125	1.368475
0.820703	1.36851
0.8209985	1.36854
0.821194	1.368565
0.8214845	1.3686
0.821875	1.36864
0.8222655	1.368675
0.8226565	1.3687
0.823047	1.36872
0.8234375	1.36874
0.823828	1.36876
0.8242185	1.368775
0.8246095	1.36879
0.825	1.368805
0.8253905	1.368815
0.8257815	1.368825
0.826172	1.368835
0.8265625	1.368845
0.826953	1.36886
0.8273435	1.36888
0.8277345	1.3689
0.828125	1.368925
0.8283745	1.368945
0.82857	1.36896
0.8289065	1.368985
0.829297	1.36901
0.8296875	1.36903
0.830078	1.36905
0.8304685	1.369065
0.8308595	1.369075
0.83125	1.369085
0.8316405	1.36909
0.8320315	1.36909
0.832422	1.36909
0.8328125	1.36909
0.833203	1.369095
0.8335935	1.3691
0.8339845	1.3691
0.834375	1.369105
0.8347655	1.36911
0.8351565	1.36911
0.835547	1.369115
0.8359375	1.36912
0.836328	1.369125
0.8367185	1.36913
0.8371095	1.36913
0.8375	1.369135
0.8378905	1.36914
0.8382815	1.36914
0.838672	1.36914
0.8390625	1.36914
0.839453	1.36914
0.8398435	1.36914
0.8402345	1.36914
0.840625	1.36914
0.8410155	1.36914
0.8414065	1.369145
0.841797	1.36915
0.8421875	1.36915
0.842578	1.36915
0.8429685	1.36915
0.8433595	1.369155
0.84375	1.36916
0.8441405	1.369165
0.8445315	1.36917
0.844922	1.369175
0.8453125	1.36918
0.845703	1.369185
0.8460935	1.369195
0.8464845	1.369205
0.846875	1.36922
0.8472655	1.369235
0.8476565	1.36925
0.848047	1.369275
0.8484375	1.369305
0.848734	1.36933
0.848929	1.369345
0.8492185	1.369365
0.8496095	1.369395
0.85	1.36942
0.8503905	1.36944
0.8507815	1.36946
0.851172	1.369475
0.8515625	1.369485
0.851953	1.369495
0.8523435	1.369505
0.8527345	1.36951
0.853125	1.369515
0.8535155	1.369525
0.8539065	1.36953
0.854297	1.36953
0.8546875	1.369535
0.855078	1.36954
0.8554685	1.36954
0.8558595	1.369545
0.85625	1.36955
0.8566405	1.369555
0.8570315	1.369565
0.857422	1.36957
0.8578125	1.369575
0.858203	1.369585
0.8585935	1.369595
0.8589845	1.369605
0.859375	1.36962
0.8597655	1.369635
0.8601565	1.36965
0.860547	1.36967
0.8609375	1.36969
0.8612915	1.369715
0.8614865	1.36973
0.8617185	1.369745
0.8621095	1.36977
0.8625	1.36979
0.8628905	1.369805
0.8632815	1.36982
0.863672	1.369835
0.8640625	1.369845
0.864453	1.369855
0.8648435	1.369865
0.8652345	1.369875
0.865625	1.369885
0.8660155	1.369895
0.8664065	1.369905
0.866797	1.36991
0.8671875	1.369915
0.867578	1.369925
0.8679685	1.36993
0.8683595	1.369935
0.86875	1.36994
0.8691405	1.369945
0.8695315	1.36995
0.869922	1.369955
0.8703125	1.369965
0.870703	1.369975
0.8710935	1.369985
0.8714845	1.369995
0.871875	1.370005
0.8722655	1.37002
0.8726565	1.37004
0.873047	1.37006
0.8734375	1.37008
0.8737935	1.370105
0.8739885	1.37012
0.8742185	1.370135
0.8746095	1.370165
0.875	1.37019
0.8753905	1.37021
0.8757815	1.370225
0.876172	1.370235
0.8765625	1.370245
0.876953	1.370255
0.8773435	1.370265
0.8777345	1.370275
0.878125	1.37028
0.8785155	1.370285
0.8789065	1.370295
0.879297	1.3703
0.8796875	1.370305
0.880078	1.370315
0.8804685	1.37032
0.8808595	1.370325
0.88125	1.370335
0.8816405	1.37034
0.8820315	1.370345
0.882422	1.370355
0.8828125	1.37036
0.883203	1.370365
0.8835935	1.370375
0.8839845	1.370385
0.884375	1.370395
0.8847655	1.37041
0.8851565	1.370425
0.885547	1.37044
0.8859375	1.370455
0.886328	1.37047
0.8867185	1.370485
0.8871095	1.3705
0.8873055	1.37051
0.8875005	1.370515
0.8878905	1.37053
0.8882815	1.370545
0.888672	1.370555
0.8890625	1.370565
0.889453	1.370575
0.8898435	1.370585
0.8902345	1.370595
0.890625	1.370605
0.8910155	1.370615
0.8914065	1.370625
0.891797	1.370635
0.8921875	1.370645
0.892578	1.37065
0.8929685	1.370655
0.8933595	1.370665
0.89375	1.370675
0.8941405	1.37068
0.8945315	1.370685
0.894922	1.370695
0.8953125	1.370705
0.895703	1.370715
0.8960935	1.37072
0.8964845	1.370725
0.896875	1.370735
0.8972655	1.370745
0.8976565	1.370755
0.898047	1.37076
0.8984375	1.370765
0.898828	1.37077
0.8992185	1.370775
0.8996095	1.37078
0.9	1.37078
0.9003905	1.37078
0.9007815	1.37078
0.901172	1.37078
0.9015625	1.37078
0.901953	1.370785
0.9023435	1.37079
0.9027345	1.370795
0.903125	1.3708
0.9035155	1.370805
0.9039065	1.370815
0.904297	1.37083
0.9046875	1.37085
0.905078	1.37087
0.9054465	1.37089
0.905642	1.3709
0.9058595	1.370915
0.90625	1.37094
0.9066405	1.370955
0.9070315	1.37097
0.907422	1.370985
0.9078125	1.37099
0.908203	1.370995
0.9085935	1.371
0.9089845	1.371
0.909375	1.371
0.9097655	1.371
0.9101565	1.371
0.910547	1.370995
0.9109375	1.37099
0.911328	1.37099
0.9117185	1.37099
0.9121095	1.37099
0.9125	1.37099
0.9128905	1.37099
0.9132815	1.37099
0.913672	1.37099
0.9140625	1.370995
0.914453	1.371
0.9148435	1.371005
0.9152345	1.37101
0.915625	1.371015
0.9160155	1.371025
0.9164065	1.37103
0.916797	1.371035
0.9171875	1.371045
0.917578	1.37105
0.9179685	1.371055
0.9183595	1.371065
0.91875	1.371075
0.9191405	1.37108
0.9195315	1.371085
0.919922	1.37109
0.9203125	1.37109
0.920703	1.37109
0.9210935	1.371095
0.9214845	1.3711
0.921875	1.3711
0.9222655	1.3711
0.9226565	1.3711
0.923047	1.3711
0.9234375	1.3711
0.923828	1.3711
0.9242185	1.3711
0.9246095	1.3711
0.925	1.3711
0.9253905	1.3711
0.9257815	1.3711
0.926172	1.3711
0.9265625	1.3711
0.926953	1.3711
0.9273435	1.3711
0.9277345	1.3711
0.928125	1.3711
0.9285155	1.371105
0.9289065	1.37111
0.929297	1.37111
0.9296875	1.37111
0.930078	1.371115
0.9304685	1.37112
0.9308595	1.37112
0.93125	1.371125
0.9316405	1.37113
0.9320315	1.371135
0.932422	1.37114
0.9328125	1.371145
0.933203	1.371155
0.9335935	1.371165
0.9339845	1.37117
0.934375	1.371175
0.9347655	1.371185
0.9351565	1.371195
0.935547	1.371205
0.9359375	1.371215
0.936328	1.37122
0.9367185	1.371225
0.9371095	1.37123
0.9375	1.37123
0.9378905	1.371235
0.9382815	1.37124
0.938672	1.371235
0.9390625	1.37123
0.939453	1.37123
0.9398435	1.37123
0.9402345	1.37123
0.940625	1.37123
0.9410155	1.37123
0.9414065	1.371235
0.941797	1.37124
0.9421875	1.371245
0.942578	1.371255
0.9429685	1.37126
0.9433595	1.37127
0.94375	1.371285
0.9439685	1.37129
0.944164	1.371295
0.9445315	1.371305
0.944922	1.371315
0.9453125	1.371325
0.945703	1.371335
0.9460935	1.37134
0.9464845	1.371345
0.946875	1.37135
0.9472655	1.37135
0.9476565	1.371355
0.948047	1.37136
0.9484375	1.37136
0.948828	1.37136
0.9492185	1.37136
0.9496095	1.37136
0.95	1.37136
0.9503905	1.371365
0.9507815	1.37137
0.951172	1.37137
0.9515625	1.37137
0.951953	1.371375
0.9523435	1.37138
0.9527345	1.37138
0.953125	1.371385
0.9535155	1.37139
0.9539065	1.37139
0.954297	1.371395
0.9546875	1.3714
0.955078	1.371405
0.9554685	1.37141
0.9558595	1.371415
0.95625	1.371425
0.9566405	1.37143
0.9570315	1.371435
0.957422	1.371445
0.9578125	1.37145
0.958203	1.371455
0.9585935	1.371465
0.9589845	1.37147
0.959375	1.371475
0.9597655	1.37148
0.9601565	1.37148
0.960547	1.37148
0.9609375	1.37148
0.961328	1.371475
0.9617185	1.37147
0.9621095	1.37147
0.9625	1.37147
0.9628905	1.371465
0.9632815	1.37146
0.963672	1.37146
0.9640625	1.37146
0.964453	1.37146
0.9648435	1.37146
0.9652345	1.37146
0.965625	1.37146
0.9660155	1.37146
0.9664065	1.37146
0.966797	1.37146
0.9671875	1.371465
0.967578	1.37147
0.9679685	1.371475
0.9683595	1.37148
0.96875	1.37148
0.9691405	1.371485
0.9695315	1.37149
0.969922	1.371495
0.9703125	1.3715
0.970703	1.3715
0.9710935	1.371505
0.9714845	1.37151
0.971875	1.37151
0.9722655	1.37151
0.9726565	1.37151
0.973047	1.37151
0.9734375	1.37151
0.973828	1.37151
0.9742185	1.37151
0.9746095	1.37151
0.975	1.37151
0.9753905	1.37151
0.9757815	1.37151
0.976172	1.37151
0.9765625	1.371515
0.976953	1.37152
0.9773435	1.37152
0.9777345	1.371525
0.978125	1.37153
0.9785155	1.37153
0.9789065	1.37153
0.979297	1.371535
0.9796875	1.37154
0.980078	1.37154
0.9804685	1.37154
0.9808595	1.371545
0.98125	1.37155
0.9816405	1.37155
0.9820315	1.37155
0.982422	1.37155
0.9828125	1.37155
0.983203	1.371555
0.9835935	1.37156
0.9839845	1.37156
0.984375	1.37156
0.9847655	1.37156
0.9851565	1.37156
0.985547	1.37156
0.9859375	1.37156
0.986328	1.37156
0.9867185	1.37156
0.9871095	1.37156
0.9875	1.37156
0.9878905	1.37156
0.9882815	1.37156
0.988672	1.37156
0.9890625	1.371565
0.989453	1.37157
0.9898435	1.37157
0.9902345	1.37157
0.990625	1.371575
0.9910155	1.37158
0.9914065	1.37158
0.991797	1.371585
0.9921875	1.37159
0.992578	1.37159
0.9929685	1.371595
0.9933595	1.3716
0.99375	1.3716
0.9941405	1.3716
0.9945315	1.371605
0.994922	1.37161
0.9953125	1.37161
0.995703	1.37161
0.9960935	1.37161
0.9964845	1.37161
0.996875	1.37161
0.9972655	1.37161
0.9976565	1.37161
0.998047	1.37161
0.9984375	1.37161
0.998828	1.37161
0.9992185	1.37161
0.9996095	1.37161
1.0000025	1.37161
1.000395	1.37161
1.000785	1.37161
1.001175	1.37161
1.001565	1.37161
1.001955	1.37161
1.002345	1.37161
1.002735	1.37161
1.003125	1.37161
1.003515	1.37161
1.003905	1.37161
1.004295	1.37161
1.004685	1.37161
1.005075	1.37161
1.005465	1.37161
1.005855	1.37161
1.00625	1.37161
1.006645	1.37161
1.007035	1.37161
1.007425	1.37161
1.007815	1.37161
1.008205	1.37161
1.008595	1.37161
1.008985	1.371605
1.009375	1.3716
1.009765	1.3716
1.010155	1.3716
1.010545	1.3716
1.010935	1.3716
1.011325	1.3716
1.011715	1.3716
1.012105	1.3716
1.0125	1.3716
1.012895	1.3716
1.013285	1.3716
1.013675	1.3716
1.014065	1.3716
1.014455	1.3716
1.014845	1.3716
1.015235	1.3716
1.015625	1.371605
1.016015	1.37161
1.016405	1.37161
1.016795	1.37161
1.017185	1.37161
1.017575	1.371615
1.017965	1.37162
1.018355	1.37162
1.01875	1.37162
1.019145	1.37162
1.019535	1.37162
1.019925	1.37162
1.020315	1.371615
1.020705	1.37161
1.021095	1.37161
1.021485	1.371605
1.021875	1.3716
1.022265	1.371595
1.022655	1.371585
1.023045	1.37158
1.023435	1.371575
1.023825	1.371565
1.024215	1.37156
1.024605	1.371555
1.025	1.37155
1.025295	1.371595
1.02578	1.371625
1.02656	1.371595
1.02734	1.37157
1.028125	1.37156
1.02891	1.37158
1.02969	1.37164
1.03047	1.37172
1.031445	1.37181
1.03281	1.371885
1.034375	1.371915
1.03594	1.37192
1.03789	1.37185
1.040625	1.37163
1.04375	1.371445
1.046875	1.371405
1.05	1.3714
1.053125	1.3714
1.05625	1.37141
1.059375	1.371435
1.0625	1.371475
1.065625	1.37152
1.06875	1.371555
1.071875	1.371565
1.075	1.37155
1.078125	1.371525
1.08125	1.3715
1.084375	1.37148
1.0875	1.37145
1.090625	1.37139
1.09375	1.371295
1.096875	1.37119
1.1	1.37109
1.103125	1.370965
1.10625	1.370765
1.109375	1.37048
1.11099	1.370315
1.11255	1.37022
1.115625	1.37014
1.11875	1.37021
1.12094	1.37029
1.122505	1.37034
1.125	1.370375
1.128125	1.370355
1.130005	1.37032
1.131565	1.37027
1.134375	1.37017
1.1375	1.370065
1.140625	1.37
1.14375	1.369985
1.146875	1.37
1.15	1.370015
1.153125	1.37002
1.15625	1.370005
1.159375	1.36996
1.1625	1.36989
1.165625	1.3698
1.16875	1.3697
1.171875	1.3696
1.175	1.36951
1.178125	1.36944
1.18125	1.369395
1.184375	1.36937
1.1875	1.369355
1.190625	1.369345
1.19375	1.36933
1.196875	1.369305
1.2	1.369275
1.203125	1.369245
1.20625	1.36921
1.209375	1.369165
1.2125	1.369115
1.215625	1.36907
1.21875	1.369035
1.221875	1.36901
1.225	1.368995
1.228125	1.36899
1.23125	1.36899
1.234375	1.36899
1.2375	1.36899
1.240625	1.368985
1.24375	1.36898
1.246875	1.368975
1.25	1.36897
1.253125	1.368965
1.25625	1.36895
1.259375	1.36893
1.2625	1.36891
1.265625	1.368895
1.26875	1.36889
1.271875	1.36889
1.275	1.368885
1.278125	1.36888
1.28125	1.36888
1.284375	1.36888
1.2875	1.36888
1.290625	1.36888
1.29375	1.36888
1.296875	1.36889
1.3	1.368905
1.303125	1.36892
1.30625	1.368945
1.309375	1.368975
1.3125	1.369005
1.315625	1.369035
1.31875	1.36907
1.321875	1.369105
1.325	1.36913
1.328125	1.36915
1.33125	1.36917
nan	nan
0.509478	1.404765
0.509689	1.40457
0.5098845	1.40444
0.5101565	1.4044
0.510415	1.40445
0.51061	1.404565
0.5108505	1.40476
0.5109385	1.405075
0.51083	1.405365
0.510547	1.405545
0.5101565	1.40561
0.5097655	1.4055
0.5095055	1.40534
0.5094135	1.405075
0.509478	1.404765
nan	nan
0.5364615	1.333335
0.536523	1.333435
0.536586	1.333695
0.5367815	1.333925
0.537052	1.33412
0.5372475	1.33421
0.53735	1.33421
0.537545	1.334105
0.5377975	1.33391
0.5379145	1.333595
0.537812	1.33329
0.5375	1.3331
0.5371095	1.333035
0.536657	1.333225
0.5364615	1.333335
nan	nan
0.541112	1.401505
0.541276	1.4017
0.5414715	1.401845
0.541797	1.40195
0.5421875	1.401945
0.542478	1.40184
0.542673	1.40165
0.5428425	1.401455
0.5428425	1.401185
0.542767	1.40099
0.542572	1.40086
0.5421875	1.400685
0.541797	1.40063
0.5414065	1.400715
0.541131	1.40089
0.541032	1.401175
0.541112	1.401505
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan
nan	nan


==> tikz/lgpi_profile-5.tsv <==
nan	nan
nan	nan
0.00625	0.559736
0.009375	0.559736
0.0125	0.559736
0.015625	0.559736
0.01875	0.559736
0.021875	0.559736
0.025	0.559736
0.028125	0.559736
0.03125	0.559736
0.034375	0.559736
0.0375	0.559736
0.040625	0.559736
0.04375	0.559736
0.046875	0.559736
0.05	0.559736
0.053125	0.559736
0.05625	0.559736
0.059375	0.559736
0.0625	0.5597145
0.065625	0.5596785
0.06875	0.559664
0.071875	0.559664
0.075	0.559664
0.078125	0.559664
0.08125	0.559664
0.084375	0.559664
0.0875	0.559664
0.090625	0.5596525
0.09375	0.5596195
0.096875	0.559598
0.09999975	0.559598
0.1031245	0.559598
0.10625	0.559598
0.109375	0.559598
0.1125	0.5595865
0.1156255	0.559556
0.11875	0.559537
0.121875	0.559537
0.1250005	0.559537
0.1281255	0.559537
0.13125	0.5595215
0.1343745	0.5594925
0.1374995	0.559479
0.140625	0.559479
0.1437505	0.559479
0.1468755	0.559469
0.15	0.559442
0.1531245	0.559425
0.15625	0.559425
0.1593755	0.559425
0.1625	0.559406
0.1656245	0.559381
0.1687495	0.559375
0.171875	0.559375
0.1750005	0.5593625
0.1781255	0.5593375
0.18125	0.559325
0.1843745	0.559325
0.1875	0.55931
0.1906255	0.559283
0.19375	0.559271
0.1968745	0.559271
0.1999995	0.559247
0.203125	0.559218
0.2062505	0.559213
0.2093755	0.559203
0.2125	0.5591725
0.2156245	0.559152
0.21875	0.559152
0.2218755	0.559119
0.225	0.559086
0.2281245	0.559086
0.2312495	0.559057
0.234375	0.559021
0.2375005	0.559014
0.2406255	0.5589845
0.24375	0.558946
0.2468745	0.558937
0.25	0.5589025
0.253125	0.558861
0.2562495	0.558854
0.259375	0.558809
0.2625	0.558764
0.265625	0.5587505
0.26875	0.558701
0.271875	0.558665
0.2750005	0.5586315
0.278125	0.5585775
0.28125	0.558553
0.284375	0.5584935
0.2874995	0.558438
0.290625	0.5584035
0.29375	0.5583375
0.296875	0.5582975
0.3	0.5582245
0.303125	0.55816
0.3062505	0.5580995
0.309375	0.5580175
0.3125	0.55796
0.315625	0.5578685
0.3187495	0.5577975
0.321875	0.5577055
0.325	0.557629
0.328125	0.557552
0.33125	0.55747
0.334375	0.5574095
0.3375005	0.5573365
0.340625	0.557277
0.34375	0.557211
0.346875	0.557153
0.3499995	0.5570935
0.353125	0.5570405
0.35625	0.5569865
0.359375	0.556935
0.3625	0.5568855
0.365625	0.556838
0.3687505	0.556793
0.371875	0.556747
0.375	0.5567055
0.378125	0.556662
0.3812495	0.5566235
0.384375	0.5565825
0.3875	0.5565465
0.390625	0.556508
0.39375	0.556472
0.396875	0.5564395
0.4000005	0.5564035
0.403125	0.5563745
0.40625	0.5563395
0.409375	0.5563125
0.4124995	0.5562805
0.415625	0.5562545
0.41875	0.556224
0.421875	0.5561905
0.425	0.5561635
0.428125	0.5561275
0.4312505	0.5560985
0.434375	0.5560575
0.4375	0.556016
0.440625	0.555983
0.4437495	0.5559355
0.446875	0.555895
0.45	0.555846
0.453125	0.5557905
0.45625	0.555749
0.459375	0.5556855
0.4625005	0.555621
0.465625	0.55557
0.46875	0.555493
0.471875	0.555419
0.4749995	0.5553525
0.478125	0.5552575
0.48125	0.555165
0.484375	0.5550815
0.4875	0.554964
0.490625	0.5548435
0.4937505	0.554741
0.496875	0.5545985
0.4999995	0.554462
0.5031245	0.554368
0.5062495	0.5542575
0.509375	0.554146
0.5125005	0.554061
0.515625	0.5539835
0.5187495	0.5538925
0.521875	0.5538105
0.5250005	0.553749
0.5281255	0.5536825
0.53125	0.5536105
0.5343745	0.553549
0.5374995	0.5534975
0.540625	0.553443
0.5437505	0.553386
0.546875	0.5533365
0.5499995	0.5532935
0.553125	0.5532505
0.5562505	0.553203
0.5593755	0.5531585
0.5625	0.5531225
0.5656245	0.5530855
0.5687495	0.5530435
0.571875	0.552995
0.5750005	0.552946
0.578125	0.552899
0.5812495	0.552849
0.584375	0.5527935
0.5875005	0.552727
0.5906255	0.552658
0.59375	0.55259
0.5968745	0.552516
0.5999995	0.5524365
0.603125	0.552351
0.6062505	0.5522475
0.609375	0.552135
0.6124995	0.552022
0.615625	0.551896
0.6187505	0.551758
0.6214845	0.551624
0.623047	0.551541
0.625	0.551444
0.6281245	0.5512915
0.6312495	0.5511465
0.634375	0.5510195
0.6375005	0.5509075
0.640625	0.5508035
0.6437495	0.550708
0.646875	0.55062
0.6500005	0.550537
0.6531255	0.55046
0.65625	0.550387
0.6593745	0.550319
0.6624995	0.550255
0.665625	0.5501935
0.6687505	0.5501365
0.671875	0.550084
0.6749995	0.550035
0.678125	0.5499865
0.6812505	0.5499375
0.6843755	0.549886
0.6875	0.5498295
0.6906245	0.549769
0.6937495	0.5497045
0.696875	0.549634
0.7000005	0.549558
0.703125	0.5494755
0.7062495	0.5493845
0.709375	0.549285
0.7125005	0.5491765
0.7156255	0.549057
0.71875	0.5489225
0.7218745	0.548773
0.7249995	0.548605
0.727178	0.548476
0.728741	0.5483785
0.7312505	0.548232
0.734375	0.548066
0.7374995	0.547918
0.740625	0.5477835
0.7437505	0.547662
0.7468755	0.5475515
0.75	0.5474495
0.7531245	0.547354
0.7562495	0.5472665
0.759375	0.547189
0.7625005	0.547117
0.765625	0.547049
0.7687495	0.5469865
0.771875	0.5469285
0.7750005	0.5468725
0.7781255	0.5468165
0.78125	0.546757
0.7843745	0.546693
0.7874995	0.5466205
0.790625	0.5465405
0.7937505	0.546456
0.796875	0.5463635
0.7999995	0.5462635
0.803125	0.5461535
0.8062505	0.54603
0.8093755	0.5458875
0.8125	0.5457205
0.8156245	0.545536
0.8181165	0.545377
0.819679	0.5452685
0.821875	0.5451265
0.8250005	0.5449415
0.828125	0.5447725
0.8312495	0.5446175
0.834375	0.544483
0.8375005	0.544367
0.8406255	0.5442625
0.84375	0.5441665
0.8468745	0.5440735
0.8499995	0.5439885
0.853125	0.5439155
0.8562505	0.543848
0.859375	0.5437825
0.8624995	0.5437175
0.865625	0.543652
0.8687505	0.5435835
0.8718755	0.5435075
0.875	0.543419
0.8781245	0.543324
0.8812495	0.543224
0.884375	0.5431085
0.8875005	0.5429725
0.890625	0.5428235
0.8937495	0.5426625
0.896875	0.542466
0.899543	0.5422715
0.9011055	0.542152
0.9031255	0.54201
0.90625	0.541808
0.9093745	0.54162
0.9124995	0.5414565
0.915625	0.5413225
0.9187505	0.5411935
0.921875	0.5410765
0.9249995	0.54098
0.928125	0.540885
0.9312505	0.5407975
0.9343755	0.5407245
0.9375	0.540653
0.9406245	0.540583
0.9437495	0.540514
0.946875	0.540431
0.9500005	0.540341
0.953125	0.5402475
0.9562495	0.5401355
0.959375	0.5400135
0.9625005	0.539876
0.9656255	0.5397155
0.96875	0.539542
0.9718745	0.5393215
0.9742755	0.5391265
0.975838	0.5390065
0.978125	0.5388305
0.9812505	0.53861
0.984375	0.5384265
0.9874995	0.538259
0.990625	0.5381145
0.9937505	0.5379885
0.9968755	0.5378725
0.999999	0.5377725
1.003125	0.5376785
1.00625	0.5375955
1.009375	0.5375185
1.0125	0.537445
1.015625	0.537364
1.01875	0.537276
1.021875	0.537176
1.025	0.5370645
1.028125	0.5369395
1.03125	0.5367975
1.034375	0.536631
1.0375	0.5364405
1.040625	0.5362145
1.043075	0.53601
1.044635	0.5358815
1.046875	0.5356915
1.05	0.5354585
1.053125	0.535261
1.05625	0.5350905
1.059375	0.5349425
1.0625	0.53481
1.065625	0.5346955
1.06875	0.5345905
1.071875	0.534499
1.075	0.5344135
1.078125	0.534334
1.08125	0.5342485
1.084375	0.5341565
1.0875	0.5340485
1.090625	0.533927
1.09375	0.533793
1.096875	0.5336335
1.1	0.533455
1.103125	0.533236
1.10625	0.53298
1.10799	0.5328305
1.109555	0.532681
1.1125	0.532426
1.115625	0.532205
1.11875	0.5320135
1.121875	0.5318465
1.125	0.531709
1.128125	0.531581
1.13125	0.5314685
1.134375	0.531372
1.1375	0.5312815
1.140625	0.531196
1.14375	0.531105
1.146875	0.5309985
1.15	0.530883
1.153125	0.5307535
1.15625	0.5305945
1.159375	0.5304115
1.1625	0.530206
1.165625	0.5299475
1.16774	0.5297435
1.1693	0.529588
1.171875	0.5293585
1.175	0.5291155
1.178125	0.528906
1.18125	0.5287305
1.184375	0.5285825
1.1875	0.5284485
1.190625	0.5283295
1.19375	0.528228
1.196875	0.528137
1.2	0.528044
1.203125	0.52794
1.20625	0.5278265
1.209375	0.527699
1.2125	0.527548
1.215625	0.527364
1.21875	0.527151
1.221875	0.5269035
1.22441	0.5266655
1.22597	0.5264985
1.228125	0.526287
1.23125	0.5260175
1.234375	0.5257945
1.2375	0.525609
1.240625	0.5254505
1.24375	0.5253135
1.246875	0.525192
1.25	0.5250835
1.253125	0.524987
1.25625	0.5248895
1.259375	0.5247795
1.2625	0.524653
1.265625	0.5245055
1.26875	0.524333
1.271875	0.5241295
1.275	0.523885
1.278	0.5235945
1.279565	0.5234225
1.28125	0.523246
1.284375	0.5229545
1.2875	0.5227145
1.290625	0.522513
1.29375	0.522341
1.296875	0.522194
1.3	0.522067
1.303125	0.521954
1.30625	0.521853
1.309375	0.52175
1.3125	0.5216305
1.315625	0.521493
1.31875	0.521333
1.321875	0.5211425
1.325	0.5209135
1.328125	0.520634
1.33041	0.520396
1.33197	0.520215
nan	nan
nan	nan
0.00625	0.959742
0.009375	0.9598455
0.0125	0.960023
0.015625	0.960309
0.0184261	0.9607115
0.0199886	0.961004
0.021875	0.9613585
0.025	0.961866
0.028125	0.9622525
0.03125	0.9625785
0.034375	0.9630045
0.03715035	0.9636675
0.03871285	0.9642015
0.040625	0.9647695
0.04375	0.965447
0.046875	0.9660245
0.04939465	0.966771
0.05095715	0.96748
0.053125	0.968202
0.05625	0.968979
0.058815	0.969819
0.0603775	0.9706325
0.0625	0.971422
0.065625	0.972432
0.0675105	0.973205
0.069073	0.9740675
0.071875	0.9751665
0.07413245	0.9760985
0.07569495	0.9771015
0.078125	0.978159
0.0804032	0.9791825
0.0819657	0.980254
0.084375	0.981431
0.08640965	0.9824275
0.08797215	0.983516
0.090545	0.985078
0.09208895	0.985993
0.0921875	0.986049
0.09356035	0.986618
0.0952875	0.987734
0.09588635	0.988463
0.096875	0.9890375
0.0978922	0.989637
0.09867345	0.9902375
0.09973935	0.9910185
0.1005205	0.9916345
0.1015625	0.9923185
0.102446	0.9928715
0.1031245	0.993276
0.1038745	0.993862
0.1041725	0.994253
0.1046875	0.9946155
0.105107	0.994894
0.1054975	0.995177
0.1060115	0.9955675
0.1064025	0.9958985
0.106876	0.996289
0.1072325	0.996586
0.107426	0.9967
0.107681	0.996891
0.107936	0.9971355
0.1081825	0.997331
0.1083775	0.997481
0.1085935	0.997634
0.1088335	0.9978095
0.109029	0.9979715
0.109264	0.9981665
0.109459	0.998338
0.109686	0.9985335
0.1098815	0.998705
0.1101145	0.9989
0.11031	0.999063
0.110547	0.9992435
0.1107575	0.999399
0.110953	0.9995535
0.1111925	0.999749
0.1113875	0.9999175
0.1116115	1.000115
0.111807	1.000295
0.1120275	1.00049
0.112223	1.000665
0.1124455	1.00086
0.1126405	1.00103
0.112873	1.001225
0.1130685	1.001385
0.1132815	1.00155
0.1135055	1.00173
0.1137005	1.0019
0.113926	1.002095
0.1141215	1.00227
0.1143385	1.002465
0.1145335	1.002645
0.1147465	1.00284
0.114942	1.00302
0.115154	1.003215
0.1153495	1.003395
0.115562	1.00359
0.115757	1.00377
0.1159715	1.003965
0.116167	1.004145
0.1163855	1.00434
0.116581	1.00451
0.116797	1.0047
0.117	1.004875
0.1171955	1.005045
0.1174145	1.00524
0.1176095	1.00542
0.117821	1.005615
0.1180165	1.0058
0.118224	1.005995
0.1184195	1.00618
0.118624	1.00638
0.118819	1.00657
0.119022	1.006765
0.1192175	1.00695
0.119419	1.007145
0.1196145	1.007335
0.1198145	1.00753
0.1200095	1.007725
0.120209	1.00792
0.1204045	1.00811
0.1206025	1.008305
0.1207975	1.0085
0.1209945	1.008695
0.12119	1.00889
0.1213865	1.009085
0.121582	1.009275
0.1217775	1.00947
0.1219725	1.00967
0.122167	1.009865
0.1223625	1.01006
0.1225565	1.010255
0.122752	1.01045
0.1229445	1.010645
0.1231395	1.010845
0.1233315	1.01104
0.123527	1.01124
0.123718	1.011435
0.123913	1.011635
0.124103	1.01183
0.1242985	1.01203
0.124487	1.012225
0.1246825	1.01243
0.12487	1.01263
0.125065	1.012835
0.12525	1.01303
0.1254455	1.01324
0.1256275	1.013435
0.125823	1.01365
0.1259995	1.013845
0.12619	1.014065
0.1263625	1.014265
0.126531	1.01446
0.1267265	1.01468
0.126901	1.014875
0.127096	1.015095
0.127275	1.01529
0.1274705	1.0155
0.127651	1.015695
0.1278465	1.01591
0.128028	1.016105
0.128223	1.016315
0.1284035	1.01651
0.128599	1.016725
0.128777	1.01692
0.1289725	1.017145
0.129144	1.01734
0.129339	1.017575
0.1294955	1.01777
0.1296515	1.017965
0.1298435	1.018205
0.1300115	1.0184
0.1302065	1.018625
0.130381	1.018825
0.1305765	1.019045
0.1307525	1.01924
0.130948	1.01946
0.131121	1.019655
0.131316	1.01989
0.1314775	1.020085
0.131649	1.020315
0.131812	1.020535
0.131968	1.02073
0.1321635	1.02097
0.1323335	1.021165
0.1325285	1.02139
0.1327005	1.021585
0.132896	1.02182
0.1330615	1.022015
0.133255	1.022265
0.1333965	1.02246
0.133537	1.022655
0.1337325	1.02291
0.133897	1.023105
0.1340925	1.023345
0.1342615	1.02354
0.1344565	1.02378
0.1346155	1.023975
0.134787	1.024215
0.134937	1.024435
0.1350845	1.02463
0.13528	1.024885
0.1354455	1.025085
0.1356405	1.025325
0.1358025	1.02552
0.135991	1.025785
0.136126	1.025985
0.1362615	1.02618
0.1364565	1.026445
0.1366185	1.02664
0.136814	1.02689
0.136973	1.027085
0.137152	1.027345
0.1372885	1.027555
0.137426	1.02775
0.137621	1.02802
0.137782	1.028215
0.1379775	1.02847
0.1381265	1.028665
0.138276	1.028905
0.138431	1.02915
0.1385815	1.029345
0.1387765	1.02961
0.138934	1.029805
0.139118	1.030075
0.1392465	1.030285
0.139376	1.03048
0.139571	1.030755
0.1397285	1.03095
0.139924	1.03123
0.140056	1.03143
0.140184	1.031645
0.1403625	1.03192
0.140517	1.032115
0.140712	1.03239
0.140849	1.032585
0.140981	1.032815
0.1411475	1.033085
0.1412995	1.03328
0.141495	1.033565
0.1416305	1.03376
0.14176	1.033985
0.1419265	1.03426
0.1420775	1.034455
0.142273	1.03475
0.142399	1.034945
0.14252	1.035155
0.142699	1.035445
0.14285	1.03564
0.1430325	1.035935
0.143151	1.036145
0.143273	1.03634
0.1434685	1.036645
0.1436145	1.03684
0.143763	1.037105
0.1438985	1.037355
0.144038	1.037555
0.1442335	1.037865
0.144361	1.03806
0.144481	1.038285
0.1446515	1.03858
0.1447975	1.038775
0.1449565	1.039065
0.145081	1.0393
0.145213	1.039495
0.1454085	1.039815
0.1455335	1.04001
0.145651	1.040235
0.1458205	1.04054
0.145963	1.040735
0.1461085	1.041015
0.146239	1.04127
0.1463755	1.041465
0.1465625	1.041795
0.1466715	1.042
0.146783	1.042195
0.146978	1.042535
0.147106	1.04273
0.1472245	1.042965
0.147384	1.043275
0.1475225	1.04347
0.1476585	1.04375
0.1477925	1.044025
0.147929	1.04422
0.1480855	1.044535
0.1482035	1.044775
0.1483305	1.04497
0.14851	1.045315
0.148617	1.045525
0.1487295	1.04572
0.1489245	1.046085
0.14903	1.04628
0.149133	1.046485
0.1493215	1.04685
0.1494365	1.047045
0.1495435	1.047265
0.1497165	1.047615
0.149836	1.04781
0.1499455	1.048045
0.1501095	1.04839
0.1502305	1.048585
0.1503415	1.048825
0.1505015	1.04917
0.150621	1.049365
0.1507305	1.049605
0.150891	1.04996
0.1510075	1.05016
0.151114	1.050395
0.1512785	1.050755
0.1513885	1.05095
0.1514905	1.051175
0.1516645	1.05156
0.151763	1.051755
0.151859	1.051955
0.152032	1.052345
0.152131	1.05256
0.1522365	1.052755
0.152393	1.053125
0.1525	1.053375
0.152617	1.05357
0.1527535	1.053905
0.152871	1.054195
0.1529925	1.05439
0.153112	1.054685
0.1532445	1.05502
0.1533595	1.055215
0.1534645	1.055465
0.1536205	1.055855
0.1537115	1.05605
0.153802	1.05625
0.153955	1.056645
0.15406	1.0569
0.1541735	1.057095
0.1542975	1.057425
0.154421	1.057755
0.154533	1.05795
0.154636	1.058205
0.1547755	1.058595
0.154868	1.05881
0.1549655	1.059005
0.1550995	1.059375
0.155212	1.05968
0.1553235	1.059875
0.155429	1.060155
0.155561	1.060545
0.155651	1.06076
0.155745	1.060955
0.1558735	1.061325
0.155988	1.061655
0.1560935	1.06185
0.156191	1.062105
0.156309	1.0625
0.1564065	1.062765
0.15651	1.06296
0.156621	1.063285
0.156744	1.063675
0.1568285	1.06388
0.156915	1.064075
0.157037	1.064455
0.1571535	1.064815
0.1572455	1.06501
0.1573325	1.065235
0.1574445	1.065625
0.1575525	1.06596
0.157649	1.066155
0.15774	1.066405
0.157843	1.066795
0.1579475	1.06712
0.1580435	1.067315
0.158135	1.067575
0.1582335	1.067965
0.158337	1.0683
0.15843	1.068495
0.158519	1.06875
0.1586155	1.069145
0.158722	1.0695
0.158808	1.069695
0.1588905	1.069925
0.15899	1.070315
0.1590965	1.070705
0.1591735	1.07091
0.159251	1.071105
0.1593575	1.071485
0.159444	1.071875
0.1595325	1.07215
0.1596205	1.072345
0.1597145	1.072655
0.159794	1.073045
0.1598955	1.073415
0.1599725	1.07361
0.160047	1.073825
0.1601425	1.074215
0.16022	1.074605
0.1603085	1.074905
0.1603915	1.075105
0.160477	1.075395
0.1605525	1.075785
0.160633	1.076175
0.160713	1.076435
0.1607915	1.07663
0.160881	1.076955
0.1609495	1.077345
0.1610275	1.077735
0.161105	1.077995
0.16118	1.07819
0.1612665	1.078515
0.1613325	1.078905
0.1614005	1.079295
0.1614825	1.079605
0.1615555	1.0798
0.161633	1.080075
0.1617035	1.080465
0.1617605	1.080855
0.161849	1.08125
0.16191	1.081455
0.1619705	1.08165
0.162059	1.082035
0.162114	1.082425
0.162171	1.082815
0.162255	1.083175
0.162316	1.08337
0.162377	1.083595
0.1624555	1.083985
0.162505	1.084375
0.162556	1.084765
0.162637	1.085155
0.1626915	1.08536
0.1627455	1.085555
0.1628265	1.085935
0.1628765	1.086325
0.1629175	1.086715
0.162972	1.087105
0.1630455	1.087455
0.1630985	1.087655
0.1631535	1.087895
0.1632225	1.088285
0.1632665	1.088675
0.1633025	1.089065
0.163347	1.089455
0.1634125	1.089845
0.1634645	1.090085
0.1635125	1.09028
0.163578	1.090625
0.163628	1.091015
0.1636625	1.091405
0.163693	1.091795
0.16373	1.092185
0.1637805	1.092575
0.1638385	1.092905
0.163881	1.0931
0.163928	1.093355
0.1639835	1.09375
0.164022	1.094145
0.16405	1.094535
0.1640735	1.094925
0.1640995	1.095315
0.1641315	1.095705
0.164172	1.096095
0.1642255	1.096485
0.164257	1.096685
0.164287	1.09688
0.1643375	1.097265
0.164375	1.097655
0.164403	1.098045
0.164425	1.098435
0.164443	1.098825
0.1644585	1.099215
0.164474	1.099605
0.164491	1.1
0.1645095	1.100395
0.1645305	1.100785
0.1645545	1.101175
0.164581	1.101565
0.1646105	1.101955
0.164637	1.102275
0.1646545	1.10247
0.164676	1.102735
0.1647025	1.103125
0.1647235	1.103515
0.164741	1.103905
0.1647555	1.104295
0.1647675	1.104685
0.1647775	1.105075
0.1647855	1.105465
0.164792	1.105855
0.164797	1.10625
0.164801	1.106645
0.164804	1.107035
0.164806	1.107425
0.164807	1.107815
0.164807	1.108205
0.164806	1.108595
0.164804	1.108985
0.164801	1.109375
0.164797	1.109765
0.164792	1.110155
0.1647855	1.110545
0.164778	1.110935
0.1647685	1.111325
0.164757	1.111715
0.164743	1.112105
0.164726	1.1125
0.1647055	1.112895
0.1646795	1.113285
0.1646565	1.11357
0.1646395	1.113765
0.1646145	1.114065
0.164584	1.114455
0.164557	1.114845
0.1645325	1.115235
0.164511	1.115625
0.1644915	1.116015
0.164474	1.116405
0.1644585	1.116795
0.164443	1.117185
0.1644245	1.117575
0.1644015	1.117965
0.164372	1.118355
0.1643325	1.11875
0.164284	1.11911
0.164252	1.119305
0.1642165	1.119535
0.1641645	1.119925
0.164125	1.120315
0.164094	1.120705
0.1640685	1.121095
0.164044	1.121485
0.1640135	1.121875
0.163971	1.122265
0.163908	1.122655
0.1638685	1.122855
0.163829	1.12305
0.163764	1.123435
0.1637175	1.123825
0.163683	1.124215
0.163652	1.124605
0.1636125	1.125
0.1635525	1.125395
0.1634965	1.12566
0.163446	1.125855
0.1633815	1.126175
0.163325	1.126565
0.163285	1.126955
0.163246	1.127345
0.1631895	1.127735
0.1631205	1.12805
0.163064	1.128245
0.163001	1.128515
0.1629345	1.128905
0.1628895	1.129295
0.162842	1.129685
0.162766	1.130075
0.1627065	1.1303
0.1626475	1.130495
0.1625665	1.130855
0.162511	1.13125
0.162461	1.131645
0.162383	1.132035
0.162319	1.132265
0.1622555	1.13246
0.162171	1.132815
0.1621125	1.133205
0.1620545	1.133595
0.161967	1.133955
0.1619015	1.13415
0.1618345	1.134375
0.1617505	1.134765
0.161692	1.135155
0.161608	1.135545
0.161538	1.135775
0.1614675	1.13597
0.161376	1.136325
0.161311	1.136715
0.161227	1.137105
0.1611525	1.137345
0.161077	1.137545
0.1609835	1.137895
0.1609135	1.138285
0.160815	1.138675
0.1607455	1.138875
0.160675	1.13907
0.1605735	1.139455
0.1604975	1.139845
0.160404	1.140165
0.1603195	1.14036
0.160234	1.140625
0.160148	1.141015
0.160049	1.141405
0.159972	1.14162
0.159893	1.141815
0.159788	1.142185
0.1597005	1.142575
0.15961	1.142855
0.1595185	1.14305
0.159422	1.143355
0.1593325	1.14375
0.159234	1.144065
0.1591405	1.14426
0.159048	1.144535
0.1589525	1.144925
0.1588495	1.14525
0.1587545	1.145445
0.158663	1.145705
0.1585615	1.146095
0.1584575	1.146415
0.1583585	1.14661
0.158264	1.146875
0.1581585	1.147265
0.158058	1.147555
0.1579555	1.14775
0.157853	1.148045
0.157741	1.148435
0.157648	1.14868
0.157548	1.148875
0.1574335	1.149215
0.1573075	1.149595
0.1572185	1.14979
0.1571315	1.15
0.1570025	1.150395
0.156894	1.150695
0.156785	1.15089
0.15668	1.151175
0.1565485	1.151565
0.156458	1.151775
0.156363	1.15197
0.156229	1.152345
0.156116	1.15265
0.156003	1.152845
0.1558945	1.153125
0.155751	1.15351
0.155659	1.153705
0.1555685	1.153905
0.1554205	1.154295
0.1553155	1.154555
0.155201	1.15475
0.1550745	1.155075
0.1549515	1.15539
0.154833	1.155585
0.154722	1.155855
0.1545765	1.15622
0.15447	1.15642
0.1543705	1.156645
0.1542065	1.157035
0.154111	1.15724
0.154011	1.157435
0.153847	1.157815
0.1537425	1.15805
0.153628	1.158245
0.153478	1.158595
0.1533655	1.15885
0.153243	1.159045
0.153101	1.159375
0.152983	1.159645
0.1528565	1.15984
0.152718	1.160155
0.152596	1.16043
0.152467	1.160625
0.1523285	1.160935
0.152205	1.16121
0.1520745	1.161405
0.151932	1.161715
0.1518105	1.161985
0.15168	1.16218
0.151528	1.1625
0.1514105	1.162755
0.1512825	1.16295
0.1511145	1.163285
0.151004	1.16351
0.150884	1.163705
0.1506885	1.164065
0.150586	1.16426
0.150483	1.164455
0.1502875	1.164805
0.1501625	1.165
0.150046	1.165235
0.1498835	1.165545
0.1497455	1.16574
0.1496085	1.166015
0.1494725	1.166285
0.1493335	1.16648
0.149161	1.166795
0.149046	1.167015
0.148924	1.16721
0.148729	1.16754
0.1486	1.167735
0.1484785	1.167965
0.148316	1.16826
0.148171	1.168455
0.148011	1.16875
0.147887	1.16899
0.1477545	1.169185
0.147559	1.169495
0.1474255	1.16969
0.1472985	1.169925
0.1471385	1.170205
0.14699	1.1704
0.146801	1.170705
0.146686	1.170905
0.146568	1.1711
0.1463725	1.171405
0.146223	1.1716
0.146059	1.171875
0.1459295	1.172105
0.145794	1.1723
0.145599	1.172585
0.1454495	1.17278
0.1452925	1.173045
0.1451555	1.173285
0.145014	1.17348
0.144819	1.173755
0.1446675	1.17395
0.144505	1.174215
0.144369	1.17445
0.1442285	1.174645
0.144033	1.174915
0.1438765	1.175115
0.1436915	1.175395
0.143565	1.1756
0.143435	1.175795
0.1432395	1.17607
0.1430805	1.176265
0.142885	1.17653
0.1427405	1.176725
0.1425965	1.176955
0.142434	1.177205
0.1422795	1.1774
0.142084	1.177655
0.141923	1.17785
0.141728	1.178115
0.141594	1.17831
0.14146	1.178515
0.1412725	1.17878
0.1411115	1.178975
0.140916	1.17922
0.140752	1.179415
0.140557	1.17967
0.1404165	1.179865
0.140275	1.180075
0.140093	1.18033
0.139931	1.180525
0.1397355	1.180765
0.1395675	1.18096
0.1393725	1.1812
0.1392115	1.1814
0.139033	1.181645
0.138884	1.181855
0.1387345	1.18205
0.1385395	1.182295
0.138371	1.18249
0.1381755	1.18272
0.1380025	1.182915
0.137807	1.183145
0.1376385	1.18334
0.1374435	1.18358
0.13729	1.183775
0.1371325	1.183985
0.136952	1.18422
0.1367865	1.184415
0.136591	1.184645
0.1364165	1.18484
0.1362215	1.18506
0.136044	1.185255
0.1358485	1.18547
0.1356715	1.185665
0.1354765	1.185885
0.1353035	1.18608
0.135108	1.18631
0.1349445	1.186505
0.1347725	1.186715
0.1345935	1.186935
0.134424	1.18713
0.134229	1.187355
0.1340515	1.187555
0.133856	1.187765
0.1336735	1.18796
0.133478	1.18817
0.133294	1.188365
0.133099	1.188575
0.132913	1.18877
0.1327175	1.188975
0.132531	1.18917
0.132336	1.189375
0.132149	1.18957
0.1319535	1.189775
0.1317655	1.18997
0.13157	1.19017
0.1313815	1.190365
0.1311865	1.190565
0.1309975	1.19076
0.130802	1.190965
0.130612	1.19116
0.1304165	1.19136
0.130225	1.191555
0.13003	1.19175
0.1298375	1.191945
0.129642	1.19214
0.1294475	1.192335
0.1292525	1.19253
0.129056	1.192725
0.1288605	1.19292
0.1286625	1.193115
0.128467	1.193305
0.1282675	1.1935
0.1280725	1.19369
0.127872	1.19389
0.1276765	1.19408
0.1274745	1.194275
0.127279	1.194465
0.127076	1.19466
0.126881	1.194845
0.1266775	1.19504
0.126482	1.19523
0.126278	1.195425
0.126083	1.19561
0.1258775	1.195805
0.125682	1.19599
0.1254755	1.196185
0.12528	1.19637
0.125071	1.196565
0.124876	1.19675
0.124663	1.196945
0.1244675	1.19712
0.1242475	1.197315
0.124052	1.19749
0.123828	1.197675
0.1236235	1.19784
0.123428	1.198005
0.123198	1.1982
0.123003	1.19837
0.122782	1.198565
0.1225865	1.19874
0.122369	1.198935
0.1221735	1.199115
0.1219555	1.19931
0.1217605	1.199485
0.121537	1.19968
0.1213415	1.19985
0.1211015	1.20005
0.120906	1.200205
0.120703	1.200355
0.1204635	1.200545
0.120268	1.20071
0.120038	1.200905
0.119843	1.20108
0.1196175	1.201275
0.119422	1.201445
0.1191895	1.20164
0.118994	1.201805
0.11875	1.201985
0.1185425	1.202135
0.118347	1.202285
0.1180985	1.20248
0.117903	1.202645
0.117669	1.20284
0.117474	1.20301
0.1172345	1.203205
0.117039	1.203365
0.116797	1.203535
0.116576	1.203685
0.1163805	1.203835
0.11613	1.20403
0.1159345	1.204195
0.1156935	1.20439
0.1154985	1.204555
0.1152345	1.20475
0.1150365	1.20488
0.114841	1.20501
0.114575	1.205205
0.11438	1.20537
0.1141335	1.205565
0.113938	1.205725
0.113672	1.205915
0.113469	1.206045
0.1132735	1.20618
0.1130045	1.20638
0.112809	1.20654
0.112554	1.206735
0.112359	1.206885
0.1121095	1.20704
0.1118755	1.20719
0.11168	1.20734
0.1114165	1.207535
0.1112215	1.207695
0.110945	1.20789
0.1107495	1.208015
0.110547	1.20814
0.110269	1.20833
0.1100735	1.208485
0.1098035	1.20868
0.109608	1.208825
0.109375	1.208965
0.1091145	1.209125
0.108919	1.209275
0.1086465	1.20947
0.108451	1.209615
0.108203	1.20976
0.1079515	1.20991
0.107756	1.21006
0.1074775	1.210255
0.1072825	1.2104
0.1070315	1.210545
0.106778	1.21069
0.1065825	1.210835
0.106297	1.21103
0.106102	1.211175
0.1058595	1.211315
0.105594	1.211465
0.1053985	1.21161
0.105105	1.211805
0.10491	1.211935
0.1046875	1.21206
0.1044015	1.21223
0.1042065	1.21238
0.1039065	1.21257
0.103701	1.21269
0.1035055	1.212805
0.1031985	1.213
0.1030035	1.21315
0.1027345	1.213295
0.102483	1.21343
0.1022875	1.21357
0.101977	1.213765
0.101782	1.21389
0.1015625	1.214005
0.1012615	1.21418
0.1010665	1.214325
0.1007815	1.21448
0.1005395	1.21461
0.100344	1.214745
0.1000242	1.21494
0.09982905	1.21506
0.0996094	1.215175
0.09930065	1.21535
0.0991053	1.215495
0.0988281	1.21564
0.0985693	1.21577
0.098374	1.215905
0.0980469	1.21609
0.0978411	1.2162
0.09764575	1.216315
0.09730755	1.21651
0.09711225	1.216635
0.096875	1.216755
0.09656705	1.216915
0.09637175	1.217055
0.09609375	1.217195
0.09582245	1.217325
0.09562715	1.21746
0.0953125	1.217625
0.095077	1.21774
0.0948817	1.217865
0.09453125	1.21806
0.09433285	1.21816
0.09413755	1.218265
0.09378085	1.21846
0.09358555	1.21858
0.0933594	1.218695
0.0930251	1.218865
0.09282975	1.21899
0.0925781	1.219105
0.09226385	1.21926
0.09206855	1.219395
0.0917969	1.21952
0.0914988	1.21966
0.09130345	1.219795
0.0910156	1.219925
0.09073095	1.220055
0.09053565	1.22019
0.0902344	1.220325
0.0899613	1.22045
0.08976595	1.220585
0.0894531	1.22073
0.08918955	1.22085
0.08899425	1.220975
0.0886719	1.221125
0.08841435	1.221245
0.088219	1.22137
0.0878906	1.22152
0.08763295	1.221635
0.08743765	1.22176
0.0871094	1.221905
0.08684335	1.22202
0.086648	1.222145
0.0863281	1.22228
0.0860458	1.2224
0.0858505	1.22253
0.0855469	1.22266
0.08524365	1.222785
0.0850483	1.22291
0.0847656	1.22303
0.08444145	1.223165
0.08424615	1.22329
0.0839844	1.223405
0.0836412	1.22355
0.08344585	1.223665
0.0832031	1.223775
0.0828398	1.223935
0.0826445	1.224045
0.0824219	1.22415
0.0820316	1.22432
0.08183625	1.22441
0.0816406	1.224505
0.08125	1.224675
0.08101845	1.224775
0.08082315	1.224885
0.08046875	1.22503
0.0801924	1.225145
0.0799971	1.225265
0.0796875	1.225385
0.0793627	1.225515
0.0791674	1.225635
0.07890625	1.22574
0.0785355	1.22589
0.0783402	1.225995
0.078125	1.22609
0.0777344	1.226245
0.0775117	1.226345
0.07731635	1.226455
0.0769531	1.2266
0.07667965	1.22671
0.07648435	1.226825
0.0761719	1.226945
0.07583305	1.227075
0.0756377	1.227185
0.0753906	1.227285
0.075	1.22742
0.0747702	1.227515
0.0745749	1.227615
0.07421875	1.22774
0.07389005	1.22786
0.07369475	1.22797
0.0734375	1.22807
0.0730469	1.228205
0.07282365	1.2283
0.0726283	1.2284
0.0722656	1.228535
0.07197245	1.22865
0.07177715	1.22877
0.0714844	1.228885
0.0711307	1.22902
0.07093535	1.22913
0.0707031	1.22923
0.0703125	1.229375
0.0700892	1.22947
0.0698939	1.229575
0.06953125	1.22971
0.0692311	1.22982
0.0690358	1.229935
0.06875	1.230045
0.0683594	1.23018
0.0681567	1.230265
0.06796135	1.230355
0.0675781	1.23049
0.0672664	1.2306
0.0670711	1.23071
0.0667969	1.230815
0.06640625	1.23095
0.0661977	1.23104
0.0660024	1.23114
0.065625	1.231285
0.06534195	1.231395
0.06514665	1.23151
0.06484375	1.23162
0.0644771	1.231755
0.0642818	1.231855
0.0640625	1.231945
0.0636719	1.23207
0.0633812	1.232175
0.06318585	1.23228
0.0628906	1.23238
0.0625	1.23249
0.06224825	1.232585
0.06205295	1.232685
0.06171875	1.23279
0.0613281	1.23291
0.06112325	1.233
0.06092795	1.233095
0.0605469	1.233235
0.06026295	1.233345
0.0600676	1.233465
0.0597656	1.233585
0.05943955	1.233715
0.05924425	1.233835
0.0589844	1.233945
0.0586105	1.234095
0.05841515	1.234195
0.0582031	1.234285
0.0578125	1.234415
0.05753035	1.23452
0.05733505	1.234625
0.05703125	1.234725
0.0566406	1.234825
0.0563744	1.23492
0.0561791	1.23502
0.0558594	1.235125
0.05546875	1.23525
0.0552566	1.23534
0.0550613	1.235435
0.0546875	1.23558
0.0544128	1.23569
0.0542175	1.23581
0.05390625	1.235935
0.0535763	1.23606
0.053381	1.23617
0.053125	1.236275
0.0527344	1.236405
0.05249305	1.236495
0.0522977	1.236585
0.0519531	1.23668
0.0515625	1.23674
0.05121595	1.23684
0.05102065	1.23694
0.05078125	1.237035
0.0503906	1.23718
0.0501668	1.23728
0.0499715	1.237395
0.0496292	1.237595
0.0494339	1.237715
0.04921875	1.23783
0.0489084	1.23801
0.0487131	1.23815
0.0484375	1.238285
0.04815665	1.23842
0.04796135	1.23855
0.04765625	1.23868
0.04734095	1.238805
0.04714565	1.238915
0.046875	1.239
0.0464844	1.23905
0.04609375	1.23908
0.04573915	1.23918
0.04554385	1.239285
0.0453125	1.23939
0.0449674	1.23956
0.0447721	1.239685
0.04453125	1.239805
0.04423625	1.239965
0.04404095	1.24011
0.04375	1.24026
0.0434906	1.240385
0.0432953	1.2405
0.04296875	1.24062
0.0426015	1.240745
0.0424062	1.240835
0.0421875	1.240915
0.0417969	1.240995
0.04140625	1.24104
0.04111975	1.24114
0.04092445	1.24129
0.040691	1.241485
0.0404957	1.241665
0.04030435	1.24186
0.04010905	1.242065
0.0399257	1.24226
0.03973035	1.242465
0.03953695	1.24266
0.03934165	1.24285
0.03911555	1.243045
0.03892025	1.24321
0.0386719	1.24336
0.03841095	1.243505
0.0382156	1.24363
0.0378906	1.243765
0.0375	1.243875
0.0371094	1.243925
0.03671875	1.24387
0.0363281	1.243775
0.0359805	1.24364
0.0357852	1.243515
0.0355469	1.243375
0.03528455	1.243215
0.0350892	1.243075
0.0347656	1.242885
0.03456355	1.242775
0.03436825	1.242685
0.03399995	1.24249
0.03380465	1.242365
0.03359375	1.242295
0.03331985	1.24231
0.03321	1.242575
0.03328855	1.242875
0.03359375	1.24299
0.0339844	1.243045
0.03421095	1.243125
0.0343717	1.243355
0.03453575	1.2436
0.03464635	1.2438
0.03478135	1.244145
0.0349006	1.24441
0.035052	1.244605
0.03524735	1.24488
0.0353931	1.245075
0.0355115	1.245315
0.0356631	1.245705
0.03574	1.245905
0.03578535	1.2461
0.0357953	1.246485
0.03575215	1.2467
0.03568085	1.246895
0.0355694	1.247265
0.03543545	1.247595
0.0353029	1.24779
0.03513455	1.248045
0.0349879	1.24827
0.03482345	1.248465
0.03462815	1.24869
0.0344319	1.248885
0.0342366	1.249075
0.0340075	1.24927
0.0338122	1.249435
0.03359375	1.2496
0.0333641	1.24977
0.0331688	1.24992
0.0329066	1.25012
0.0327113	1.250275
0.0324219	1.250465
0.03222605	1.250585
0.0320307	1.250695
0.03169015	1.25089
0.03149485	1.251015
0.03125	1.251115
0.0308594	1.251265
0.0306494	1.25136
0.03045405	1.25145
0.0300781	1.251555
0.0296875	1.25164
0.0294521	1.25173
0.0292568	1.251835
0.02890625	1.251935
0.0285156	1.25197
0.028125	1.25203
0.027875	1.252115
0.0276797	1.25222
0.02734375	1.252325
0.0269531	1.2524
0.026676	1.25249
0.0264807	1.2526
0.0261719	1.2527
0.02578125	1.252735
0.0253906	1.252745
0.025	1.252805
0.0246094	1.25285
0.02421875	1.252805
0.0238281	1.252745
0.0235255	1.25283
0.0233302	1.25302
0.02315235	1.253215
0.023054	1.253515
0.02314385	1.253805
0.0234375	1.25394
0.023734	1.25404
0.0239293	1.25416
0.02421875	1.254285
0.0246094	1.25438
0.02491315	1.25445
0.02510845	1.254525
0.0253906	1.25462
0.025707	1.25478
0.02590235	1.255025
0.0260099	1.25522
0.0260099	1.255325
0.02590965	1.25552
0.0257649	1.255855
0.0256365	1.25611
0.02548385	1.25631
0.02528855	1.25657
0.02513045	1.256765
0.02495875	1.257035
0.0248283	1.257255
0.02468465	1.25745
0.02448935	1.257705
0.0243264	1.2579
0.02413105	1.258145
0.02396855	1.25834
0.02377325	1.258595
0.0236322	1.25879
0.02348045	1.258985
0.02328575	1.259225
0.0231097	1.25942
0.0229144	1.259635
0.02273065	1.25983
0.0225353	1.260035
0.0223486	1.26023
0.0221533	1.260435
0.02196015	1.26063
0.02176485	1.260825
0.02156985	1.26102
0.02137455	1.261215
0.021175	1.26141
0.02097965	1.261605
0.0207805	1.2618
0.0205852	1.261985
0.02038885	1.26218
0.02019355	1.262385
0.01998945	1.262585
0.01979415	1.262765
0.01962	1.26296
0.01942465	1.26318
0.01923675	1.263375
0.01904145	1.263575
0.01882505	1.26377
0.01862975	1.263935
0.01846415	1.26413
0.0183672	1.264455
0.0183731	1.264845
0.0183735	1.265235
0.01845815	1.265555
0.018649	1.265555
0.0188443	1.265275
0.0191406	1.2651
0.01953125	1.265165
0.019838	1.26534
0.0200333	1.265515
0.0202044	1.26571
0.020252	1.266015
0.0201648	1.26627
0.02003235	1.266465
0.01985555	1.266795
0.0197451	1.26701
0.01960265	1.267205
0.0194073	1.267455
0.01920415	1.26765
0.01900885	1.26783
0.01877745	1.268025
0.01858215	1.26819
0.0183594	1.268375
0.0181517	1.26854
0.0180037	1.26875
0.01782075	1.268995
0.0176503	1.26919
0.017455	1.26942
0.0172883	1.269615
0.017093	1.269825
0.01688045	1.27002
0.01668515	1.2702
0.01648695	1.270395
0.0162916	1.270595
0.01612535	1.27079
0.01593005	1.27105
0.0157794	1.271245
0.01568915	1.271485
0.0156675	1.271875
0.01575775	1.27213
0.0160156	1.272145
0.0162265	1.272085
0.01642185	1.271965
0.0167571	1.27177
0.0169524	1.27165
0.0171875	1.27152
0.01745695	1.271355
0.01765225	1.271205
0.01796875	1.271145
0.01822195	1.27123
0.01829425	1.271485
0.01831905	1.271875
0.01834225	1.272265
0.0183695	1.272655
0.01840745	1.273045
0.01849285	1.27342
0.01856195	1.273615
0.0186499	1.273825
0.01874555	1.274215
0.01876515	1.274605
0.0187785	1.275
0.0188236	1.275395
0.01890265	1.27575
0.01895655	1.275945
0.01903075	1.276175
0.0191816	1.276565
0.01923565	1.276955
0.0191646	1.277345
0.01923165	1.27768
0.019392	1.277875
0.01945185	1.278125
0.01939575	1.278395
0.01925475	1.27859
0.01918895	1.278905
0.0192701	1.27919
0.0194091	1.279385
0.01952315	1.279685
0.0196006	1.280075
0.0196819	1.28036
0.01977525	1.280555
0.01989475	1.280855
0.0200414	1.281235
0.0201269	1.281435
0.0202576	1.281645
0.0204432	1.281915
0.02060325	1.28211
0.02079855	1.28234
0.02097345	1.282535
0.0211688	1.28277
0.0213324	1.282965
0.0215277	1.283175
0.0217089	1.28337
0.02187475	1.283595
0.02204085	1.28382
0.02219455	1.284015
0.02238985	1.28425
0.0225994	1.284445
0.02279475	1.28464
0.02295555	1.284835
0.02315085	1.285035
0.0234375	1.285125
0.0238281	1.285145
0.0240234	1.28495
0.0238281	1.28472
0.0235553	1.28463
0.02336	1.28449
0.0231491	1.284295
0.02302145	1.283985
0.02298545	1.283595
0.0229178	1.283305
0.0227834	1.28311
0.0226514	1.282815
0.02252425	1.282535
0.02238535	1.28234
0.0222387	1.282035
0.0221773	1.281645
0.02232395	1.28133
0.02265625	1.28115
0.0230469	1.281115
0.0234375	1.2812
0.0238281	1.28134
0.02403955	1.281435
0.0242349	1.28153
0.0246094	1.28167
0.0248938	1.281785
0.0250891	1.2819
0.0253906	1.282025
0.02567585	1.28216
0.0258712	1.282305
0.0261719	1.28248
0.0263866	1.2826
0.0265819	1.28273
0.0268644	1.282925
0.0270597	1.283085
0.02729235	1.28328
0.0274877	1.28345
0.02770375	1.283645
0.02789905	1.28382
0.0280606	1.284015
0.0282559	1.28426
0.0284044	1.284455
0.02856945	1.284765
0.02868065	1.285005
0.02878415	1.2852
0.02890705	1.285545
0.02902915	1.285885
0.02913625	1.28608
0.029238	1.286325
0.02939865	1.28665
0.02955085	1.286845
0.02974615	1.287055
0.02993485	1.28725
0.03010425	1.2875
0.0302475	1.287725
0.03046875	1.28785
0.0307358	1.28802
0.0309311	1.28818
0.03125	1.288275
0.0316406	1.288255
0.03190935	1.28816
0.0321047	1.287965
0.03232385	1.28777
0.03251915	1.287625
0.0328125	1.28749
0.0332031	1.28745
0.03359375	1.28753
0.03390665	1.287645
0.03410195	1.287735
0.034375	1.287825
0.0347656	1.287955
0.0349971	1.28806
0.03519245	1.28817
0.0355469	1.288315
0.0358086	1.28843
0.0360039	1.28855
0.0363281	1.288675
0.03664395	1.2888
0.0368393	1.288915
0.0371094	1.28902
0.0375	1.28915
0.0377283	1.28924
0.0379236	1.28933
0.03828125	1.289445
0.0386719	1.289555
0.03888955	1.289635
0.03908485	1.28972
0.0394531	1.28983
0.03984375	1.289925
0.0400883	1.29001
0.0402836	1.290105
0.040625	1.29022
0.04096775	1.29035
0.04116305	1.290465
0.04140625	1.29058
0.04170735	1.29074
0.04190265	1.290895
0.04215145	1.29109
0.04234675	1.291245
0.04255545	1.29144
0.04275075	1.291625
0.04292645	1.29182
0.0431218	1.292035
0.04329085	1.29223
0.04348615	1.292455
0.0436589	1.29265
0.0438542	1.29287
0.04403285	1.293065
0.04422815	1.293275
0.04441465	1.29347
0.04461	1.29367
0.044803	1.29387
0.0449983	1.29407
0.04519165	1.294265
0.04538695	1.294465
0.04557375	1.29466
0.04576905	1.294875
0.0459432	1.29507
0.04613855	1.295315
0.04629045	1.29551
0.04645335	1.295705
0.0466473	1.29593
0.04685875	1.296125
0.04705405	1.296305
0.0472656	1.296445
0.04752105	1.296625
0.0477164	1.296775
0.04802545	1.29697
0.04822075	1.29709
0.0484375	1.2972
0.0487663	1.297375
0.0489616	1.29751
0.04921875	1.29764
0.0494959	1.297785
0.0496912	1.29793
0.05	1.29811
0.05021135	1.298225
0.05040665	1.298345
0.0507508	1.29854
0.05094615	1.298655
0.0511719	1.29876
0.05155705	1.29893
0.05175235	1.299025
0.0519531	1.299115
0.05234375	1.299245
0.0526772	1.29935
0.0528725	1.299445
0.053125	1.29953
0.0535156	1.29961
0.05390625	1.29967
0.0542969	1.29974
0.0545431	1.29979
0.0547384	1.29984
0.0550781	1.29991
0.05546875	1.299965
0.0558594	1.300005
0.05625	1.30004
0.0566406	1.3001
0.05692625	1.30017
0.0571216	1.30023
0.0574219	1.300305
0.0578125	1.300375
0.0582031	1.300425
0.05859375	1.300475
0.05896975	1.300545
0.05916505	1.30059
0.059375	1.30064
0.0597656	1.300725
0.06015625	1.30079
0.0605469	1.300875
0.0607837	1.300955
0.060979	1.30104
0.0613281	1.30114
0.06171875	1.301225
0.06201965	1.30132
0.06221495	1.30141
0.0625	1.3015
0.0628906	1.301585
0.06328125	1.301675
0.0635038	1.301745
0.0636991	1.30182
0.0640625	1.30192
0.0644531	1.302
0.0647899	1.302095
0.06498525	1.302175
0.0652344	1.30226
0.065625	1.302365
0.06596265	1.302475
0.06615795	1.30257
0.06640625	1.302665
0.0667969	1.302805
0.0670248	1.302905
0.0672201	1.303015
0.0675781	1.303185
0.06780485	1.303295
0.0680002	1.30342
0.06830875	1.303615
0.06850405	1.303755
0.06875	1.30391
0.0689917	1.30406
0.069187	1.304215
0.06943145	1.30441
0.0696268	1.30458
0.0698545	1.304775
0.0700498	1.304945
0.07027425	1.30514
0.07046955	1.30531
0.0706908	1.305505
0.0708861	1.305675
0.07109375	1.30587
0.0712917	1.30605
0.0714858	1.30625
0.0716785	1.30645
0.0718524	1.306645
0.0720477	1.30686
0.0722141	1.307055
0.0724094	1.307285
0.07257435	1.30748
0.0727697	1.30772
0.07292765	1.307915
0.07310255	1.308205
0.0732218	1.30842
0.07335905	1.308615
0.07355435	1.30888
0.07372345	1.309075
0.07391875	1.309325
0.0740702	1.30952
0.0742441	1.309765
0.07439265	1.309985
0.0745418	1.31018
0.0747371	1.310425
0.0749011	1.31062
0.0750964	1.31089
0.0752351	1.311085
0.07534245	1.311325
0.0754502	1.311715
0.0755017	1.312105
0.07548335	1.3125
0.0754104	1.312895
0.0752812	1.31327
0.07518395	1.313465
0.07509185	1.313675
0.0749185	1.314065
0.0748153	1.31427
0.0747024	1.314465
0.0745705	1.314845
0.0746728	1.31522
0.0749151	1.315415
0.0751104	1.31544
0.0752079	1.31544
0.07538855	1.315235
0.07557125	1.31499
0.0756235	1.314795
0.0757127	1.314455
0.07582035	1.314065
0.0759265	1.313815
0.07608945	1.31362
0.07628475	1.31339
0.0764747	1.313195
0.07667	1.313
0.07687085	1.312805
0.07706615	1.312615
0.0772652	1.312415
0.07746055	1.312225
0.0776664	1.31203
0.0778617	1.31185
0.078125	1.31167
0.0783361	1.311535
0.0785314	1.31142
0.0789002	1.311225
0.07909555	1.311125
0.0792969	1.31104
0.0796875	1.310915
0.08004535	1.310805
0.08024065	1.310725
0.08046875	1.31065
0.0808594	1.310565
0.08125	1.31051
0.0816406	1.31044
0.08195365	1.310375
0.082149	1.310335
0.0824219	1.3103
0.0828125	1.310275
0.0832031	1.310275
0.08359375	1.31031
0.0838068	1.310345
0.0840021	1.31039
0.084375	1.310465
0.0847656	1.310525
0.08515625	1.31059
0.08546725	1.310685
0.08566255	1.310785
0.0859375	1.310885
0.0863281	1.31102
0.086545	1.311115
0.08674035	1.311225
0.08708615	1.31142
0.08728145	1.311545
0.0875	1.31167
0.08778115	1.31184
0.08797645	1.312
0.08821955	1.312195
0.0884149	1.31236
0.08863375	1.31256
0.08882905	1.312735
0.0890002	1.31293
0.0891955	1.31317
0.08933735	1.313365
0.0895059	1.313675
0.08962165	1.313895
0.08979675	1.31409
0.0899921	1.314305
0.0902344	1.314465
0.09046985	1.314615
0.09066515	1.31475
0.090964	1.314945
0.0911593	1.315085
0.09140625	1.315215
0.0916906	1.315365
0.0918859	1.315505
0.0921875	1.315665
0.0924274	1.315785
0.0926227	1.31591
0.0929545	1.316105
0.09314985	1.316225
0.0933594	1.316345
0.09364535	1.316525
0.09384065	1.31669
0.0940564	1.316885
0.0942517	1.31713
0.09437655	1.317325
0.09437655	1.31751
0.0943117	1.317705
0.09414915	1.317965
0.09397805	1.318195
0.09375	1.31832
0.09343465	1.31848
0.09323935	1.318605
0.09296875	1.31871
0.0925781	1.31882
0.09233115	1.318915
0.09213585	1.319015
0.0917969	1.31912
0.09140625	1.319205
0.09110885	1.319295
0.09091355	1.319375
0.090625	1.31945
0.0902344	1.31952
0.0898487	1.31964
0.08965335	1.31973
0.0894531	1.31984
0.0891635	1.320035
0.0889682	1.32022
0.08877645	1.320415
0.08858115	1.32062
0.0883985	1.320815
0.08820315	1.321055
0.0880492	1.32125
0.0878629	1.321485
0.0877043	1.32169
0.0875	1.321845
0.08725665	1.32203
0.08706135	1.32217
0.0867771	1.322365
0.08658175	1.32251
0.0863281	1.32263
0.0860377	1.322775
0.0858424	1.32298
0.0856935	1.323175
0.0856935	1.32335
0.0858434	1.323545
0.0860387	1.32367
0.0861733	1.32367
0.0863686	1.323505
0.08659635	1.32331
0.0867917	1.32315
0.0871094	1.32296
0.0873077	1.322855
0.087503	1.322745
0.087815	1.32255
0.0880103	1.322395
0.08821585	1.3222
0.0884112	1.322
0.08859765	1.321805
0.08879295	1.32161
0.0890625	1.321445
0.08929365	1.32132
0.08948895	1.321205
0.08984375	1.32107
0.09016395	1.32096
0.09035925	1.32086
0.090625	1.320765
0.0910156	1.320675
0.09140065	1.320575
0.091596	1.320505
0.0917969	1.32044
0.0921875	1.320355
0.0925781	1.320315
0.09296875	1.32029
0.0933594	1.320275
0.09375	1.320275
0.0941406	1.320285
0.09453125	1.3203
0.0949219	1.320315
0.0953125	1.32032
0.0957031	1.320315
0.09609375	1.320305
0.0964844	1.32029
0.096875	1.320265
0.0972656	1.32022
0.0975863	1.320155
0.09778165	1.320095
0.0980469	1.320025
0.0984375	1.31995
0.0988281	1.319895
0.09921875	1.319825
0.099488	1.319755
0.0996833	1.319685
0.09999985	1.3196
0.1003905	1.319535
0.1007815	1.319465
0.1010755	1.31938
0.1012705	1.319295
0.1015625	1.319205
0.101953	1.31913
0.1023435	1.31904
0.1025655	1.318965
0.102761	1.318875
0.103125	1.318765
0.1035155	1.31868
0.1037875	1.31859
0.103983	1.3185
0.104297	1.3184
0.1046875	1.3183
0.1049695	1.318205
0.1051645	1.31811
0.1054685	1.31801
0.1058595	1.317915
0.1061705	1.31782
0.1063655	1.317735
0.1066405	1.317665
0.1070315	1.31761
0.107422	1.31758
0.1078125	1.31757
0.108203	1.317585
0.1085935	1.317635
0.108878	1.31772
0.1090735	1.31783
0.109375	1.317975
0.109628	1.31811
0.1098235	1.31829
0.1100275	1.318485
0.1102115	1.31875
0.1103405	1.31896
0.110449	1.319155
0.1106435	1.319535
0.1107415	1.31973
0.110852	1.319925
0.1110475	1.320265
0.1111725	1.32046
0.1112625	1.320705
0.111418	1.320985
0.1117185	1.32106
0.1120485	1.320975
0.112244	1.320855
0.1125	1.32075
0.11288	1.3206
0.1130755	1.3205
0.1132815	1.320395
0.113653	1.32021
0.113848	1.320105
0.1140625	1.320015
0.114453	1.319905
0.1148435	1.319825
0.115154	1.319755
0.1153495	1.31971
0.115625	1.31967
0.1160155	1.319655
0.1164065	1.31966
0.116797	1.319665
0.1171875	1.319665
0.117578	1.319655
0.1179685	1.319645
0.1183595	1.31964
0.11875	1.319655
0.1190585	1.3197
0.119254	1.31975
0.1195315	1.31982
0.119922	1.319915
0.120243	1.32004
0.1204385	1.32017
0.120703	1.320315
0.1209545	1.32046
0.12115	1.32062
0.1213825	1.320815
0.121578	1.321
0.1217715	1.321195
0.1219665	1.32142
0.1221275	1.321615
0.122264	1.321875
0.122402	1.32217
0.122517	1.322365
0.122613	1.322655
0.122671	1.323045
0.1226745	1.323435
0.1225605	1.323745
0.1223585	1.32394
0.122163	1.324095
0.121875	1.324205
0.121594	1.324325
0.121594	1.324525
0.1217735	1.32472
0.1219685	1.324875
0.1222655	1.324965
0.1226565	1.32497
0.123047	1.324945
0.1234375	1.32493
0.123828	1.324925
0.1242185	1.324895
0.1245305	1.324835
0.124726	1.324775
0.125	1.324695
0.1253905	1.324605
0.125724	1.32449
0.1259195	1.32437
0.126172	1.32424
0.126488	1.324085
0.1266835	1.32398
0.126953	1.32388
0.1273435	1.323755
0.127584	1.32366
0.1277795	1.32356
0.128125	1.32343
0.1284845	1.323305
0.12868	1.323225
0.1289065	1.32314
0.129297	1.323025
0.1296875	1.32295
0.130078	1.32294
0.1304685	1.323015
0.1308465	1.323155
0.131042	1.32325
0.13125	1.323345
0.131624	1.32353
0.1318195	1.323645
0.1320315	1.32379
0.1322785	1.32397
0.1324735	1.32416
0.1326745	1.324355
0.132866	1.324605
0.133004	1.324805
0.133125	1.325005
0.13332	1.32532
0.1334545	1.325515
0.1335765	1.325785
0.1337155	1.326085
0.1338545	1.32628
0.13402	1.326565
0.13415	1.32679
0.1342885	1.326985
0.1344835	1.32727
0.1346285	1.327465
0.1346285	1.327615
0.1344895	1.32781
0.1344895	1.328055
0.134628	1.32825
0.1348235	1.328415
0.1351565	1.328515
0.135547	1.328505
0.1359375	1.328505
0.136328	1.32854
0.1367185	1.32855
0.1370475	1.32843
0.1372225	1.328125
0.1371755	1.327735
0.137196	1.327445
0.1375	1.32735
0.1378905	1.327365
0.1382095	1.32746
0.138405	1.327595
0.1385925	1.32779
0.1387875	1.328095
0.1388895	1.32829
0.138952	1.328515
0.1390085	1.328905
0.1390365	1.329295
0.1390555	1.329685
0.139069	1.330075
0.139088	1.330465
0.1391575	1.330855
0.139236	1.331095
0.1393185	1.331295
0.1393975	1.331645
0.13941	1.332035
0.139378	1.332425
0.1393285	1.332815
0.1392815	1.333145
0.1392465	1.33334
0.139174	1.333595
0.139078	1.333985
0.1389695	1.334375
0.1388815	1.33459
0.138779	1.334785
0.138779	1.335055
0.1390625	1.3352
0.139453	1.33522
0.139767	1.335075
0.1397805	1.334765
0.139731	1.334375
0.139837	1.333985
0.139963	1.33362
0.1400545	1.333425
0.140146	1.333205
0.1402985	1.332815
0.1404025	1.33258
0.1405065	1.332385
0.1406275	1.332035
0.140746	1.331725
0.140882	1.33153
0.1410505	1.33125
0.141184	1.331025
0.141342	1.33083
0.1415375	1.330595
0.1417435	1.3304
0.1419385	1.33022
0.1421875	1.330065
0.1424285	1.32992
0.1426235	1.329795
0.1429685	1.32966
0.143346	1.32955
0.1435415	1.329485
0.14375	1.32946
0.144058	1.329465
0.1442535	1.32951
0.1445315	1.3296
0.1449115	1.329775
0.1451065	1.32989
0.1453125	1.33005
0.1455445	1.330235
0.1457395	1.330455
0.145908	1.33065
0.1460335	1.330855
0.146219	1.33114
0.14637	1.33134
0.146554	1.331645
0.1466685	1.33185
0.146842	1.332045
0.147037	1.332265
0.1472225	1.33246
0.147418	1.33266
0.1476565	1.33276
0.148047	1.33282
0.1484375	1.33281
0.148723	1.33271
0.148833	1.332425
0.148938	1.332145
0.1492185	1.33197
0.149475	1.33186
0.1496705	1.331795
0.15	1.331735
0.1503905	1.33173
0.1507815	1.331785
0.1509885	1.331835
0.1511835	1.331895
0.1515625	1.33198
0.151953	1.33203
0.1523435	1.332085
0.1527075	1.332175
0.152903	1.33224
0.153125	1.332315
0.1535155	1.33242
0.1539065	1.33253
0.1541155	1.33261
0.1543105	1.33269
0.1546875	1.332795
0.155078	1.332885
0.155321	1.332975
0.1555165	1.333085
0.1558595	1.33319
0.15625	1.333265
0.1565485	1.333355
0.156744	1.33344
0.1570315	1.333525
0.157422	1.333595
0.1578125	1.33365
0.158203	1.33373
0.1584065	1.333785
0.158602	1.333835
0.1589845	1.333915
0.159375	1.333975
0.1597655	1.33403
0.1601565	1.3341
0.1604265	1.33416
0.1606215	1.334205
0.1609375	1.33426
0.161328	1.334315
0.1617185	1.334365
0.1621095	1.33441
0.1625	1.33445
0.1628905	1.3345
0.1631985	1.33455
0.163394	1.334585
0.163672	1.334635
0.1640625	1.334695
0.164453	1.334735
0.1648435	1.334765
0.1652345	1.3348
0.165625	1.33485
0.1659715	1.33492
0.166167	1.334975
0.1664065	1.335035
0.166797	1.33511
0.1671875	1.33517
0.167578	1.33524
0.167887	1.335315
0.1680825	1.33538
0.1683595	1.335445
0.16875	1.335505
0.1691405	1.335545
0.1695315	1.335585
0.169922	1.33565
0.170196	1.335715
0.1703915	1.33578
0.170703	1.335855
0.1710935	1.33592
0.1714845	1.33599
0.1718225	1.33608
0.1720175	1.336155
0.1722655	1.33623
0.1726565	1.336305
0.173047	1.336355
0.1734375	1.33644
0.173665	1.33651
0.17386	1.336575
0.1742185	1.336665
0.1746095	1.33672
0.175	1.336775
0.175336	1.33686
0.1755315	1.336935
0.1757815	1.33701
0.176172	1.33709
0.1765625	1.33716
0.1768835	1.33725
0.1770785	1.337335
0.1773435	1.337425
0.1777345	1.33751
0.178094	1.33762
0.178289	1.33772
0.1785155	1.337795
0.1789065	1.337875
0.179297	1.33794
0.179646	1.338035
0.1798415	1.338105
0.180078	1.338165
0.1804685	1.338235
0.1808595	1.33828
0.18125	1.338325
0.1816405	1.3384
0.181866	1.338465
0.1820615	1.33853
0.182422	1.33861
0.1828125	1.338665
0.183203	1.338725
0.183564	1.338815
0.1837595	1.33888
0.1839845	1.338945
0.184375	1.339035
0.1847655	1.339105
0.1851565	1.33919
0.185383	1.33925
0.185578	1.3393
0.1859375	1.339375
0.186328	1.33943
0.1867185	1.339475
0.1871095	1.339545
0.1873725	1.33962
0.1875675	1.339695
0.1878905	1.33978
0.1882815	1.339845
0.188672	1.339915
0.1889625	1.34
0.189158	1.34008
0.189453	1.34016
0.1898435	1.34023
0.1902345	1.34032
0.190485	1.340405
0.19068	1.340485
0.1910155	1.34058
0.1914065	1.34066
0.191721	1.34076
0.191916	1.34086
0.1921875	1.34095
0.192578	1.34102
0.1929685	1.34108
0.1932575	1.341165
0.193453	1.34126
0.19375	1.341355
0.1941405	1.341445
0.1944725	1.341545
0.194668	1.34163
0.194922	1.34171
0.1953125	1.34178
0.195703	1.341835
0.1960655	1.34193
0.196261	1.342005
0.1964845	1.34208
0.196875	1.34217
0.1972655	1.342235
0.1976065	1.342325
0.197802	1.342405
0.198047	1.34248
0.1984375	1.34256
0.198828	1.34262
0.1992015	1.34271
0.199397	1.34278
0.1996095	1.34285
0.2	1.34294
0.2003905	1.342995
0.2007815	1.34307
0.201034	1.34314
0.201229	1.34321
0.2015625	1.343295
0.201953	1.343355
0.2023435	1.343415
0.20268	1.3435
0.2028755	1.343575
0.203125	1.343655
0.2035155	1.34374
0.2039065	1.343805
0.204244	1.343895
0.204439	1.34397
0.2046875	1.344035
0.205078	1.3441
0.2054685	1.344135
0.2058595	1.34417
0.20625	1.344235
0.206527	1.34431
0.2067225	1.344375
0.2070315	1.34445
0.207422	1.34451
0.2078125	1.34455
0.208203	1.344605
0.208536	1.344685
0.2087315	1.34475
0.2089845	1.344815
0.209375	1.34488
0.2097655	1.34492
0.2101565	1.344965
0.210547	1.345035
0.2108045	1.3451
0.211	1.34516
0.211328	1.34523
0.2117185	1.34528
0.2121095	1.345315
0.2125	1.34536
0.212887	1.34545
0.2130825	1.34551
0.2132815	1.345555
0.213672	1.345615
0.2140625	1.345635
0.214453	1.34566
0.2148435	1.34569
0.2152345	1.34571
0.215625	1.345735
0.2160155	1.34578
0.2164025	1.345855
0.216598	1.3459
0.216797	1.34594
0.2171875	1.346005
0.217578	1.34605
0.2179685	1.34608
0.2183595	1.3461
0.21875	1.34613
0.2191405	1.346185
0.219466	1.346255
0.2196615	1.34631
0.219922	1.34637
0.2203125	1.346435
0.220703	1.34648
0.2210935	1.34653
0.221478	1.34662
0.2216735	1.346685
0.221875	1.346745
0.2222655	1.34683
0.2226565	1.34688
0.223047	1.34693
0.223435	1.347015
0.2236305	1.34707
0.223828	1.347125
0.2242185	1.34721
0.2246095	1.347255
0.225	1.34729
0.2253905	1.347355
0.2256835	1.34743
0.225879	1.347495
0.226172	1.347565
0.2265625	1.34762
0.226953	1.347655
0.2273435	1.34769
0.2277345	1.347745
0.228052	1.347815
0.228247	1.347875
0.2285155	1.347935
0.2289065	1.34799
0.229297	1.348025
0.2296875	1.348055
0.230078	1.3481
0.2304685	1.34818
0.230682	1.348235
0.2308775	1.348285
0.23125	1.348345
0.2316405	1.348375
0.2320315	1.34841
0.232422	1.348445
0.2328125	1.34849
0.233203	1.348535
0.2335485	1.34859
0.233744	1.348645
0.2339845	1.3487
0.234375	1.34876
0.2347655	1.348795
0.2351565	1.34882
0.235547	1.34884
0.2359375	1.34887
0.236328	1.348925
0.2366415	1.34899
0.236837	1.349045
0.2371095	1.349105
0.2375	1.34916
0.2378905	1.349195
0.2382815	1.349215
0.238672	1.34922
0.2390625	1.34923
0.239453	1.349255
0.2398435	1.34929
0.2402345	1.34934
0.24056	1.34939
0.240755	1.349425
0.2410155	1.349465
0.2414065	1.34951
0.241797	1.349545
0.2421875	1.34957
0.242578	1.349585
0.2429685	1.349595
0.2433595	1.349605
0.24375	1.349615
0.2441405	1.349625
0.2445315	1.34964
0.244922	1.34966
0.2453125	1.34969
0.245703	1.34971
0.2460935	1.34974
0.246383	1.349785
0.2465785	1.34982
0.246875	1.349865
0.2472655	1.34991
0.2476565	1.349945
0.248047	1.349975
0.2484375	1.349995
0.248828	1.350005
0.2492185	1.35002
0.2496095	1.35005
0.25	1.350095
0.2503565	1.35016
0.250552	1.350205
0.2507815	1.35025
0.251172	1.350315
0.2515625	1.350355
0.251953	1.35038
0.2523435	1.350395
0.2527345	1.35041
0.253125	1.350435
0.2535155	1.350475
0.2539065	1.350535
0.2541285	1.35058
0.2543235	1.350625
0.2546875	1.350685
0.255078	1.35073
0.2554685	1.35076
0.2558595	1.35078
0.25625	1.3508
0.2566405	1.35083
0.2570315	1.35087
0.257422	1.35092
0.2576825	1.350965
0.257878	1.351
0.258203	1.351045
0.2585935	1.35109
0.2589845	1.351125
0.259375	1.35115
0.2597655	1.35117
0.2601565	1.351185
0.260547	1.351205
0.2609375	1.35124
0.261328	1.35128
0.2617185	1.351335
0.2619175	1.35137
0.262113	1.3514
0.2625	1.35145
0.2628905	1.351485
0.2632815	1.351515
0.263672	1.35154
0.2640625	1.35156
0.264453	1.35158
0.2648435	1.3516
0.2652345	1.351615
0.265625	1.35163
0.2660155	1.35165
0.2664065	1.351675
0.266797	1.35171
0.2670945	1.351745
0.26729	1.35177
0.267578	1.351805
0.2679685	1.35185
0.2683595	1.35189
0.26875	1.35192
0.2691405	1.35194
0.2695315	1.35196
0.269922	1.35198
0.2703125	1.352005
0.270703	1.35204
0.2710935	1.352085
0.2713955	1.35213
0.271591	1.352165
0.271875	1.352205
0.2722655	1.35225
0.2726565	1.352285
0.273047	1.352315
0.2734375	1.35234
0.273828	1.35236
0.2742185	1.352385
0.2746095	1.352415
0.275	1.35245
0.2753905	1.352495
0.275653	1.35253
0.2758485	1.35256
0.276172	1.3526
0.2765625	1.352635
0.276953	1.352665
0.2773435	1.35269
0.2777345	1.35271
0.278125	1.35273
0.2785155	1.352745
0.2789065	1.35276
0.279297	1.352775
0.2796875	1.35279
0.280078	1.35281
0.2804685	1.35283
0.2808595	1.352855
0.28125	1.35289
0.281543	1.35292
0.2817385	1.35294
0.2820315	1.35297
0.282422	1.35301
0.2828125	1.353045
0.283203	1.35307
0.2835935	1.353095
0.2839845	1.353115
0.284375	1.35313
0.2847655	1.35315
0.2851565	1.35317
0.285547	1.35319
0.2859375	1.353215
0.286328	1.353245
0.2867185	1.35328
0.286972	1.35331
0.2871675	1.35334
0.2875	1.35338
0.2878905	1.353415
0.2882815	1.353445
0.288672	1.353475
0.2890625	1.3535
0.289453	1.35352
0.2898435	1.35354
0.2902345	1.353565
0.290625	1.3536
0.2910155	1.353645
0.2913395	1.35369
0.291535	1.35372
0.291797	1.35376
0.2921875	1.35381
0.292578	1.353845
0.2929685	1.353875
0.2933595	1.3539
0.29375	1.353925
0.2941405	1.35396
0.2945315	1.35401
0.2948475	1.35407
0.2950425	1.35412
0.2953125	1.354175
0.295703	1.354235
0.2960935	1.354275
0.2964845	1.3543
0.296875	1.35433
0.2972655	1.354375
0.297651	1.354445
0.2978465	1.354495
0.298047	1.354545
0.2984375	1.35462
0.298828	1.354665
0.2992185	1.3547
0.2996095	1.354745
0.3	1.354805
0.30027	1.35486
0.3004655	1.35491
0.3007815	1.354975
0.301172	1.35503
0.3015625	1.355065
0.301953	1.355095
0.3023435	1.35513
0.3027345	1.355175
0.30312	1.355235
0.303315	1.355275
0.3035155	1.355315
0.3039065	1.355375
0.304297	1.355415
0.3046875	1.35544
0.305078	1.35546
0.3054685	1.355475
0.3058595	1.35549
0.30625	1.355505
0.3066405	1.355515
0.3070315	1.355525
0.307422	1.35553
0.3078125	1.35553
0.308203	1.35553
0.3085935	1.35553
0.3089845	1.35552
0.309375	1.355505
0.3097655	1.355495
0.3101565	1.355485
0.310547	1.35548
0.3109375	1.355475
0.311328	1.355475
0.3117185	1.355485
0.3121095	1.355495
0.3125	1.355505
0.3128905	1.35552
0.3132815	1.355535
0.313672	1.35555
0.3140625	1.355565
0.314453	1.35558
0.3148435	1.3556
0.3152345	1.35562
0.315625	1.35564
0.315924	1.355655
0.3161195	1.35567
0.3164065	1.35569
0.316797	1.355705
0.3171875	1.35571
0.317578	1.35571
0.3179685	1.35571
0.3183595	1.35571
0.31875	1.355705
0.3191405	1.355705
0.3195315	1.35571
0.319922	1.355715
0.3203125	1.35573
0.320703	1.355745
0.3210935	1.35576
0.3214845	1.35578
0.321875	1.35581
0.3222655	1.35585
0.3226565	1.355885
0.323047	1.35592
0.3234375	1.35595
0.323828	1.355965
0.3242185	1.355975
0.3246095	1.35598
0.325	1.35598
0.3253905	1.355975
0.3257815	1.35597
0.326172	1.355965
0.3265625	1.355955
0.326953	1.355945
0.3273435	1.35594
0.3277345	1.35594
0.328125	1.355945
0.3285155	1.35596
0.3289065	1.35598
0.329297	1.356015
0.329557	1.356045
0.3297525	1.35607
0.330078	1.356115
0.3304685	1.35616
0.3308595	1.356195
0.33125	1.35622
0.3316405	1.35624
0.3320315	1.35625
0.332422	1.356255
0.3328125	1.35627
0.333203	1.356295
0.3335935	1.356335
0.3339845	1.35639
0.334264	1.356435
0.334459	1.356465
0.3347655	1.3565
0.3351565	1.356535
0.335547	1.356555
0.3359375	1.35657
0.336328	1.356585
0.3367185	1.356595
0.3371095	1.356605
0.3375	1.356615
0.3378905	1.356625
0.3382815	1.356635
0.338672	1.35664
0.3390625	1.35664
0.339453	1.356645
0.3398435	1.356655
0.3402345	1.35667
0.340625	1.356695
0.3410155	1.356735
0.3414065	1.356785
0.3416725	1.356825
0.3418675	1.356855
0.3421875	1.356895
0.342578	1.356935
0.3429685	1.35696
0.3433595	1.35698
0.34375	1.357
0.3441405	1.357015
0.3445315	1.357025
0.344922	1.35703
0.3453125	1.357035
0.345703	1.35705
0.3460935	1.35707
0.3464845	1.3571
0.346875	1.35714
0.3472655	1.357185
0.3475255	1.35722
0.347721	1.357245
0.348047	1.357275
0.3484375	1.3573
0.348828	1.35732
0.3492185	1.35734
0.3496095	1.357355
0.35	1.357365
0.3503905	1.357375
0.3507815	1.357385
0.351172	1.357395
0.3515625	1.35741
0.351953	1.357425
0.3523435	1.35744
0.3527345	1.357455
0.353125	1.357465
0.3535155	1.357475
0.3539065	1.35748
0.354297	1.35748
0.3546875	1.35748
0.355078	1.35748
0.3554685	1.35748
0.3558595	1.357475
0.35625	1.35747
0.3566405	1.35747
0.3570315	1.357465
0.357422	1.35746
0.3578125	1.35746
0.358203	1.357455
0.3585935	1.35745
0.3589845	1.357445
0.359375	1.35744
0.3597655	1.357435
0.3601565	1.35743
0.360547	1.357425
0.3609375	1.35742
0.361328	1.35742
0.3617185	1.35742
0.3621095	1.35742
0.3625	1.35742
0.3628905	1.35742
0.3632815	1.357415
0.363672	1.35741
0.3640625	1.35741
0.364453	1.357405
0.3648435	1.357395
0.3652345	1.357385
0.365625	1.35738
0.3660155	1.357375
0.3664065	1.357365
0.366797	1.35736
0.3671875	1.357355
0.367578	1.35735
0.3679685	1.35735
0.3683595	1.357345
0.36875	1.35734
0.3691405	1.35734
0.3695315	1.357345
0.369922	1.35735
0.3703125	1.35735
0.370703	1.35735
0.3710935	1.35735
0.3714845	1.357355
0.371875	1.35736
0.3722655	1.35736
0.3726565	1.357365
0.373047	1.35737
0.3734375	1.35737
0.373828	1.35737
0.3742185	1.357375
0.3746095	1.35738
0.375	1.35738
0.3753905	1.357385
0.3757815	1.35739
0.376172	1.35739
0.3765625	1.35739
0.376953	1.357395
0.3773435	1.3574
0.3777345	1.3574
0.378125	1.357405
0.3785155	1.35741
0.3789065	1.357415
0.379297	1.35742
0.3796875	1.35742
0.380078	1.357425
0.3804685	1.35743
0.3808595	1.357435
0.38125	1.357445
0.3816405	1.35745
0.3820315	1.357455
0.382422	1.357465
0.3828125	1.35748
0.383203	1.357495
0.3835935	1.35751
0.3839845	1.357525
0.384375	1.357545
0.3847655	1.35757
0.3851565	1.357595
0.385409	1.357615
0.385604	1.35763
0.3859375	1.35765
0.386328	1.357675
0.3867185	1.3577
0.3871095	1.357715
0.3875	1.35773
0.3878905	1.357745
0.3882815	1.35776
0.388672	1.357775
0.3890625	1.357785
0.389453	1.35779
0.3898435	1.357795
0.3902345	1.357805
0.390625	1.357815
0.3910155	1.35782
0.3914065	1.357825
0.391797	1.357835
0.3921875	1.357845
0.392578	1.357855
0.3929685	1.357865
0.3933595	1.35788
0.39375	1.357895
0.3941405	1.35791
0.3945315	1.357925
0.394922	1.35794
0.3953125	1.35796
0.395703	1.35798
0.396043	1.358
0.3962385	1.35801
0.3964845	1.35802
0.396875	1.35804
0.3972655	1.35806
0.3976565	1.358075
0.398047	1.358085
0.3984375	1.358095
0.398828	1.358105
0.3992185	1.358115
0.3996095	1.358125
0.4	1.35813
0.4003905	1.358135
0.4007815	1.35814
0.401172	1.358145
0.4015625	1.35815
0.401953	1.35815
0.4023435	1.358155
0.4027345	1.35816
0.403125	1.35816
0.4035155	1.358165
0.4039065	1.35817
0.404297	1.35817
0.4046875	1.358175
0.405078	1.35818
0.4054685	1.358185
0.4058595	1.35819
0.40625	1.35819
0.4066405	1.358195
0.4070315	1.3582
0.407422	1.358205
0.4078125	1.35821
0.408203	1.358215
0.4085935	1.35822
0.4089845	1.358225
0.409375	1.358235
0.4097655	1.358245
0.4101565	1.358255
0.410547	1.358265
0.4109375	1.358275
0.411328	1.358285
0.4117185	1.358295
0.4121095	1.35831
0.4125	1.358325
0.4128905	1.35834
0.4132815	1.35836
0.413672	1.35838
0.413978	1.358395
0.4141735	1.358405
0.414453	1.35842
0.4148435	1.358435
0.4152345	1.35845
0.415625	1.358465
0.4160155	1.35848
0.4164065	1.358495
0.416797	1.358505
0.4171875	1.358515
0.417578	1.358525
0.4179685	1.35853
0.4183595	1.358535
0.41875	1.358545
0.4191405	1.35855
0.4195315	1.358555
0.419922	1.35856
0.4203125	1.35856
0.420703	1.358565
0.4210935	1.35857
0.4214845	1.35857
0.421875	1.358575
0.4222655	1.35858
0.4226565	1.35858
0.423047	1.35858
0.4234375	1.35858
0.423828	1.35858
0.4242185	1.358585
0.4246095	1.35859
0.425	1.35859
0.4253905	1.35859
0.4257815	1.35859
0.426172	1.35859
0.4265625	1.35859
0.426953	1.35859
0.4273435	1.358595
0.4277345	1.3586
0.428125	1.3586
0.4285155	1.3586
0.4289065	1.3586
0.429297	1.358605
0.4296875	1.35861
0.430078	1.35861
0.4304685	1.35861
0.4308595	1.358615
0.43125	1.35862
0.4316405	1.358625
0.4320315	1.35863
0.432422	1.35863
0.4328125	1.358635
0.433203	1.35864
0.4335935	1.358645
0.4339845	1.35865
0.434375	1.35865
0.4347655	1.358655
0.4351565	1.35866
0.435547	1.35866
0.4359375	1.35866
0.436328	1.358665
0.4367185	1.35867
0.4371095	1.35867
0.4375	1.35867
0.4378905	1.358675
0.4382815	1.35868
0.438672	1.35868
0.4390625	1.358685
0.439453	1.35869
0.4398435	1.35869
0.4402345	1.35869
0.440625	1.358695
0.4410155	1.3587
0.4414065	1.3587
0.441797	1.358705
0.4421875	1.35871
0.442578	1.358715
0.4429685	1.358725
0.4433595	1.358735
0.44375	1.35875
0.4441405	1.35877
0.444468	1.358785
0.4446635	1.358795
0.444922	1.35881
0.4453125	1.35883
0.445703	1.358845
0.4460935	1.35886
0.4464845	1.35888
0.446875	1.358895
0.4472655	1.358905
0.4476565	1.35892
0.448047	1.358935
0.4484375	1.358945
0.448828	1.35895
0.4492185	1.358955
0.4496095	1.358965
0.45	1.358975
0.4503905	1.35898
0.4507815	1.358985
0.451172	1.358995
0.4515625	1.359
0.451953	1.359005
0.4523435	1.359015
0.4527345	1.359025
0.453125	1.359035
0.4535155	1.359045
0.4539065	1.35906
0.454297	1.359075
0.4546875	1.35909
0.455078	1.359105
0.4554685	1.35912
0.4558595	1.35914
0.45625	1.35916
0.4565025	1.359175
0.456698	1.359185
0.4570315	1.3592
0.457422	1.35922
0.4578125	1.359235
0.458203	1.359245
0.4585935	1.359255
0.4589845	1.35926
0.459375	1.35926
0.4597655	1.35926
0.4601565	1.35926
0.460547	1.35926
0.4609375	1.35926
0.461328	1.35926
0.4617185	1.359255
0.4621095	1.35925
0.4625	1.35925
0.4628905	1.359245
0.4632815	1.359235
0.463672	1.359225
0.4640625	1.35921
0.464389	1.35919
0.464584	1.359175
0.4648435	1.359155
0.4652345	1.35913
0.465625	1.359105
0.4660155	1.35908
0.4664065	1.35906
0.466797	1.35904
0.4671875	1.359025
0.467578	1.35901
0.4679685	1.358995
0.4683595	1.35898
0.46875	1.358965
0.4691405	1.358955
0.4695315	1.35894
0.469922	1.358925
0.4703125	1.35891
0.470703	1.35889
0.4710935	1.358875
0.4714845	1.35886
0.471875	1.358835
0.4722655	1.35881
0.472541	1.358795
0.4727365	1.35878
0.473047	1.35876
0.4734375	1.35874
0.473828	1.35872
0.4742185	1.3587
0.4746095	1.35868
0.475	1.358665
0.4753905	1.358655
0.4757815	1.358645
0.476172	1.35864
0.4765625	1.358635
0.476953	1.35863
0.4773435	1.35863
0.4777345	1.358625
0.478125	1.35862
0.4785155	1.358615
0.4789065	1.35861
0.479297	1.358605
0.4796875	1.3586
0.480078	1.358595
0.4804685	1.35859
0.4808595	1.358585
0.48125	1.358575
0.4816405	1.358565
0.4820315	1.35855
0.482422	1.358535
0.4828125	1.358525
0.483203	1.358515
0.4835935	1.358505
0.4839845	1.358495
0.484375	1.358485
0.4847655	1.358475
0.4851565	1.358465
0.485547	1.358455
0.4859375	1.358445
0.486328	1.358435
0.4867185	1.358425
0.4871095	1.35842
0.4875	1.358415
0.487833	1.358405
0.4880285	1.3584
0.4882815	1.35839
0.488672	1.358375
0.4890625	1.358365
0.489453	1.35835
0.4898435	1.358335
0.4902345	1.35833
0.490625	1.358325
0.4910155	1.35832
0.4914065	1.358315
0.491797	1.35831
0.4921875	1.35831
0.492578	1.358305
0.4929685	1.3583
0.4933595	1.358295
0.49375	1.35829
0.4941405	1.358285
0.4945315	1.35828
0.494922	1.35828
0.4953125	1.358275
0.495703	1.35827
0.4960935	1.358265
0.4964845	1.35826
0.496875	1.35826
0.4972655	1.358255
0.4976565	1.35825
0.498047	1.358245
0.4984375	1.35824
0.498828	1.35824
0.4992185	1.358235
0.4996095	1.35823
0.5	1.35823
0.5003905	1.35823
0.5007815	1.358225
0.501172	1.35822
0.5015625	1.358215
0.501953	1.35821
0.5023435	1.358205
0.5027345	1.3582
0.503125	1.358195
0.5035155	1.35819
0.5039065	1.358185
0.504297	1.35818
0.5046875	1.358175
0.505078	1.35817
0.5054685	1.358165
0.5058595	1.358155
0.50625	1.358145
0.5066405	1.358135
0.5070315	1.358125
0.507422	1.358115
0.5078125	1.3581
0.508203	1.35808
0.5085935	1.35806
0.5089845	1.35804
0.509317	1.35802
0.509512	1.358005
0.5097655	1.357985
0.5101565	1.35796
0.510547	1.35794
0.5109375	1.35792
0.511328	1.3579
0.5117185	1.357885
0.5121095	1.35787
0.5125	1.357855
0.5128905	1.357845
0.5132815	1.357835
0.513672	1.357825
0.5140625	1.357815
0.514453	1.357805
0.5148435	1.357795
0.5152345	1.357785
0.515625	1.357775
0.5160155	1.357765
0.5164065	1.357755
0.516797	1.357745
0.5171875	1.357735
0.517578	1.35772
0.5179685	1.3577
0.5183595	1.357685
0.51875	1.35767
0.5191405	1.357645
0.5194835	1.357625
0.519679	1.357615
0.519922	1.3576
0.5203125	1.35758
0.520703	1.35756
0.5210935	1.357545
0.5214845	1.35753
0.521875	1.357515
0.5222655	1.357505
0.5226565	1.357495
0.523047	1.357485
0.5234375	1.357475
0.523828	1.357465
0.5242185	1.357455
0.5246095	1.357445
0.525	1.35744
0.5253905	1.357435
0.5257815	1.357425
0.526172	1.35742
0.5265625	1.357415
0.526953	1.357405
0.5273435	1.357395
0.5277345	1.357385
0.5281505	1.357375
0.5284435	1.357325
0.5289065	1.35726
0.5296875	1.35722
0.5304685	1.35718
0.5312945	1.357145
0.5318805	1.357195
0.5328125	1.35718
0.533947	1.357065
0.534728	1.35699
0.5359375	1.3569
0.5378905	1.356735
0.540625	1.356585
0.5437505	1.356505
0.546875	1.356435
0.5499995	1.356405
0.553125	1.356405
0.5562505	1.35641
0.5593755	1.35635
0.5625	1.35616
0.5656245	1.355875
0.5687495	1.355655
0.571875	1.3556
0.5750005	1.35561
0.578125	1.355585
0.5812495	1.35552
0.584375	1.35542
0.5875005	1.355265
0.5906255	1.355035
0.5932465	1.354795
0.5948085	1.354635
0.5968745	1.35446
0.5999995	1.354265
0.603125	1.354135
0.6062505	1.35403
0.609375	1.353915
0.6124995	1.353775
0.615625	1.35362
0.6187505	1.353465
0.6218755	1.353325
0.625	1.353205
0.6281245	1.35311
0.6312495	1.35304
0.634375	1.35298
0.6375005	1.352915
0.640625	1.35283
0.6437495	1.352715
0.646875	1.352585
0.6500005	1.35247
0.6531255	1.352395
0.65625	1.35236
0.6593745	1.35233
0.6624995	1.35224
0.665625	1.352005
0.667901	1.3517
0.6694635	1.3514
0.671875	1.35098
0.6749995	1.35055
0.678125	1.35027
0.6812505	1.35009
0.6843755	1.349945
0.6875	1.349765
0.6906245	1.349545
0.6937495	1.3493
0.696875	1.349025
0.7000005	1.348705
0.7019195	1.348485
0.7034815	1.34829
0.7062495	1.347985
0.709375	1.347705
0.7125005	1.34748
0.7156255	1.347295
0.71875	1.34714
0.7218745	1.34701
0.7249995	1.3469
0.728125	1.34678
0.7312505	1.346625
0.734375	1.346445
0.7374995	1.34624
0.740625	1.346
0.7437505	1.345715
0.746335	1.345435
0.7478975	1.345245
0.75	1.34501
0.7531245	1.344695
0.7562495	1.34443
0.759375	1.344205
0.7625005	1.344015
0.765625	1.343855
0.7687495	1.343725
0.771875	1.343625
0.7750005	1.34354
0.7781255	1.343455
0.78125	1.34336
0.7843745	1.343255
0.7874995	1.343125
0.790625	1.342955
0.7937505	1.34273
0.796875	1.34242
0.7986445	1.342215
0.800207	1.34202
0.803125	1.341695
0.8062505	1.34142
0.8093755	1.3412
0.8125	1.34102
0.8156245	1.340875
0.8187495	1.34075
0.821875	1.34063
0.8250005	1.34051
0.828125	1.34036
0.8312495	1.340145
0.834375	1.33985
0.8375005	1.339445
0.839508	1.339135
0.8410705	1.338885
0.84375	1.338535
0.8468745	1.338235
0.8499995	1.33802
0.853125	1.33785
0.8562505	1.33771
0.859375	1.33759
0.8624995	1.33748
0.865625	1.33737
0.8687505	1.337235
0.8718755	1.33707
0.875	1.336865
0.8781245	1.33661
0.8812495	1.33629
0.8834265	1.336025
0.8849895	1.33581
0.8875005	1.335505
0.890625	1.3352
0.8937495	1.334965
0.896875	1.334775
0.9000005	1.33462
0.9031255	1.334485
0.90625	1.33436
0.9093745	1.33423
0.9124995	1.33407
0.915625	1.33387
0.9187505	1.33362
0.921875	1.333295
0.9244575	1.33296
0.92602	1.33273
0.928125	1.332455
0.9312505	1.332115
0.9343755	1.331855
0.9375	1.33165
0.9406245	1.33149
0.9437495	1.33136
0.946875	1.331235
0.9500005	1.331085
0.953125	1.330905
0.9562495	1.330705
0.959375	1.33048
0.9625005	1.33022
0.9656255	1.329905
0.967363	1.32971
0.968925	1.32953
0.9718745	1.329225
0.9749995	1.32897
0.978125	1.328765
0.9812505	1.32859
0.984375	1.328445
0.9874995	1.328325
0.990625	1.32822
0.9937505	1.328125
0.9968755	1.32804
0.999999	1.32795
1.003125	1.327845
1.00625	1.32773
1.009375	1.327595
1.0125	1.327435
1.015625	1.32725
1.01875	1.32703
1.021875	1.32676
1.023645	1.326585
1.025205	1.326425
1.028125	1.326155
1.03125	1.32591
1.034375	1.325705
1.0375	1.325535
1.040625	1.32539
1.04375	1.32526
1.046875	1.32515
1.05	1.325055
1.053125	1.32497
1.05625	1.32488
1.059375	1.324785
1.0625	1.324685
1.065625	1.32458
1.06875	1.324465
1.071875	1.32431
1.075	1.324115
1.078125	1.323885
1.08125	1.323635
1.08327	1.323475
1.084835	1.323355
1.0875	1.323175
1.090625	1.323005
1.09375	1.32286
1.096875	1.322735
1.1	1.32263
1.103125	1.322535
1.10625	1.32245
1.109375	1.32238
1.1125	1.32232
1.115625	1.32226
1.11875	1.3222
1.121875	1.322145
1.125	1.322095
1.128125	1.322045
1.13125	1.322
1.134375	1.321955
1.1375	1.32191
1.140625	1.32187
1.14375	1.32183
1.146875	1.32179
1.15	1.32175
1.153125	1.32171
1.15625	1.321665
1.159375	1.32162
1.1625	1.321585
1.165625	1.32155
1.16875	1.321505
1.171875	1.32146
1.175	1.321415
1.178125	1.32137
1.18125	1.32133
1.184375	1.32129
1.1875	1.32125
1.190625	1.32121
1.19375	1.321175
1.196875	1.32115
1.2	1.32112
1.203125	1.32108
1.20625	1.321035
1.209375	1.320995
1.2125	1.320965
1.215625	1.320935
1.21875	1.320905
1.221875	1.320875
1.225	1.32084
1.228125	1.320795
1.23125	1.32074
1.234375	1.32067
1.2375	1.32058
1.240625	1.32047
1.24344	1.32036
1.245	1.3203
1.246875	1.320225
1.25	1.320105
1.253125	1.32
1.25625	1.31991
1.259375	1.319835
1.2625	1.31977
1.265625	1.319715
1.26875	1.319665
1.271875	1.319615
1.275	1.319565
1.278125	1.31951
1.28125	1.319445
1.284375	1.31937
1.2875	1.31929
1.290625	1.3192
1.29375	1.319105
1.296875	1.319015
1.3	1.318925
1.303125	1.318835
1.30625	1.31875
1.309375	1.31866
1.3125	1.318545
1.315625	1.318405
1.31875	1.318235
1.321875	1.31801
1.325	1.3177
1.327615	1.317355
1.32918	1.317105
1.33125	1.316795
nan	nan
nan	nan
nan	nan
0.0188597	1.333095
0.0191199	1.333095
0.0191547	1.332815
0.0189801	1.332595
0.01891985	1.332595
0.01883425	1.332815
0.0188597	1.333095
nan	nan
0.01966575	1.439975
0.0199219	1.4399
0.02018865	1.439965
0.0202649	1.440235
0.02019345	1.4405
0.0199219	1.44052
0.01970755	1.44045
0.0196467	1.440235
0.01966575	1.439975
nan	nan
0.0237633	1.366405
0.0239282	1.36614
0.02421875	1.36608
0.0246094	1.36613
0.0248255	1.36619
0.0249519	1.366405
0.0249361	1.366795
0.0248097	1.366995
0.0246094	1.367085
0.02421875	1.36711
0.02399115	1.36702
0.02382625	1.366795
0.0237633	1.366405
nan	nan
0.0284711	1.404295
0.0286113	1.404585
0.02890625	1.40459
0.02910745	1.404495
0.029184	1.404295
0.02917815	1.40399
0.02894855	1.403795
0.0287532	1.40369
0.02868805	1.40369
0.02854785	1.403905
0.0284711	1.404295
nan	nan
0.0313986	1.242725
0.0314453	1.24278
0.0316406	1.24297
0.03203125	1.24299
0.03230335	1.242845
0.03230335	1.24268
0.03203125	1.24254
0.0315939	1.24263
0.0313986	1.242725
nan	nan
0.04149365	1.38428
0.0417969	1.38438
0.04213545	1.38428
0.04225735	1.383985
0.0421141	1.38372
0.04189185	1.38372
0.04169655	1.38387
0.04149365	1.384065
0.04149365	1.38428
nan	nan
0.0710367	1.394145
0.07119085	1.393865
0.0714844	1.393795
0.07175165	1.39388
0.07186315	1.394145
0.0717912	1.394485
0.0714844	1.394675
0.07113495	1.39453
0.0710367	1.394145
nan	nan
0.0778585	1.34738
0.0779297	1.347485
0.078125	1.34766
0.07840085	1.347555
0.07840085	1.34736
0.0780538	1.34736
0.0778585	1.34738
nan	nan
0.100159	1.377495
0.100195	1.377585
0.1002365	1.377825
0.100432	1.37805
0.1007815	1.378175
0.101082	1.378055
0.101189	1.377735
0.10111	1.377345
0.101003	1.377125
0.1007815	1.377065
0.100511	1.37709
0.1002795	1.377345
0.100159	1.377495
nan	nan
0.1002745	1.402735
0.10044	1.403075
0.1007185	1.40327
0.100914	1.403345
0.1010115	1.403345
0.1012065	1.40323
0.101463	1.403035
0.1015835	1.402735
0.1014875	1.40237
0.1013255	1.402175
0.1011305	1.40208
0.1007815	1.402055
0.100561	1.402125
0.1003955	1.402345
0.1002745	1.402735


==> tikz/lgpi_profile_zoom-1.tsv <==
nan	nan
nan	nan
76.7856910059206	10.2487878027563
76.8212857377282	10.2697454485869
76.8410421075633	10.2791893260291
76.8612974689658	10.2892430820537
76.8972063806491	10.3109954181583
76.9310638825554	10.3347991640401
76.9644778364019	10.3542413539994
76.9842896497444	10.3632601645508
77.0064485715707	10.374736970601
77.0417476046716	10.397099185288
77.0754202948863	10.4210877428613
77.109092985101	10.4410104432189
77.1289232796127	10.4503803959844
77.1507310592249	10.4618387208654
77.1859746488184	10.4842563790599
77.2193886026648	10.5085036730015
77.2551866273332	10.5303668961212
77.27446248677	10.5402912839616
77.2935350533461	10.5500493412796
77.3291297851537	10.5717462338767
77.3623589273084	10.59617833951
77.3969741571504	10.6195939808393
77.4218498108436	10.6335287823881
77.4414952936637	10.642713923462
77.4716935240758	10.6605667328733
77.5051814025988	10.6847401021383
77.5383920635844	10.7091906889407
77.5714548752167	10.7293536444974
77.5906568099769	10.7389823336312
77.6120949662058	10.7508102818954
77.6469504512469	10.7736160446424
77.6799023758642	10.7986949911963
77.7136859530939	10.822942285138
77.7419251795747	10.8397971114145
77.7612749636882	10.849277951195
77.7873334122078	10.8646173216002
77.8211724329449	10.888439548651
77.8536623283332	10.9136109010508
77.8872795750404	10.9376549021317
77.9145023372172	10.9540476991791
77.9336857908083	10.9636948694821
77.9606313354477	10.9799952606837
77.9944333938465	11.0042240734562
78.026719996374	11.0295987187168
78.0598382515138	11.054141711365
78.0900919254333	11.0730479474186
78.1089796803177	11.0829908164282
78.1323213969704	11.0969810614844
78.1663452293992	11.1206184768437
78.1985763884192	11.1460485656118
78.2311032461457	11.1715525790565
78.2655521454652	11.1951345509083
78.2870457452016	11.2080159258147
78.305582357872	11.2183099370384
78.3372406006479	11.2387685913017
78.3700261947427	11.2636442449949
78.4018692492103	11.2894624383154
78.4343776257677	11.314615309546
78.469029817948	11.3376243651537
78.4871044013893	11.3483804056065
78.505345315353	11.35933973892
78.5400899133791	11.3826260120652
78.5724689217524	11.4079082514799
78.60409020219	11.4339482188304
78.6363028800408	11.4593967887676
78.6702897501313	11.4830711664652
78.6909701784245	11.4960264660483
78.7090817242041	11.5067455441628
78.74073996698	11.5279434451925
78.7734885987365	11.5532256846073
78.80520228502	11.5795428694952
78.8367866031192	11.6056197991839
78.86944282903	11.6306248210612
78.9001030886711	11.6513422116928
78.9180852662665	11.6621906579914
78.9394310166496	11.6759591290177
78.9730482633568	11.7000031300985
79.0050576483468	11.7256549928965
79.036512598262	11.7522309141527
79.0681708410379	11.778603542548
79.1007161799337	11.8037194514403
79.1315982136047	11.8249543148084
79.1493770983394	11.8360060539678
79.1701129701401	11.84964515681
79.203582367494	11.8738370072441
79.2355363089765	11.8995443135496
79.2666770790159	11.9260647912983
79.2979287360702	11.9528440054152
79.3298272340453	11.9789763786115
79.3627052339859	12.0037596264588
79.3876363311866	12.0209655949494
79.4052304042296	12.0322021458004
79.4313627774259	12.050424578595
79.4640005221674	12.0754480816415
79.4955293967592	12.1015804548377
79.5263929492612	12.1283781501238
79.5573304264398	12.1554715441165
79.5886929705091	12.1821398712185
79.6206099496533	12.2078841398623
79.6536912424548	12.2324640948489
79.6723572233092	12.2455857249545
79.6893968612774	12.2573767108804
79.7209072547	12.2805705781797
79.7528981585208	12.3062409221469
79.7840758908986	12.3327244375572
79.8149209622313	12.3599102373958
79.8455812218725	12.3872808489259
79.8762969250211	12.4142263935653
79.9075301009063	12.4406544654682
79.9395210047271	12.4663248094354
79.970033415015	12.4890381663365
79.9869621659681	12.5009400392773
80.0062934689124	12.5148748408261
80.0390051383307	12.5398244191959
80.0708481927982	12.5660122358997
80.1020259251759	12.5928653746933
80.1325752978021	12.6199772498552
80.1629398587366	12.6472739367086
80.1934707501936	12.6744042930397
80.2244451897105	12.7010911013108
80.2559740643023	12.7272234745071
80.2882791479989	12.7525796385985
80.3102902204719	12.7690093979842
80.3272374525942	12.7812624131392
80.3547189511393	12.8022015778007
80.3866174491144	12.8279643276137
80.4178321438304	12.8544108806857
80.448547846979	12.8813564253251
80.4788939267444	12.9086715933478
80.5090736759873	12.9361530918929
80.5394012745835	12.9634867410847
80.5702648270854	12.9906540597541
80.6016088899856	13.0173408680252
80.6334889067915	13.0431220990074
80.6618759826256	13.0646341799129
80.6786753653946	13.0766654210379
80.6997254170711	13.0922080843038
80.7321598689519	13.1174348802111
80.7637072247128	13.1435487722382
80.7946631830606	13.1702540616785
80.8253973673783	13.197550748532
80.8559467400045	13.2250322470771
80.8864776314615	13.2521626034082
80.9173966274709	13.2789048551868
80.9488885397244	13.3050741907213
80.9812121045902	13.3304118736436
81.0038700179838	13.3473036622584
81.0206694007528	13.3593349033834
81.0474301337006	13.3795163401092
81.0796058492131	13.405371495768
81.1110238367899	13.4319843793625
81.1417765022769	13.4588929616636
81.1721965067189	13.4861342050096
81.2025425864843	13.5134493730323
81.2331658837871	13.5404873235175
81.2643805785031	13.5669338765895
81.2965747751847	13.5924009276959
81.3251466627105	13.6129889501433
81.342685292246	13.624650567885
81.3649551010872	13.640082344136
81.3980548750579	13.6646438179534
81.4299903353712	13.6903696054281
81.4611865489181	13.7168346396693
81.4923273189575	13.7433551174179
81.5242073357634	13.7691363484001
81.5574919214256	13.7935130105258
81.58035312768	13.8087230127469
81.5983722676138	13.8199041200904
81.6272952973536	13.8397713769404
81.6599515232644	13.8647763988177
81.6914988790253	13.8908902908448
81.7226950925722	13.917355325086
81.7545196658706	13.9431919995756
81.7880814690703	13.967291444164
81.8107578636331	13.9815773879268
81.8292390327959	13.991926842658
81.8596590372379	14.0114059949556
81.8930914722535	14.0360044311114
81.9256368111492	14.0611203400037
81.9600672292996	14.0843511696413
81.9834274271214	14.0972140633787
82.0031468346182	14.106325279776
82.0348420397324	14.1248988547846
82.0685886546238	14.1488134876813
82.1030560351124	14.1720073549807
82.1288372660946	14.1861454493902
82.1489817404821	14.19520122228
82.1786994604959	14.2124256719398
82.2123351883723	14.2364511918514
82.245675217542	14.2607724104697
82.2777030837012	14.2801221945832
82.2970528678147	14.2896030343638
82.31967381887	14.3020963047178
82.3545477850803	14.3248835862956
82.3882574376333	14.3488351815306
82.4208951823748	14.3672054636785
82.4417419411905	14.3755589521401
82.4661370844855	14.3870172770211
82.5034690461944	14.4073465631002
82.5326877746408	14.4206345237282
82.5557892360944	14.4263636861687
82.5866712697654	14.4394668351052
82.6204548469951	14.4533646743156
82.6440183376777	14.458631807527
82.6719433842828	14.4695172161639
82.7077414089512	14.4836183482352
82.7310092009272	14.4891811801532
82.75743727283	14.499715446576
82.7972087488684	14.5164963481759
82.8186653862665	14.5238703346718
82.8403807600328	14.5324640783325
82.878766148384	14.5517399377694
82.9104798346674	14.5677076679261
82.9319179908963	14.5751001355912
82.9579394770776	14.5878891046519
82.9927579997804	14.6107318297371
83.0286853926329	14.6324656846726
83.0497908878169	14.642038930299
83.0729847551162	14.6480453102769
83.1090415161529	14.6552344850812
83.1358761737773	14.6572304513508
83.1652797139154	14.6577664052565
83.1945538858693	14.6573228571966
83.2221093090911	14.6560106941861
83.253083748608	14.6538668785632
83.2801032179241	14.6519817993086
83.3127594438348	14.6481561972919
83.3384667501403	14.644995917365
83.3667983824669	14.6399505581836
83.3963312907891	14.6348127931563
83.4231474672444	14.6327613833792
83.4540664632538	14.6306730112638
83.4825644261029	14.6302664255422
83.5115059370119	14.6301555385273
83.5433120291411	14.6330940444242
83.5694259211682	14.6361803996744
83.595502850857	14.643739197862
83.6296190891316	14.6532385188117
83.6540881571032	14.6576000747341
83.684378793361	14.670185750934
83.7157598185995	14.6964659734835
83.7316721052487	14.7300832201907
83.7347954228373	14.7557905264962
83.7429271372689	14.7639222409279
83.7694660961867	14.7662139059041
83.808313513767	14.7768960216802
83.8292711595977	14.78550824651
83.8518366671455	14.778466921059
83.8931051178861	14.7619632369966
83.9175557046885	14.7511887153747
83.9384579070117	14.7432233314655
83.9713543881215	14.7247421623027
84.0055999945802	14.7012156339584
84.0403815549447	14.6808493855409
84.0598052637348	14.6714055080987
84.0799867004606	14.6600950325711
84.1153226959	14.6376958555457
84.1497531140503	14.614354138893
84.1819657919011	14.5969263963725
84.2028679942243	14.5889610124633
84.2278360537633	14.5769297713383
84.2659442245771	14.5573027696874
84.2922798906341	14.5468609091104
84.3165271845757	14.5422036544814
84.351401150786	14.5361603121651
84.377847703858	14.5337392790048
84.4066598465829	14.5337577601739
84.4362481984126	14.5344785257713
84.4624360151163	14.5371213329616
84.4964598475451	14.542277579158
84.5217420869598	14.5458259636373
84.5477266108028	14.5575430248865
84.5676862734986	14.5848951552475
84.5699224949673	14.6114895576728
84.5815656315399	14.6231326942454
84.6074207871987	14.6261081624806
84.6401694189553	14.6299522456665
84.6670040765797	14.6319482119361
84.6925265711936	14.6286031203176
84.7273820562347	14.6144465447389
84.7562866048053	14.6006965548817
84.7790369240448	14.5945792878888
84.8089764180886	14.5805335993251
84.8461790116133	14.5599640580468
84.8707220042616	14.5483578838126
84.8914393948931	14.5402076882118
84.9235042233906	14.5218189248948
84.9559017129331	14.4964442796342
84.9868207089425	14.4695911408406
85.0167971653246	14.441832424758
85.0454799398653	14.412780026834
85.073811572192	14.3833395243576
85.1028824512851	14.3546382686478
85.1334133427421	14.3274339876401
85.165977162807	14.3022626352403
85.1906680048085	14.2860731310537
85.2095557596929	14.2760563373674
85.2385342329403	14.2592754357675
85.2735006049964	14.2365066353589
85.310684717352	14.2159555752499
85.3309770410928	14.20712157639
85.3517129128935	14.1989528996201
85.3910038785337	14.1807304668255
85.419760577751	14.1686068198547
85.443250143757	14.1632287996283
85.476275993051	14.1505322364134
85.505790420204	14.1398686018065
85.5302225258373	14.1353961588691
85.5649116803559	14.1236236541124
85.5915615262887	14.1143461071926
85.6152359039863	14.1091528986579
85.6525863468644	14.0958279756915
85.6783675778465	14.0863101735726
85.7013211899468	14.0803592371022
85.7369713652619	14.0646687244829
85.7676870684105	14.0505860735809
85.7904373876499	14.0444688065879
85.8189168693299	14.0311438836215
85.8553802160881	14.0098350955768
85.8829726016482	13.9959187751972
85.904059615663	13.9881382029796
85.9334631558011	13.9724107280221
85.9676902810907	13.9489026808469
86.0024903226243	13.9259305875775
86.0268669847501	13.9122730035662
86.0461058818486	13.9026443144324
86.0761377817382	13.8840707394237
86.1088864134947	13.8590841987156
86.140359844579	13.8327854949969
86.1722028990466	13.8068564146614
86.2047667191115	13.7816850622616
86.236609773579	13.7587129689922
86.2538157420696	13.7470513512505
86.2726850157849	13.7340960516673
86.3058217520939	13.7094606531733
86.3376463253923	13.683550054007
86.3687316519241	13.6569002080742
86.3994658362419	13.629862257589
86.4307544556346	13.6033787421786
86.4631334640079	13.5780225780872
86.4967137483767	13.5551613718328
86.5146589636338	13.5442390008576
86.5332695009808	13.5326513077925
86.5675151074396	13.5091247794482
86.5997093041212	13.4835838036651
86.631349065728	13.4574883928072
86.6639313669621	13.4322985592383
86.6989162201873	13.4095112776605
86.7172865023352	13.3989030865611
86.7354165292839	13.3881655272774
86.7701426461409	13.3652673586847
86.8027249473749	13.3400775251158
86.8347528135341	13.3143332564719
86.8680558803655	13.2899011508387
86.8959809269706	13.2726951823481
86.9150350123775	13.2628816815226
86.9405944693297	13.2469324325351
86.9741008290219	13.2226666574243
87.0062950257035	13.1971256816412
87.0386740340768	13.1717695175498
87.0729011593664	13.1482614703747
87.0947274201477	13.1349365474083
87.1130237776189	13.1244022809855
87.1440721418124	13.1040729949064
87.1767838112307	13.0791234165366
87.2085714221907	13.0528801563253
87.2407286565341	13.0270065194974
87.2743643844104	13.0029809995857
87.2983899043221	12.9878264408722
87.3166862617933	12.9772921744494
87.3451472623041	12.9584413819033
87.3778589317223	12.9334918035334
87.4092769192991	12.9072485433222
87.4405100951843	12.8808204714194
87.4726673295276	12.8549468345914
87.5061182457123	12.8303668796048
87.5299589539324	12.8142882624332
87.5477008763287	12.8031995609355
87.5752378183813	12.7841639566978
87.6077646761079	12.7590295666363
87.6391826636847	12.7327863064251
87.6700462161867	12.705988611139
87.7009097686886	12.6791909158529
87.7326973796487	12.6529476556416
87.7655938607585	12.6278132655802
87.792206744353	12.6089624730341
87.8095790433661	12.5975041481531
87.8337893749694	12.580686284215
87.8665010443876	12.5557367058451
87.8979190319644	12.5294934456339
87.9287825844663	12.5026957503478
87.9594613252766	12.4757132433701
87.9905096894702	12.4487307363923
88.0222973004302	12.4224874761811
88.0550089698484	12.3975378978113
88.0797737365266	12.379795975415
88.0971460355397	12.368337650534
88.1228348606761	12.3500412930628
88.155176906711	12.3247220913097
88.1865948942878	12.2984788310985
88.2174584467897	12.2716811358124
88.2483219992917	12.244513817143
88.2795551751769	12.2177161218569
88.3113427861369	12.191842485029
88.3440544555552	12.1668929066591
88.3673407287003	12.1506294777959
88.3847130277134	12.1391711529149
88.4120651580744	12.1195811136023
88.444592015801	12.0944467235408
88.4758251916862	12.068018651638
88.5066887441881	12.0408513329686
88.53755229669	12.0136840142993
88.5686006608836	11.9870711307048
88.6003882718436	11.9611974938768
88.6332847529535	11.9364327271986
88.6554621559489	11.9209085451018
88.6726496432703	11.9092654085293
88.7009258320895	11.8887513107585
88.7332678781244	11.8634321090054
88.7646858657012	11.836819225411
88.7955494182032	11.8096519067416
88.8260433473218	11.7824845880722
88.8567220881321	11.7555020810945
88.888140075709	11.7292588208833
88.9204821217439	11.7039396191302
88.9485734988714	11.6836103330511
88.9657609861928	11.6719671964785
88.9877535774966	11.6558885793068
89.0204652469148	11.6305693775537
89.0522528578749	11.6043261173425
89.0831164103768	11.5775284220564
89.1136103394955	11.5503611033871
89.1439194569225	11.5230089730261
89.1745981977329	11.4960264660483
89.205831373618	11.4695983941455
89.2374341728865	11.4435399456259
89.2703306539963	11.4184055555644
89.2875181413178	11.4060231722253
89.3041511935643	11.3938256005779
89.3366780512909	11.3690608338997
89.368465662251	11.3431871970717
89.3995140264445	11.3165743134772
89.4300079555632	11.2894069948079
89.4601322612986	11.2618700527552
89.4904413787257	11.2345179223942
89.5213049312276	11.2073506037249
89.5523532954212	11.1803680967471
89.583771282998	11.1541248365359
89.6161133290329	11.1288056347828
89.6366274268037	11.1134662643777
89.6532604790502	11.1012686927302
89.6819062912526	11.0792761014265
89.7136939022127	11.0534024645985
89.7449270780979	11.0269743926956
89.7757906305998	10.9998070740263
89.8060997480268	10.972085320282
89.8362240537623	10.9445483782294
89.8665331711893	10.9171962478684
89.897027100308	10.890028929199
89.9278906528099	10.8632312339129
89.9593086403867	10.8369879737017
89.9916506864217	10.8116687719486
90.0114255374259	10.7966990249267
90.0280585896725	10.784131829896
90.0574436486414	10.7613999918257
90.0892312596014	10.7355263549978
90.120279623795	10.7089134714033
90.1507735529137	10.6817461527339
90.1810826703407	10.6543940223729
90.2112069760761	10.6268570803203
90.2413312818116	10.5993201382677
90.2720100226219	10.5719680079067
90.3028735751238	10.5448006892373
90.334106751009	10.5183726173345
90.3660791736607	10.4926837921982
90.3912135637221	10.4730937528855
90.407661804277	10.4607113695465
90.4313177008055	10.4425998237669
90.4632901234572	10.4169109986305
90.4945232993424	10.3904829267277
90.5255716635359	10.36350041975
90.5560655926546	10.3359634776973
90.58618989839	10.3084265356447
90.6163142041254	10.2808895935921
90.6464385098608	10.2533526515395
90.6769324389795	10.2261853328701
90.7077959914814	10.199387637584
90.7390291673666	10.1729595656811
90.77118640171	10.1470859288532
90.7920701228639	10.1310073116815
90.8085183634189	10.1186249283424
90.8366097405464	10.0968171487303
90.8683973515064	10.0709435119023
90.8994457157	10.0443306283078
90.9299396448187	10.0171633096385
90.9602487622457	9.98981117927748
90.9903730679811	9.96227423722487
91.0204973737166	9.93436767178899
91.0508064911436	9.90664591804474
91.0813004202623	9.87947859937536
91.1121639727642	9.85268090408927


==> tikz/lgpi_profile_zoom-2.tsv <==
nan	nan
nan	nan
76.7713126563119	10.2347051518542
76.7860606293039	10.2428738286241
76.7962437535126	10.2471060163624
76.809457789464	10.2542212664901
76.8267561638004	10.2657535160477
76.8439990946293	10.2773412091128
76.8576197163023	10.2847891202854
76.8677843593419	10.2890397891929
76.8820703031048	10.2969312484254
76.8991653845804	10.3086667908438
76.9165376835935	10.3201251157248
76.9292712091466	10.3269816294842
76.9393619275096	10.3313062230683
76.9544795238848	10.3398445232215
76.971648530037	10.3518757643465
76.9892795654184	10.3634449762425
77.0011629571901	10.3696731302503
77.0111797508763	10.3740716485111
77.0270920375255	10.3832937519233
77.0440023073095	10.3952141060334
77.0614300498301	10.4066169874068
77.0734797721242	10.4130484342755
77.0834596034721	10.4174839148746
77.0991685972606	10.4265396877644
77.1160419047062	10.4384970042127
77.1333217978735	10.4500477349395
77.1457781058892	10.4568118428531
77.1557764184063	10.461228842283
77.1710233829656	10.4700073976353
77.1878966904113	10.4819647140837
77.2049732907178	10.4937187376713
77.2186863182366	10.5014438663813
77.2286661495845	10.5058793469804
77.2426194323025	10.5137338438746
77.2598069196239	10.5257466038305
77.2768095952537	10.5379441754779
77.2920195974747	10.5467596931686
77.301925504146	10.5512690984443
77.3142894063159	10.5581256122037
77.331550818314	10.5696948240997
77.3482023517298	10.581873914578
77.3656855377578	10.5924821056774
77.375240302215	10.5973426531673
77.3851646900554	10.6025728240404
77.40294357479	10.6136245631997
77.4195211835291	10.6258775783547
77.4367456331889	10.6374837525889
77.4490725730205	10.6443772286867
77.4589045550151	10.6489605586391
77.4740406325595	10.6578500010064
77.490784571821	10.6699366856389
77.5074545864059	10.682097294948
77.523588647085	10.6918368710968
77.5332912608955	10.6965495692334
77.544694142269	10.7028886102562
77.5622142906353	10.7145687091671
77.5786440500211	10.7269695736754
77.5957576126659	10.7386866349246
77.60802910899	10.7456355545298
77.6177686851388	10.750311290328
77.632775394499	10.7593301008795
77.6494823714222	10.7714537478503
77.665912130808	10.7838546123586
77.6835246850202	10.7950726820404
77.6933197046765	10.8004322210976
77.7027266197803	10.8054406179408
77.7200065129476	10.816252101901
77.7364362723333	10.8286529664093
77.7529214752266	10.84099838741
77.7695545274731	10.8513478421412
77.7790353672537	10.8562823143077
77.7894587466615	10.8621223637632
77.8068680080129	10.8735437263058
77.8233716920753	10.8862402895207
77.8400786689985	10.8987335598747
77.8560463991552	10.908639466546
77.8655457201049	10.9135554575433
77.8765789780951	10.9198944985662
77.8938403900932	10.9314637104621
77.9101038189565	10.9440309054928
77.9265890218497	10.9563763264936
77.942741563698	10.9664670448565
77.9521854411403	10.9714384793613
77.9629599627622	10.9776666333692
77.9802213747603	10.9892358452651
77.9964663224544	11.001821521465
78.0128221571635	11.0142963106499
78.0301574938383	11.025421974486
78.039435040758	11.0305597395132
78.0488789182002	11.0359007974013
78.0663436230591	11.0472667164364
78.0826440142607	11.0597969491288
78.0990368113081	11.0726043993587
78.116390629152	11.084450828792
78.1273499624656	11.0908637944916
78.1367383964003	11.0958906725038
78.1525767583729	11.1059259473593
78.1690434800969	11.1182898495292
78.1851036160994	11.1310603374207
78.2017551495152	11.143239427899
78.2158932439247	11.1520179832514
78.2253186401978	11.1570078989253
78.2379227975668	11.1647330276354
78.2547776238433	11.1767088252529
78.2708377598458	11.1894793131444
78.2869903016941	11.2021573951901
78.3041408266772	11.213837494101
78.3147490177767	11.2202319786314
78.3239896023581	11.225406705997
78.3399388513457	11.2357007172207
78.3562946860548	11.2481755064056
78.3724102655647	11.2612601741729
78.3888769872888	11.2739936997261
78.405805738242	11.2851563259004
78.4148984734701	11.2904789026193
78.4243608320815	11.2961711027215
78.4416222440796	11.3077403146174
78.4578117482662	11.3203814343248
78.4736870725771	11.3333367339079
78.4899874637787	11.3458669666003
78.5064541855028	11.3567523752372
78.5155654019001	11.362056470787
78.525434346233	11.368081331934
78.5425663900469	11.3797799120141
78.5587189318952	11.3924579940598
78.5745572938678	11.4054502559813
78.5907652792236	11.4180728945195
78.6079897288834	11.4296790687538
78.6171563887881	11.4352973441793
78.6261382370013	11.4407308079131
78.643362686661	11.4523369821474
78.6597370025393	11.4651629135464
78.6755014398352	11.4782291001445
78.6914876511611	11.4910735127127
78.7082500715917	11.503141716176
78.7201889068709	11.5107929202094
78.7293186044374	11.51607853459
78.7435675858619	11.5254854496939
78.7600158264168	11.537867833033
78.7758357072202	11.5508785761236
78.7915816633469	11.5639632438909
78.8077896487028	11.5765858824291
78.8244781444568	11.5879887638026
78.8334045491625	11.5934776710439
78.8427005772513	11.5993362016686
78.8597217340503	11.6111456687636
78.8758557947295	11.6238422319785
78.8915463073487	11.6369823432532
78.9074955563362	11.650233341543
78.9239992403987	11.6629299047579
78.9390059497589	11.6730575854591
78.947987797972	11.678491049193
78.9589471312856	11.685643261659
78.9757280328854	11.6976929839532
78.9917327253804	11.7105189153522
79.0073862756614	11.7236959889653
79.0231507129572	11.7367621755634
79.0394880664972	11.7492554459175
79.0542545206583	11.7592537584346
79.0632178877023	11.7647057033376
79.0743620327075	11.7720427274952
79.0910874907998	11.7841478932969
79.1070552209565	11.7970107870342
79.1226718088991	11.8102248229856
79.1383992838567	11.8233279719221
79.1546257503816	11.8359321292911
79.1703717065084	11.8467990567589
79.1794274793981	11.8525282191994
79.1896845282835	11.8592738459438
79.2065023922217	11.8712866058996
79.2225255658859	11.8840940561295
79.2381236726593	11.8973265732501
79.2537217794327	11.9105590903707
79.2697449530969	11.9233665406005
79.2864888923584	11.935453225233
79.2967274600747	11.9422173331466
79.3055614589345	11.9477986462338
79.3210117163546	11.9585916490249
79.3372197017104	11.9712142875631
79.3529102143297	11.9843543988379
79.3683974340881	11.9976978029734
79.3840325031999	12.0108933577557
79.4001111203715	12.023645364478
79.4169105031405	12.035676605603
79.4255596903088	12.0414427303818
79.4343936891686	12.0473936668523
79.4513409212909	12.0596466820072
79.4673640949551	12.0724541322371
79.4829437205593	12.0857051305268
79.4983200533028	12.0991594216774
79.5137887918921	12.1125213069821
79.5295901915263	12.1255505312419
79.5459090638971	12.1380622827651
79.5584577777587	12.1469517251324
79.5671254460961	12.1526993687421
79.5798404904801	12.1617921039702
79.5961039193434	12.1743592990009
79.6118683566393	12.187425485599
79.6273001328903	12.2008243332421
79.6426025409571	12.2143525490693
79.6579973548697	12.2277883590507
79.6736509051506	12.2409654326638
79.6899143340139	12.2539022510778
79.7046068634984	12.264713735038
79.7131636448208	12.2705722656626
79.7237163924127	12.2781310638502
79.7400537459527	12.2906243342043
79.7558736267561	12.3036350772949
79.7713608465145	12.3169784814305
79.786626292243	12.330543659596
79.8018917379715	12.3441088377615
79.8173419953916	12.3574892042354
79.8330694703492	12.3705923531719
79.8492589745359	12.3832334728793
79.8616598390441	12.3922707645999
79.8701981391973	12.3981477763937
79.8828022965664	12.4073513986368
79.898991800753	12.4199925183441
79.9147192757106	12.4330956672806
79.9301510519616	12.4464945149236
79.9456013093817	12.4602445047808
79.9610515668018	12.4739944946379
79.9765387865603	12.4873378987735
79.9923401861945	12.5003671230333
80.008622096227	12.5129158368949
80.0195629483713	12.5208257772965
80.0280642861863	12.5267397514287
80.0420914935809	12.537107687329
80.0581701107525	12.5498596940514
80.0738236610334	12.5630367676645
80.0891999937769	12.576491058815
80.1044099959979	12.590111680488
80.1196569605573	12.6036953398227
80.1351072179774	12.6170757062966
80.1508531741041	12.6301603740639
80.1670426782908	12.6428014937712
80.1789630324008	12.6515800491236
80.1874643702157	12.6574940232557
80.2006229626596	12.6672520805737
80.2168863915229	12.6801888989877
80.232558422973	12.6933474914316
80.2479532368856	12.706783301413
80.2631632391066	12.720403923086
80.2783362789893	12.7340615070973
80.2936386870562	12.7475897229245
80.3091813503221	12.7608776835526
80.3250197122946	12.7738699454741
80.3413016223271	12.7864186593356
80.350024734172	12.7928501062043
80.3583412602952	12.798948892028
80.3742165846061	12.8111649448447
80.3900364654095	12.8241756879353
80.4055606475063	12.8374821297325
80.4208630555731	12.8510103455597
80.4359806519483	12.8647233730785
80.4512460976768	12.8786581746273
80.4666039492511	12.8925005703303
80.4819248384871	12.9060103049883
80.4974859829222	12.9192797844472
80.5133797884022	12.9322166028612
80.5278135815184	12.9432868231897
80.5361485888108	12.9493671278443
80.5463132318504	12.9569444072011
80.5625027360371	12.9695855269085
80.578267173333	12.9826517135066
80.5937359119222	12.9960135988113
80.6090013576507	13.0095787769768
80.6241559163643	13.0232548421573
80.6393474374161	13.0368939449995
80.6547237701596	13.05034823615
80.6703588392713	13.0635437909323
80.6863820129355	13.0763512411621
80.7002983333151	13.0868300640775
80.708910558145	13.0930027745778
80.7199807784735	13.1011529701787
80.7361887638294	13.1137756087169
80.7519532011252	13.126841795315
80.7674219397145	13.1402036806197
80.7826689042739	13.1537873399544
80.7978604253257	13.1674264427966
80.8131628333926	13.1809546586238
80.8286870154893	13.194261100421
80.8445623398002	13.2072164000041
80.8609551368476	13.2196542268507
80.8699554662299	13.2261780795652
80.878364398199	13.2321844595431
80.8942027601716	13.2440678513148
80.9101150468208	13.2569861885597
80.9256577100867	13.2702741491877
80.9409785993227	13.2837838838458
80.956336450897	13.2976262795487
80.9716943024713	13.3114686752517
80.9870336728765	13.3249599287406
81.0025948173116	13.3382294081995
81.0184331792841	13.3512216701209
81.0342900224258	13.3634562041067
81.0425695862108	13.3695919522688
81.0512372545482	13.3760788426449
81.0674452399039	13.3887014811832
81.083228158369	13.4017491866121
81.0987338592966	13.4150741095785
81.1140362673635	13.4286023254057
81.1292093072461	13.4422599094171
81.1443638659597	13.4559359745975
81.1596477928573	13.4694826715939
81.1751904561233	13.482770632222
81.1911027427725	13.4956889694668
81.2071443976058	13.507738691761
81.2157751036049	13.5138929210922
81.2248308764947	13.5203613302992
81.2413160793879	13.5327067513
81.2572653283754	13.5455881262064
81.2728634351488	13.558820643327
81.2882397678923	13.5722749344776
81.3036161006358	13.5857292256281
81.3192511697476	13.5989247804104
81.3353852304267	13.6116213436253
81.3505397891402	13.6223404217397
81.3592813821543	13.6280141406727
81.3696493180546	13.6350185037854
81.3863378138086	13.6471606319254
81.4023425063036	13.6599865633244
81.4179406130771	13.673219080445
81.4335202386814	13.6864700787347
81.4494694876688	13.6993514536412
81.4662873516071	13.7117338369803
81.4778011199955	13.7194404845212
81.4867275247012	13.7249293917626
81.5011797989865	13.7348722607722
81.5174801901881	13.7474024934646
81.5332261463148	13.7604871612319
81.5487318472424	13.7738120841983
81.5644038786925	13.7869706766422
81.5805379393717	13.7996672398571
81.5967644058966	13.8111625270764
81.6054875177415	13.8168547271785
81.6148020269996	13.8230644000172
81.6315829285994	13.8351141223114
81.6476430646019	13.8478846102029
81.6632781337137	13.8610801649852
81.6788207969796	13.8743681256132
81.6946961212905	13.8873234251964
81.7112922111987	13.8995579591822
81.7233049711546	13.9075048619222
81.7325085933977	13.9130861750094
81.7466466878072	13.9226039771282
81.7631134095313	13.9349678792982
81.7789887338422	13.9479231788813
81.7947901334764	13.9609524031411
81.8111459681855	13.973427192326
81.8265777444365	13.9834994295198
81.835836810187	13.9886556757162
81.8469439928539	13.9952904154457
81.8640760366679	14.0069889955257
81.8803579467003	14.0195377093873
81.896898593101	14.0318276868806
81.9125891057203	14.0412715643228
81.9223471630383	14.0459288189518
81.9340642242875	14.0523233034822
81.9515104479772	14.0637077036865
81.9683098307462	14.0757389448115
81.9850907323461	14.0855709268061
81.9949966390174	14.0900803320818
82.0061777463609	14.0959019003681
82.0240675181105	14.1072123758958
82.0409777878945	14.1191327300058
82.0573151414344	14.1286690132938
82.0672395292749	14.1331599374004
82.07860544831	14.1391663173783
82.0960701531689	14.1505322364134
82.1126662430771	14.1627667703992
82.1302787972893	14.1739848400811
82.1405912896822	14.1795661531683
82.150109091801	14.1844636629964
82.1670008804158	14.1949240047426
82.1834491209708	14.2073063880817
82.1998419180182	14.2197442149283
82.2173620663846	14.2310546904559
82.2267874626576	14.2364142295131
82.2359726037315	14.2416444003862
82.2532155345604	14.252862470068
82.2694604822546	14.2654481462679
82.2855945429337	14.2785143328661
82.3023200010261	14.290989122051
82.3166244259581	14.2999709702641
82.326031341062	14.3049793671072
82.3385061302469	14.3124642406182
82.3556381740609	14.3241628206983
82.3723451509841	14.3362864676691
82.3894956759672	14.3461184496637
82.3996048754993	14.3504245620786
82.4107675016736	14.3555253647676
82.4294334825281	14.3656900078071
82.4456229867147	14.3735260235322
82.4569334622424	14.3766308599515
82.4704986404079	14.3822860977154
82.4897929810139	14.3903438874704
82.5009186448499	14.3936335355813
82.5126357060991	14.3978102798121
82.5328910675016	14.4049070487707
82.5441830618601	14.4080303663592
82.5560110101243	14.412096223575
82.5757119364519	14.4186385574587
82.5873550730245	14.4214107328331
82.6001440420851	14.4259940627855
82.6188285041088	14.4324439908233
82.6307303770496	14.4349574298294
82.6442585928768	14.4399103831651
82.6619265905965	14.4462679053571
82.6738099823682	14.4487998255324
82.6876708592403	14.4541593645896
82.7057084803433	14.4612561335481
82.7172961734083	14.4640837524301
82.7302699541606	14.4692215174573
82.7504513908865	14.4778707046255
82.7609671761401	14.4817702313189
82.771390555548	14.4857621638581
82.7906664149848	14.4953169283153
82.807262504893	14.5038552284685
82.8178891771616	14.5076438681469
82.8300682676399	14.5135763234481
82.8476068971755	14.5248683178066
82.8645910916361	14.53671474724
82.8796347633347	14.5456965954531
82.889318895976	14.5504277747588
82.9014979864543	14.5574691002099
82.9187224361141	14.5694448978274
82.9353924506989	14.5819751305198
82.9532452601102	14.5929529450025
82.9634099031498	14.5979428606765
82.9734821403435	14.6022859354297
82.9917600166456	14.6120994362552
83.0094464955344	14.6206562175776
83.0205536782013	14.6239643468577
83.0332687225853	14.6282519781035
83.0504746910759	14.6328537892251
83.0636332835198	14.6341105087281
83.0793607584774	14.6353857094004
83.0930922671654	14.6360695126594
83.107692390804	14.636254324351
83.1219598533977	14.6364021737043
83.1362088348223	14.6361988808435
83.1509568078142	14.6358662197986
83.1648176846863	14.6353117847237
83.1797135070316	14.6348312743255
83.1937776767645	14.6344431697731
83.2086550179406	14.633981140544
83.2227191876735	14.6335930359916
83.2374671606654	14.6332603749466
83.2516976609208	14.633075563255
83.2663162657286	14.6328722703942
83.2805652471531	14.6326689775334
83.2950914461151	14.6325580905184
83.3095252392313	14.6325396093493
83.3241992875466	14.6326504963643
83.3386145994936	14.6326504963643
83.3531223172864	14.6325580905184
83.367371298711	14.6323547976577
83.3819714223496	14.632169985966
83.396201922605	14.6319851742744
83.4109498955969	14.6316525132295
83.4251988770215	14.6314492203687
83.4401501428742	14.630913266463
83.4540295009155	14.6303403502189
83.469184059629	14.6296011034524
83.4828601248095	14.6288618566859
83.4981994952147	14.6279377982277
83.5117092298727	14.6269952586004
83.5262539100038	14.6261266436498
83.5406322596125	14.6254243592216
83.5548627598679	14.62523954753
83.5694813646757	14.6250362546692
83.584266300006	14.6257755014357
83.5983674320772	14.6264593046947
83.6113596939987	14.6278823547203
83.6272534994787	14.6293608482533
83.640338167246	14.630691492433
83.6568048889701	14.6327059398717
83.6698895567374	14.6340365840515
83.6871324875663	14.6382318094514
83.6995887955821	14.642038930299
83.7108438276022	14.6451992102258
83.72943588378	14.6535896610258
83.7477692035896	14.6644565884935
83.7643098499903	14.67711618937
83.7767107144985	14.6935459487558
83.7867829516923	14.7123043354561
83.7920685660729	14.7277176305379
83.7928078128394	14.7413936957184
83.7926045199786	14.7556426771429
83.7885756251011	14.7729780138176
83.785156608806	14.7848983679277
83.7861915542791	14.7993876045513
83.8001633181662	14.8142464645582
83.8153918015564	14.8160206567979
83.826702277084	14.8191254932172
83.8429841871165	14.8209551289644
83.8586562185666	14.8141540587124
83.8762318104404	14.8028620643539
83.8919223230596	14.7927159024836
83.9004421420437	14.7867834471823
83.9101077935159	14.7789659126264
83.9258352684735	14.7658258013516
83.9417475551226	14.7528705017685
83.9574750300802	14.7397303904937
83.9730176933462	14.7264054675273
83.9885788377813	14.7130620633917
84.0046759361221	14.7002915755002
84.0218819046127	14.6886299577585
84.0326009827271	14.6819767368599
84.0418600484777	14.6767835283251
84.0577908162961	14.6667667346388
84.0744423497118	14.6545506818222
84.0909090714359	14.642149817314
84.1076899730357	14.6320221366127
84.1176882855528	14.6275681748445
84.1286661000355	14.6221347111106
84.1466113152927	14.6112123401354
84.1643717188581	14.6001051574685
84.1770128385655	14.5937476352765
84.1875655861575	14.5898481085831
84.2037920526824	14.5817533564898
84.2226613263977	14.5717550439727
84.2337500278954	14.5669499399904
84.2446539177015	14.5634385178495
84.2637264842775	14.5550850293878
84.2779200221946	14.5490232059024
84.2897664516279	14.5464173610505
84.3064734285511	14.5400598388585
84.3208148158215	14.5345894127863
84.3332156803298	14.5325380030092
84.3518077365076	14.5276220120119
84.3636911282793	14.5242399580551
84.3757038882351	14.5218374060639
84.393168593094	14.5187880131521
84.4064935160604	14.5176606618331
84.4221470663413	14.5164224234992
84.4358231315218	14.5156831767327
84.4505526233446	14.5153689968569
84.4648016047691	14.5151657039961
84.4786624816413	14.515720139071
84.4940203332156	14.51662571636
84.5074376620278	14.5176236994948
84.5244403376576	14.5202110631776
84.5366933528125	14.5223733599696
84.5494083971966	14.5270306145987
84.5687027378026	14.5365668978867
84.5862783296764	14.5478219299069
84.6001761688869	14.5627547145904
84.6113018327229	14.5804596746484
84.6223905342206	14.5982015970447
84.6288404622584	14.6124505784693
84.6310951648963	14.6246111877784
84.6390420676363	14.6325580905184
84.6515353379904	14.6344801321114
84.6665235661815	14.6350160860171
84.6820292671091	14.6339256970365
84.6947997550006	14.6322439106427
84.7101760877441	14.6261081624806
84.7270863575281	14.618438477278
84.7383783518865	14.6152781973512
84.7512412456239	14.6094381478957
84.7697408959559	14.5990702119954
84.7843595007637	14.5918440748527
84.7949122483557	14.5879445481594
84.8086067947053	14.5801639759418
84.8254431398126	14.5681327348168
84.841373907631	14.5551589540645
84.8569165708969	14.5418340310981
84.8720896107796	14.5281394847484
84.8865234038958	14.5137056916323
84.9005875736287	14.4989022751328
84.9144854128392	14.4838955657726
84.9285495825721	14.4690921492732
84.9429833756883	14.454658356157
84.9576204616652	14.4403908935633
84.9727935015479	14.4266963472137
84.9887057881971	14.4137410476305
85.0016426066111	14.4048700864323
85.0108831911925	14.3996953590668
85.0240417836364	14.3913418706051
85.0408966099129	14.379292148311
85.057363331637	14.3668912838027
85.0747541118192	14.3554144777526
85.0868962399592	14.3488167003615
85.0968945524763	14.3443627385932
85.1125111404189	14.3353993715493
85.1299019206011	14.3239225654991
85.1469045962309	14.3146819809177
85.1572540509621	14.3106161237019
85.1689341498731	14.3052196223064
85.1872674696826	14.2946483935452
85.2041038147899	14.2859437628695
85.2148228929044	14.282247529037
85.227038945721	14.2766846971189
85.2459267006054	14.2666679034327
85.2600832761841	14.2602734189023
85.2713567893735	14.2571316201447
85.2868070467936	14.2498130771562
85.305916575708	14.2406833795898
85.3164508421308	14.2368023340655
85.3273177695985	14.2325886274964
85.3469447712495	14.2233110805767
85.3610643844899	14.2169535583847
85.3725227093708	14.2139965713186
85.3881947408209	14.2068258776834
85.4066389476454	14.1979918788236
85.417376506929	14.1942771638219
85.428723944795	14.1895829468545
85.4481476535851	14.1801390694123
85.4622672668255	14.1737815472203
85.4733559683232	14.170454936771
85.4888431880817	14.1630994314442
85.5081005663493	14.1534522611412
85.518838125633	14.1489982993729
85.5291875803641	14.1449324421571
85.5478720423878	14.1354885647149
85.5653921907541	14.1264697541634
85.5759449383461	14.1225702274701
85.5874771879037	14.1173215754278
85.6059768382357	14.1069536395275
85.6232936937413	14.0977684984536
85.6336431484725	14.0937026412377
85.6451938791992	14.0884355080263
85.6633423873171	14.0776794675736
85.6816572259575	14.0671267199816
85.6921730112112	14.0621552854768
85.7021713237283	14.0577013237085
85.7199686896321	14.0476660488531
85.7371746581227	14.0360044311114
85.7524031415128	14.0274291686198
85.7627710774132	14.0233448302348
85.7756524523197	14.0167470528437
85.7928584208103	14.0050854351019
85.8098980587784	13.9932205244994
85.8243688142329	13.9854029899435
85.8345334572725	13.9811523210361
85.8480062295922	13.9735935228485
85.8650458675603	13.961728612246
85.881697400976	13.9495125594293
85.8977760181477	13.9400871631563
85.9075895189731	13.9354483896964
85.9188815133316	13.9289614993203
85.9362722935139	13.9174846932701
85.9529423080987	13.9052501592843
85.9701482765893	13.8935885415426
85.9820686306993	13.8868429147981
85.9918821315248	13.8822041413383
86.0071660584225	13.8728341885727
86.0238175918382	13.8606181357561
86.0402843135623	13.8482172712478
86.0578599054361	13.8369252768893
86.0675255569083	13.8316951060163
86.0769694343505	13.8266867091731
86.0943232521944	13.8156164888446
86.1107899739185	13.8032156243363
86.1272566956426	13.7908147598281
86.1440560784116	13.7802989745744
86.1534999558538	13.7752905777313
86.1637200424008	13.7695059717833
86.1812956342747	13.7582139774248
86.1975775443071	13.745628301225
86.2140442660312	13.7332274367167
86.2300674396954	13.7234878605679
86.2396961288292	13.7186642754164
86.2508772361727	13.7122882720552
86.2680832046634	13.7006266543134
86.284383595865	13.6880224969444
86.3010351292807	13.6758064441278
86.3165962737158	13.6661592738248
86.3262249628496	13.6613356886733
86.3376648065614	13.6547009489438
86.354870775052	13.6430393312021
86.3711711662536	13.630435173833
86.3876378879777	13.6180343093248
86.4031805512437	13.6084056201909
86.4128092403775	13.6035820350394
86.4242860464276	13.5969103329716
86.4414920149182	13.5852487152299
86.4577739249507	13.57266303903
86.4740558349831	13.5600773628301
86.4903562261848	13.5496909457606
86.499800103627	13.5446825489175
86.5103343700498	13.5385837630937
86.527725150232	13.5271069570436
86.5440070602644	13.5145212808437
86.560307451466	13.5019171234747
86.5775134199566	13.4902555057329
86.587770468842	13.4840643140634
86.5972143462842	13.4790559172202
86.6135886621625	13.4685955754741
86.629870572195	13.4560098992742
86.6458013400133	13.4430361185219
86.6622680617374	13.4306352540136
86.6776259133117	13.4208217531882
86.6868849790623	13.4156285446534
86.6981769734208	13.408772030894
86.7151981302198	13.3969256014606
86.7312952285606	13.3841551135691
86.7472075152098	13.371199813986
86.7636742369339	13.3587989494777
86.7787363898016	13.3489115239756
86.7878106438605	13.3435335037492
86.799213525234	13.3365661029748
86.816234682033	13.3247196735414
86.8321654498513	13.3117458927891
86.8478929248089	13.2986057815143
86.8639900231497	13.2858352936228
86.8810111799487	13.2739888641895
86.89069531259	13.2680009653807
86.899769566649	13.2626229451543
86.9163656565572	13.2515712059949
86.9326475665896	13.2389855297951
86.9483750415472	13.2258454185203
86.9641209976739	13.2126868260763
86.9804029077064	13.2001011498765
86.9959825333107	13.1893266282545
87.004871975678	13.1837637963365
87.0151844680708	13.1771475377762
87.0320208131782	13.1651162966512
87.0481363926882	13.1523273275905
87.0639562734916	13.13909481047
87.0797576731258	13.1258807745185
87.0958362902975	13.1131287677962
87.1126541542356	13.1011160078403
87.1215251154338	13.0952020337082
87.130396076632	13.0896576829594
87.1472139405701	13.0780145463868
87.1632925577418	13.0652625396644
87.1790015515302	13.0521409095588
87.1947105453186	13.0390192794532
87.2106043507986	13.0260824610392
87.2272374030452	13.0138848893918
87.2385109162345	13.006307610035
87.2473818774327	13.0007632592862
87.2619820010713	12.9909682396298
87.2782454299346	12.9784010445991
87.2941392354147	12.9654642261851
87.3098482292031	12.9523425960795
87.3257420346831	12.9390361542823
87.3423750869296	12.9264689592516
87.355127093652	12.9181524331283
87.3641828665418	12.9127928940711
87.3773044966474	12.9037371211813
87.3937527372023	12.8913547378422
87.4096465426824	12.8784179194282
87.4253555364708	12.8652962893226
87.4412493419508	12.8523594709086
87.4576975825057	12.8399770875695
87.4708192126113	12.831290938063
87.4796901738095	12.8257465873141
87.4926269922235	12.8172452494992
87.50926004447	12.8050476778518
87.52515384995	12.7921108594378
87.5408628437385	12.7789892293322
87.5567566492185	12.7660524109182
87.5735745131567	12.7540396509623
87.5850328380376	12.7466471832972
87.5942734226191	12.7411028325483
87.6090583579493	12.7311230012004
87.6255065985042	12.7187406178613
87.6414004039843	12.7058037994473
87.656924586081	12.6924973576501
87.6730032032527	12.6797453509277
87.6901906905741	12.6681022143552
87.6990616517723	12.6625578636063
87.7079326129705	12.6570135128575
87.7251201002919	12.6453703762849
87.7411987174635	12.6326183695625
87.756907711252	12.6194967394569
87.772801516732	12.6065599210429
87.7890649455953	12.5939927260122
87.8038498809256	12.5840128946643
87.8129056538153	12.5786533556071
87.8241791670047	12.5714456996335
87.8409970309429	12.5594329396777
87.8570756481145	12.5463113095721
87.8727846419029	12.5328200560832
87.888678447383	12.5198832376693
87.9053114996295	12.5076856660218
87.9182483180435	12.4991843282069
87.9273040909333	12.4938247891497
87.9404257210389	12.4851386396431
87.9568739615938	12.472756256304
87.9727677670739	12.45981943789
87.9884767608623	12.4466978077844
88.0041857546507	12.4335761776788
88.020449183514	12.4210089826481
88.0343100603861	12.4115835863751
88.0433658332759	12.4062240473178
88.0553785932317	12.3982771445778
88.0718268337866	12.3858947612387
88.0877206392667	12.3729579428247
88.1034296330551	12.3598363127191
88.1193234385351	12.3465298709219
88.1355868673984	12.3335930525079
88.1516654845701	12.3223195393186
88.1605364457682	12.3167751885697
88.1701466537329	12.3104915910544
88.1869645176711	12.2984788310985
88.2030431348428	12.2857268243762
88.2185673169395	12.2724203825789
88.2340914990363	12.2591139407817
88.2499853045163	12.2461771223677
88.2664335450713	12.2337947390286
88.2791855517936	12.2251085895221
88.2880565129918	12.2195642387732
88.3009933314057	12.2106932775751
88.3172567602691	12.1981260825443
88.3329657540575	12.1850044524387
88.3484899361542	12.1716980106415
88.364014118251	12.1583915688443
88.3800927354227	12.1452699387386
88.3967257876692	12.1327027437079
88.4091081710083	12.1240165942014
88.4179791322065	12.1184722434525
88.4311007623121	12.1094164705627
88.4473641911754	12.096849275532
88.4632579966554	12.083912457118
88.4787821787522	12.0706060153208
88.4941215491574	12.0571147618319
88.5098305429458	12.0439931317263
88.5259091601175	12.031241125004
88.5414333422142	12.019782800123
88.5499346800291	12.0138688259909
88.5595448879938	12.0072156050923
88.5759931285487	11.9948332217532
88.5918869340288	11.9818964033392
88.6075959278172	11.9687747732336
88.6229352982223	11.9552835197447
88.6382746686275	11.9414226428726
88.6536140390326	11.9275617660005
88.6689534094378	11.9140705125116
88.6848472149178	11.9011336940976
88.7003713970146	11.8896753692167
88.7088727348295	11.8837613950846
88.7186677544858	11.8772929858776
88.735485618424	11.8652802259217
88.7515642355956	11.8525282191994
88.767273229384	11.8394065890938
88.7827974114808	11.8261001472965
88.7986912169608	11.8131633288825
88.8158787042823	11.8015201923099
88.8251192888637	11.7959758415611
88.8341750617535	11.7906163025039
88.8511777373833	11.7791579776229
88.8670715428633	11.7662211592089
88.8825957249601	11.7529147174117
88.8984895304401	11.7396082756145
88.9143833359202	11.7263018338172
88.9302771414002	11.7133650154032
88.9465405702635	11.7007978203725
88.9563355899198	11.6932205410157
88.9646521160431	11.687121755192
88.9792522396817	11.6758482420027
88.9951460451618	11.6629114235887
89.0108550389502	11.6497897934831
89.0263792210469	11.6364833516859
89.0417185914521	11.622992098197
89.0572427735489	11.6096856563997
89.0733213907205	11.5969336496774
89.0899544429671	11.5847360780299
89.101412767848	11.5766043635983
89.1099141056629	11.5706903894662
89.1235901708434	11.5607105581182
89.1396687880151	11.5479585513959
89.1553777818035	11.534467297907
89.1707171522087	11.5206064210349
89.1858717109222	11.5069303558544
89.2012110813273	11.4934391023655
89.2167352634241	11.4801326605683
89.2326290689042	11.4671958421543
89.2490773094591	11.4548134588152
89.2596115758819	11.4472361794585
89.2682977253884	11.441507017018
89.2828978490271	11.4309727505952
89.2989764661987	11.4182207438728
89.3145006482955	11.4049143020756
89.329655207009	11.3912382368951
89.3448097657225	11.3775621717146
89.3599643244361	11.3638861065341
89.3753036948412	11.3503948530452
89.3906430652464	11.3369035995563
89.4061672473431	11.3232275343758
89.4218762411315	11.309736280887
89.43758523492	11.2966146507814
89.4486739364177	11.2877436895832
89.4566208391577	11.2812752803762
89.46937284588	11.2707410139534
89.4850818396684	11.2576193838478
89.5006060217652	11.2443129420505
89.516130203862	11.2310065002533
89.5314695742671	11.2175152467644
89.5466241329807	11.2038391815839
89.5615938800026	11.1899783047118
89.5765636270245	11.1761174278397
89.591718185738	11.1624413626592
89.6068727444515	11.1487652974787
89.622027303165	11.1350892322982
89.6375514852618	11.121782790501
89.6538149141251	11.108845972087
89.6639795571647	11.1012686927302
89.6724808949796	11.0953547185981
89.6872658303098	11.0842660171004
89.7035292591731	11.0716988220697
89.7194230646531	11.0587620036557
89.7347624350583	11.0452707501668
89.7499169937718	11.0315946849863
89.765256364177	11.0181034314975
89.7807805462738	11.0047969897002
89.7964895400622	10.9916753595946
89.8127529689255	10.9791081645639
89.8221783651985	10.9722701319736
89.8304948913218	10.9661713461499
89.8458342617269	10.9545282095773
89.8619128788986	10.941776202855
89.877621872687	10.9286545727494
89.8931460547838	10.9153481309521
89.9086702368806	10.9016720657716
89.9240096072857	10.8878111888995
89.9393489776909	10.8743199354106
89.9552427831709	10.8613831169967
89.9716910237258	10.8493703570408
89.9801923615407	10.8434563829087
89.9888785110473	10.837357597085
90.0056963749854	10.8253448371291
90.0219598038487	10.8127776420984
90.0374839859455	10.7994712003012
90.0528233563507	10.7859799468123
90.0683475384474	10.7726735050151
90.0838717205442	10.7593670632178
90.0995807143326	10.7462454331122
90.1158441431959	10.7336782380815
90.1250847277773	10.7270250171829
90.1334012539006	10.7209262313591
90.1489254359974	10.7090982830949
90.1650040531691	10.6959766529893
90.1807130469575	10.6824853995004
90.1960524173626	10.6689941460116
90.2110221643845	10.6551332691394
90.2258070997148	10.6410875805757
90.240592035045	10.6270418920119
90.2553769703753	10.6129962034482
90.2701619057056	10.5989505148844
90.2851316527275	10.5850896380123
90.300286211441	10.5714135728318
90.3154407701545	10.5577375076513
90.3307801405596	10.5442462541624
90.3461195109648	10.5307550006736
90.36145888137	10.5172637471847
90.3742108880923	10.5063598573786
90.3819729791407	10.49970663648
90.3923224338719	10.4904660518986
90.4078466159687	10.4767899867181
90.4233707980654	10.4631139215376
90.438525356779	10.4494378563571
90.4536799154925	10.4357617911766
90.468834474206	10.4220857259961
90.4839890329195	10.4084096608156
90.4989587799414	10.3945487839435
90.5137437152717	10.3805030953798
90.5283438389103	10.3662725951244
90.542943962549	10.352042094869
90.5575440861876	10.3378115946136
90.5721442098262	10.3235810943582
90.5867443334649	10.3093505941028
90.6013444571035	10.2951200938475
90.6161293924338	10.2810744052837
90.6310991394557	10.2672135284116
90.6464385098608	10.2533526515395
90.661777880266	10.2394917746673
90.6767476272879	10.2256308977952
90.6917173743098	10.2117700209231
90.7068719330233	10.1980939557426
90.7222113034285	10.1846027022537
90.7344088750759	10.1746228709058
90.7425405895076	10.1683392733904
90.7543685377718	10.159098688809
90.7704471549434	10.1463466820867
90.7861561487318	10.1332250519811
90.801495519137	10.1197337984922
90.8166500778505	10.1060577333117
90.8316198248724	10.0921968564396
90.8464047602027	10.0781511678758
90.8613745072246	10.0642902910037
90.8765290659381	10.0506142258232
90.8922380597265	10.0371229723343
90.9085014885898	10.0241861539203
90.9245801057615	10.0121733939645
90.9328966318847	10.0060746081408
90.9413979696996	9.99942138724215
90.9572917751797	9.98648456882817
90.9726311455848	9.9729933153393
90.9877857042984	9.9593172501588
91.0031250747035	9.94582599666994
91.018279633417	9.93214993148944
91.0332493804389	9.91828905461732
91.0482191274608	9.90442817774519
91.0631888744827	9.89056730087307
91.0783434331962	9.87689123569257
91.0936828036014	9.8633999822037
91.1092069856982	9.85009354040647
91.1247311677949	9.83678709860922


==> tikz/lgpi_velo_zoom-1.tsv <==
nan	nan
nan	nan
76.7856910059206	-0.859849603807532
76.8212857377282	-0.872632532988017
76.8410421075633	-0.862882980041736
76.8612974689658	-0.88342747163545
76.8972063806491	-0.887141336281522
76.9310638825554	-0.897617629021891
76.9644778364019	-0.906902941166928
76.9842896497444	-0.902958308843382
77.0064485715707	-0.921752441664621
77.0417476046716	-0.926469217940839
77.0754202948863	-0.940143808951556
77.109092985101	-0.95173818330404
77.1289232796127	-0.947574654653754
77.1507310592249	-0.964001912078164
77.1859746488184	-0.965412583400115
77.2193886026648	-0.976229740197846
77.2551866273332	-0.990959294849901
77.27446248677	-0.99048593516301
77.2935350533461	-1.00456844058512
77.3291297851537	-1.01388371947291
77.3623589273084	-1.0200150584215
77.3969741571504	-1.03730027716308
77.4218498108436	-1.03487881369545
77.4414952936637	-1.04739203348188
77.4716935240758	-1.05905474165364
77.5051814025988	-1.06032328826701
77.5383920635844	-1.07834655021918
77.5714548752167	-1.09109070543142
77.5906568099769	-1.08734851526368
77.6120949662058	-1.10958745442811
77.6469504512469	-1.11563655860815
77.6799023758642	-1.1209919444378
77.7136859530939	-1.13985841824123
77.7419251795747	-1.14505282798787
77.7612749636882	-1.15126651088568
77.7873334122078	-1.16628430985746
77.8211724329449	-1.16867605140694
77.8536623283332	-1.18211829588309
77.8872795750404	-1.204136092446
77.9145023372172	-1.20859565793188
77.9336857908083	-1.21643712504739
77.9606313354477	-1.23582356914942
77.9944333938465	-1.24051474089603
78.026719996374	-1.25063135643533
78.0598382515138	-1.27337370468415
78.0900919254333	-1.28212758778446
78.1089796803177	-1.28512292490637
78.1323213969704	-1.30460194854894
78.1663452293992	-1.31143464757655
78.1985763884192	-1.31804333406868
78.2311032461457	-1.33978108049911
78.2655521454652	-1.36081588812578
78.2870457452016	-1.36088619105351
78.305582357872	-1.37843357580176
78.3372406006479	-1.39364802715459
78.3700261947427	-1.39726854553403
78.4018692492103	-1.41265624874159
78.4343776257677	-1.43863696923306
78.469029817948	-1.45554359866806
78.4871044013893	-1.46531872776966
78.505345315353	-1.47509385687127
78.5400899133791	-1.4880813106126
78.5724689217524	-1.48788839923269
78.60409020219	-1.50223531885325
78.6363028800408	-1.52807883820849
78.6702897501313	-1.54946632929225
78.6909701784245	-1.55283448989712
78.7090817242041	-1.57004242827076
78.74073996698	-1.59203684275713
78.7734885987365	-1.59940226656863
78.80520228502	-1.60835011287537
78.8367866031192	-1.63056590451413
78.86944282903	-1.65653120226398
78.9001030886711	-1.67149283763994
78.9180852662665	-1.6762674204372
78.9394310166496	-1.69965268499525
78.9730482633568	-1.71225331248486
79.0050576483468	-1.71315432748599
79.036512598262	-1.72783093170135
79.0681708410379	-1.75663666771994
79.1007161799337	-1.78509748556077
79.1315982136047	-1.80216851336419
79.1493770983394	-1.80646318072907
79.1701129701401	-1.83173038019168
79.203582367494	-1.85610296931028
79.2355363089765	-1.86292939190951
79.2666770790159	-1.86767519461889
79.2979287360702	-1.89103689697308
79.3298272340453	-1.92111743448717
79.3627052339859	-1.94767106101296
79.3876363311866	-1.96056866841198
79.4052304042296	-1.97432286068935
79.4313627774259	-2.0026255008103
79.4640005221674	-2.02774866169617
79.4955293967592	-2.03511473675338
79.5263929492612	-2.04043656390285
79.5573304264398	-2.06650688076982
79.5886929705091	-2.10152752079289
79.6206099496533	-2.13635200798928
79.6536912424548	-2.16687846542164
79.6723572233092	-2.18090065557836
79.6893968612774	-2.19965209112117
79.7209072547	-2.2341040509647
79.7528981585208	-2.26117824260621
79.7840758908986	-2.26900295007572
79.8149209622313	-2.27386784773911
79.8455812218725	-2.30089787014761
79.8762969250211	-2.3400484977236
79.9075301009063	-2.37998034804205
79.9395210047271	-2.41670917147044
79.970033415015	-2.44396571429557
79.9869621659681	-2.45708791422923
80.0062934689124	-2.4828898390667
80.0390051383307	-2.5220187596828
80.0708481927982	-2.55307208417318
80.1020259251759	-2.56365952493235
80.1325752978021	-2.57147812345872
80.1629398587366	-2.59967933487688
80.1934707501936	-2.63689921357133
80.2244451897105	-2.6766112070211
80.2559740643023	-2.71986384625766
80.2882791479989	-2.76255207450341
80.3102902204719	-2.78726166686606
80.3272374525942	-2.8120865099215
80.3547189511393	-2.85254539989244
80.3866174491144	-2.89521279843604
80.4178321438304	-2.93012371724599
80.448547846979	-2.95192511832641
80.4788939267444	-2.97638547261916
80.5090736759873	-3.01897796184735
80.5394012745835	-3.07275379829165
80.5702648270854	-3.12811052374559
80.6016088899856	-3.18195340904046
80.6334889067915	-3.23062876722347
80.6618759826256	-3.26437967869474
80.6786753653946	-3.28274496127521
80.6997254170711	-3.31695737309645
80.7321598689519	-3.36466205853632
80.7637072247128	-3.40404721385331
80.7946631830606	-3.41587677113834
80.8253973673783	-3.42318143209312
80.8559467400045	-3.46247793169709
80.8864776314615	-3.52092866597257
80.9173966274709	-3.5819171364078
80.9488885397244	-3.64315397572179
80.9812121045902	-3.70359069667536
81.0038700179838	-3.74092704035019
81.0206694007528	-3.77438195909824
81.0474301337006	-3.83176813011247
81.0796058492131	-3.89725845718918
81.1110238367899	-3.95528596131758
81.1417765022769	-3.98549369508553
81.1721965067189	-4.01944458054628
81.2025425864843	-4.09135248340468
81.2331658837871	-4.1774404408907
81.2643805785031	-4.26248529921211
81.2965747751847	-4.33931596937008
81.3251466627105	-4.38866796569974
81.342685292246	-4.42120745235575
81.3649551010872	-4.47382258279323
81.3980548750579	-4.53773942281889
81.4299903353712	-4.55988903777411
81.4611865489181	-4.57316238103547
81.4923273189575	-4.63441414398862
81.5242073357634	-4.71797102423071
81.5574919214256	-4.80003032096761
81.58035312768	-4.83581530284038
81.5983722676138	-4.88648682412467
81.6272952973536	-4.97639212239697
81.6599515232644	-5.02411072600688
81.6914988790253	-5.06696448628152
81.7226950925722	-5.17563841158723
81.7545196658706	-5.31171302254849
81.7880814690703	-5.43374788412391
81.8107578636331	-5.46544753164911
81.8292390327959	-5.5374537350715
81.8596590372379	-5.60298899826123
81.8930914722535	-5.61993182000365
81.9256368111492	-5.69767050449213
81.9600672292996	-5.73003487192469
81.9834274271214	-5.76239923935724
82.0031468346182	-5.84979352911367
82.0348420397324	-5.88285895621485
82.0685886546238	-5.93118030170414
82.1030560351124	-5.97950164719344
82.1288372660946	-5.97344496168621
82.1489817404821	-6.04080629058704
82.1786994604959	-6.11427256779874
82.2123351883723	-6.15761327694973
82.245675217542	-6.33972092711178
82.2777030837012	-6.49141614457539
82.2970528678147	-6.53585475292627
82.31967381887	-6.66719202186531
82.3545477850803	-6.78070862151756
82.3882574376333	-7.02386098360649
82.4208951823748	-7.22508807874239
82.4417419411905	-7.26211195875991
82.4661370844855	-7.39223605713477
82.5034690461944	-7.39428947328653
82.5326877746408	-7.39171013111255
82.5557892360944	-7.42298897567064
82.5866712697654	-7.37006052951491
82.6204548469951	-7.35647790056944
82.6440183376777	-7.26303656175409
82.6719433842828	-7.25185494221625
82.7077414089512	-7.19211150739283
82.7310092009272	-7.14765304215227
82.75743727283	-7.1031945769117
82.7972087488684	-7.09386387759881
82.8186653862665	-7.10418974649171
82.8403807600328	-7.11451561538461
82.878766148384	-7.19313582008205
82.9104798346674	-7.38380139028764
82.9319179908963	-7.42811834224295
82.9579394770776	-7.75232001704925
82.9927579997804	-8.26525873096447
83.0286853926329	-9.37567855015887
83.0497908878169	-9.56015090917236
83.0729847551162	-10.1155518012834
83.1090415161529	-10.4118504098019
83.1358761737773	-10.5915546965869
83.1652797139154	-10.6074865276751
83.1945538858693	-10.5401337843673
83.2221093090911	-10.3093454539511
83.253083748608	-9.9326150871165
83.2801032179241	-9.58374756005152
83.3127594438348	-9.18710143941172
83.3384667501403	-8.86066958170206
83.3667983824669	-8.62884901071572
83.3963312907891	-8.416425434523
83.4231474672444	-8.15140842377863
83.4540664632538	-7.81435628297139
83.4825644261029	-7.49963487557069
83.5115059370119	-7.2394678351964
83.5433120291411	-6.96108052838331
83.5694259211682	-6.72301560040673
83.595502850857	-6.51283379093979
83.6296190891316	-6.30301867472189
83.6540881571032	-6.19591801786366
83.684378793361	-5.98798267460333
83.7157598185995	-6.42808314903821
83.7316721052487	-7.43618554462165
83.7347954228373	-7.47655997976024
83.7429271372689	-7.51693441489883
83.7694660961867	-8.9519774901311
83.808313513767	-10.8937182071209
83.8292711595977	-12.2211853147101
83.8518366671455	-10.5021469958329
83.8931051178861	-9.64511135159496
83.9175557046885	-9.10328987803298
83.9384579070117	-8.84886360423702
83.9713543881215	-8.13647293420902
84.0055999945802	-7.27882223416777
84.0403815549447	-6.31060404402583
84.0598052637348	-5.7731232938594
84.0799867004606	-5.44571203746518
84.1153226959	-4.88799016839103
84.1497531140503	-4.38599112748273
84.1819657919011	-3.86936389678459
84.2028679942243	-3.59818555650352
84.2278360537633	-3.44890829941055
84.2659442245771	-3.10537222507773
84.2922798906341	-2.86949655156618
84.3165271845757	-2.91114360707574
84.351401150786	-2.76452558717678
84.377847703858	-2.61831492702372
84.4066598465829	-2.58770253297471
84.4362481984126	-2.58390415727642
84.4624360151163	-2.60787176247479
84.4964598475451	-2.52504204056826
84.5217420869598	-2.33101203925386
84.5477266108028	-3.23885915067931
84.5676862734986	-4.31082375950773
84.5699224949673	-4.83255197124683
84.5815656315399	-6.08824850022684
84.6074207871987	-7.46502213407699
84.6401694189553	-8.99779181179641
84.6670040765797	-10.1603419263398
84.6925265711936	-10.4016820660967
84.7273820562347	-9.89862625828873
84.7562866048053	-9.68803168527086
84.7790369240448	-9.62570195561203
84.8089764180886	-9.53882968557144
84.8461790116133	-9.42697164096613
84.8707220042616	-9.1546497224763
84.8914393948931	-9.0614799975705
84.9235042233906	-8.84750762929985
84.9559017129331	-8.39045964433557
84.9868207089425	-7.71375249653552
85.0167971653246	-6.97601464206361
85.0454799398653	-6.26427108345462
85.073811572192	-5.63478302363568
85.1028824512851	-5.127567161106
85.1334133427421	-4.69498132687668
85.165977162807	-4.31837179632195
85.1906680048085	-4.08290779767778
85.2095557596929	-4.00352031905892
85.2385342329403	-3.97524155242847
85.2735006049964	-4.0092842915718
85.310684717352	-3.9845716457859
85.3309770410928	-3.959859
85.3517129128935	-4.24137691404608
85.3910038785337	-4.38378355193141
85.419760577751	-4.49085565647916
85.443250143757	-4.6247747067683
85.476275993051	-4.83812764351138
85.505790420204	-4.97189654112182
85.5302225258373	-5.19907607167648
85.5649116803559	-5.61208442114687
85.5915615262887	-5.78431954452811
85.6152359039863	-5.98811402195053
85.6525863468644	-6.30033500638439
85.6783675778465	-6.4316800002723
85.7013211899468	-6.58152295405787
85.7369713652619	-6.68619003452019
85.7676870684105	-6.72708327609704
85.7904373876499	-6.76797651767389
85.8189168693299	-6.83709605530263
85.8553802160881	-6.85147156012423
85.8829726016482	-6.76313105925026
85.904059615663	-6.70284216223226
85.9334631558011	-6.69411892877647
85.9676902810907	-6.60232597672232
86.0024903226243	-6.49858473494539
86.0268669847501	-6.31680834527213
86.0461058818486	-6.21892778167286
86.0761377817382	-6.05930022606231
86.1088864134947	-5.90930084007803
86.140359844579	-5.83894825318741
86.1722028990466	-5.71446560035367
86.2047667191115	-5.55224066920255
86.236609773579	-5.37044240266112
86.2538157420696	-5.23931706383302
86.2726850157849	-5.15991346388083
86.3058217520939	-4.94576942874178
86.3376463253923	-4.71294173128504
86.3687316519241	-4.57610711172893
86.3994658362419	-4.61173097958758
86.4307544556346	-4.64880495947513
86.4631334640079	-4.58988576270518
86.4967137483767	-4.48601046586981
86.5146589636338	-4.41870459227314
86.5332695009808	-4.38532340800464
86.5675151074396	-4.30396357059184
86.5997093041212	-4.28930473332245
86.631349065728	-4.35855977714488
86.6639313669621	-4.37833813181315
86.6989162201873	-4.29014434390926
86.7172865023352	-4.191716
86.7354165292839	-4.18230589333543
86.7701426461409	-4.08220802349512
86.8027249473749	-4.01726251220973
86.8347528135341	-4.00039387359945
86.8680558803655	-3.97720854956958
86.8959809269706	-3.90471224965399
86.9150350123775	-3.86567703381426
86.9405944693297	-3.83569242530672
86.9741008290219	-3.78166142650117
87.0062950257035	-3.81469437690059
87.0386740340768	-3.83479195821549
87.0729011593664	-3.75526936294469
87.0947274201477	-3.67249219521473
87.1130237776189	-3.62561160030293
87.1440721418124	-3.55534206576033
87.1767838112307	-3.53347931862372
87.2085714221907	-3.5922630051687
87.2407286565341	-3.62150055063579
87.2743643844104	-3.57591686926095
87.2983899043221	-3.50673463563919
87.3166862617933	-3.46853606236808
87.3451472623041	-3.39552139297264
87.3778589317223	-3.3071873705326
87.4092769192991	-3.29655987254654
87.4405100951843	-3.32999140433543
87.4726673295276	-3.31453342660302
87.5061182457123	-3.24029732410569
87.5299589539324	-3.17323277247449
87.5477008763287	-3.13098690838824
87.5752378183813	-3.0639435954574
87.6077646761079	-2.95569486547333
87.6391826636847	-2.9082397004378
87.6700462161867	-2.98760226824503
87.7009097686886	-3.03871471058956
87.7326973796487	-2.98227512564757
87.7655938607585	-2.89634761151598
87.792206744353	-2.81373986935196
87.8095790433661	-2.76077128069959
87.8337893749694	-2.69403489259618
87.8665010443876	-2.586876433199
87.8979190319644	-2.51138348411062
87.9287825844663	-2.53282611539674
87.9594613252766	-2.61118022596641
87.9905096894702	-2.62456934488851
88.0222973004302	-2.56661501760581
88.0550089698484	-2.48789935808941
88.0797737365266	-2.41956552715749
88.0971460355397	-2.367873939051
88.1228348606761	-2.30515169675323
88.155176906711	-2.20369004101302
88.1865948942878	-2.13829992283647
88.2174584467897	-2.16343560909895
88.2483219992917	-2.2322160791736
88.2795551751769	-2.24183148234537
88.3113427861369	-2.19052861971817
88.3440544555552	-2.12752508587937
88.3673407287003	-2.06677227459191
88.3847130277134	-2.03951502795095
88.4120651580744	-1.97467366893777
88.444592015801	-1.88802579085524
88.4758251916862	-1.85116001757405
88.5066887441881	-1.90735730489264
88.53755229669	-1.99292120540859
88.5686006608836	-2.01690850419355
88.6003882718436	-1.97943720632508
88.6332847529535	-1.93336908048315
88.6554621559489	-1.89671898570745
88.6726496432703	-1.87055945051966
88.7009258320895	-1.81080704625759
88.7332678781244	-1.71816612050313
88.7646858657012	-1.64591248219582
88.7955494182032	-1.64181888124128
88.8260433473218	-1.66482764822632
88.8567220881321	-1.67346736945819
88.888140075709	-1.66583087307553
88.9204821217439	-1.62254294936095
88.9485734988714	-1.55064898919233
88.9657609861928	-1.50175077376872
88.9877535774966	-1.44256922179084
89.0204652469148	-1.34945445964509
89.0522528578749	-1.27979221711872
89.0831164103768	-1.2895491774365
89.1136103394955	-1.37442233544907
89.1439194569225	-1.44858562395274
89.1745981977329	-1.44672996998424
89.205831373618	-1.38904679240677
89.2374341728865	-1.33297435096577
89.2703306539963	-1.28185262477196
89.2875181413178	-1.255865
89.3041511935643	-1.23397104030007
89.3366780512909	-1.17603282161352
89.368465662251	-1.09961033619782
89.3995140264445	-1.02701369489327
89.4300079555632	-1.02845129583741
89.4601322612986	-1.09410130253087
89.4904413787257	-1.15224432390965
89.5213049312276	-1.16167644484575
89.5523532954212	-1.12664733252314
89.583771282998	-1.08412742743331
89.6161133290329	-1.03749264061423
89.6366274268037	-1.00777990384018
89.6532604790502	-0.98310404457535
89.6819062912526	-0.93683718167999
89.7136939022127	-0.875704398885781
89.7449270780979	-0.813090033187153
89.7757906305998	-0.785154817032745
89.8060997480268	-0.837801399563073
89.8362240537623	-0.914120482220206
89.8665331711893	-0.929291648945585
89.897027100308	-0.904138711769936
89.9278906528099	-0.873568060328228
89.9593086403867	-0.838783205867844
89.9916506864217	-0.800057077534565
90.0114255374259	-0.776663646274715
90.0280585896725	-0.75472377609571
90.0574436486414	-0.714320037202939
90.0892312596014	-0.662518641275766
90.120279623795	-0.605608645242231
90.1507735529137	-0.567412001394893
90.1810826703407	-0.59739329645161
90.2112069760761	-0.683059676588439
90.2413312818116	-0.722737458370014
90.2720100226219	-0.706456905857155
90.3028735751238	-0.683997050807277
90.334106751009	-0.657567314670279
90.3660791736607	-0.628159101152407
90.3912135637221	-0.603129817312742
90.407661804277	-0.586166631444938
90.4313177008055	-0.560770663021899
90.4632901234572	-0.521594728375417
90.4945232993424	-0.477124241075516
90.5255716635359	-0.438743012908559
90.5560655926546	-0.447849161494678
90.58618989839	-0.502978209789948
90.6163142041254	-0.55282948432941
90.6464385098608	-0.563578116276929
90.6769324389795	-0.54575495427042
90.7077959914814	-0.524598108392938
90.7390291673666	-0.501527414966501
90.77118640171	-0.476092381880148
90.7920701228639	-0.458528059165173
90.8085183634189	-0.444223014520948
90.8366097405464	-0.418450627622154
90.8683973515064	-0.384720035733484
90.8994457157	-0.346949373586017
90.9299396448187	-0.316837271877963
90.9602487622457	-0.328957140502906
90.9903730679811	-0.376363784985171
91.0204973737166	-0.413684540253287
91.0508064911436	-0.418611815968667
91.0813004202623	-0.401446782487894
91.1121639727642	-0.381429290800291


==> tikz/lgpi_velo_zoom-2.tsv <==
nan	nan
nan	nan
76.7713126563119	-0.56319267765683
76.7860606293039	-0.566843214095389
76.7962437535126	-0.56938803180455
76.809457789464	-0.572421596575409
76.8267561638004	-0.564320933189716
76.8439990946293	-0.572619505366812
76.8576197163023	-0.57547401713186
76.8677843593419	-0.579722190761768
76.8820703031048	-0.587642441856413
76.8991653845804	-0.586922443749127
76.9165376835935	-0.596117655312913
76.9292712091466	-0.595030748037554
76.9393619275096	-0.598164514724647
76.9544795238848	-0.599627120891466
76.971648530037	-0.5955772712055
76.9892795654184	-0.60527506896013
77.0011629571901	-0.59914122541206
77.0111797508763	-0.611190983845227
77.0270920375255	-0.612088289047502
77.0440023073095	-0.608954745229753
77.0614300498301	-0.618342635602987
77.0734797721242	-0.61624341066355
77.0834596034721	-0.623068248829826
77.0991685972606	-0.625240562364386
77.1160419047062	-0.623112081218268
77.1333217978735	-0.633639015675516
77.1457781058892	-0.631379902624388
77.1557764184063	-0.637588309322692
77.1710233829656	-0.639415784072757
77.1878966904113	-0.635064302230853
77.2049732907178	-0.644764398103087
77.2186863182366	-0.646987817127262
77.2286661495845	-0.650573677090135
77.2426194323025	-0.655753208393818
77.2598069196239	-0.649326815419866
77.2768095952537	-0.657285626566052
77.2920195974747	-0.660190517125565
77.301925504146	-0.662734611952253
77.3142894063159	-0.667091088752077
77.331550818314	-0.661810828153646
77.3482023517298	-0.669788647262307
77.3656855377578	-0.680626021313546
77.375240302215	-0.684995763549036
77.3851646900554	-0.688102804324662
77.40294357479	-0.684098508485192
77.4195211835291	-0.681312217784078
77.4367456331889	-0.692864503366745
77.4490725730205	-0.693903688471404
77.4589045550151	-0.701714236135747
77.4740406325595	-0.707789890224475
77.490784571821	-0.703411075864067
77.5074545864059	-0.712358584396703
77.523588647085	-0.718530028818873
77.5332912608955	-0.712674496332947
77.544694142269	-0.727998325860186
77.5622142906353	-0.723860939086289
77.5786440500211	-0.723222797766074
77.5957576126659	-0.734086622163163
77.60802910899	-0.731482992158324
77.6177686851388	-0.74067915023173
77.632775394499	-0.742379959733321
77.6494823714222	-0.73509992096515
77.665912130808	-0.743929205245095
77.6835246850202	-0.755942357318987
77.6933197046765	-0.752983454587399
77.7027266197803	-0.764843445274798
77.7200065129476	-0.765899170027245
77.7364362723333	-0.760833373086237
77.7529214752266	-0.770473902137418
77.7695545274731	-0.778502931591773
77.7790353672537	-0.775091413074162
77.7894587466615	-0.789053540021751
77.8068680080129	-0.787385714032036
77.8233716920753	-0.78473216796436
77.8400786689985	-0.796981755540034
77.8560463991552	-0.803564877157368
77.8655457201049	-0.80359593256515
77.8765789780951	-0.813249391097674
77.8938403900932	-0.809159898477153
77.9101038189565	-0.806725531514884
77.9265890218497	-0.82026491736783
77.942741563698	-0.828962252460053
77.9521854411403	-0.829681014506696
77.9629599627622	-0.838773112238894
77.9802213747603	-0.832291649746186
77.9964663224544	-0.82575939710163
78.0128221571635	-0.837119752932842
78.0301574938383	-0.849056381201293
78.039435040758	-0.806824526221729
78.0488789182002	-0.862853072545519
78.0663436230591	-0.86443748962444
78.0826440142607	-0.854133927409447
78.0990368113081	-0.858528412435259
78.116390629152	-0.869952424805065
78.1273499624656	-0.867556150727973
78.1367383964003	-0.881643408068066
78.1525767583729	-0.888390131246505
78.1690434800969	-0.884525805538886
78.1851036160994	-0.892953040246717
78.2017551495152	-0.908199786662552
78.2158932439247	-0.911566706966626
78.2253186401978	-0.915823240649609
78.2379227975668	-0.924773109050854
78.2547776238433	-0.918593435946954
78.2708377598458	-0.913980963176888
78.2869903016941	-0.92590742225591
78.3041408266772	-0.938542451488814
78.3147490177767	-0.941144782637675
78.3239896023581	-0.948394367183267
78.3399388513457	-0.956906933580617
78.3562946860548	-0.949164830687779
78.3724102655647	-0.949443996245822
78.3888769872888	-0.964745812647163
78.405805738242	-0.974816781143745
78.4148984734701	-0.977076198988508
78.4243608320815	-0.986048803531511
78.4416222440796	-0.983650925808075
78.4578117482662	-0.970951183680357
78.4736870725771	-0.978400870990492
78.4899874637787	-0.997814526014197
78.5064541855028	-1.00961486580264
78.5155654019001	-1.00920014452938
78.525434346233	-1.02377572930564
78.5425663900469	-1.02093289340101
78.5587189318952	-1.00661715343342
78.5745572938678	-1.01189411524934
78.5907652792236	-1.03086162393962
78.6079897288834	-1.04516706932084
78.6171563887881	-1.05581082513019
78.6261382370013	-1.05926141195427
78.643362686661	-1.06841785654312
78.6597370025393	-1.05870507230526
78.6755014398352	-1.05432605905414
78.6914876511611	-1.06628804925521
78.7082500715917	-1.08115356589269
78.7201889068709	-1.08538527072332
78.7293186044374	-1.09468400350234
78.7435675858619	-1.11012634550359
78.7600158264168	-1.10330698608692
78.7758357072202	-1.09051599940213
78.7915816633469	-1.09901769861469
78.8077896487028	-1.11551537579389
78.8244781444568	-1.12819811266515
78.8334045491625	-1.11980582415191
78.8427005772513	-1.14556496291739
78.8597217340503	-1.15633664749329
78.8758557947295	-1.15091991228739
78.8915463073487	-1.14535281676862
78.9074955563362	-1.15215704413015
78.9239992403987	-1.16653141626668
78.9390059497589	-1.17611364912234
78.947987797972	-1.1844178741525
78.9589471312856	-1.19924428288593
78.9757280328854	-1.21148006882487
78.9917327253804	-1.20788849706192
79.0073862756614	-1.2068667296908
79.0231507129572	-1.22094284762264
79.0394880664972	-1.23766054644718
79.0542545206583	-1.24542887458516
79.0632178877023	-1.25063664189886
79.0743620327075	-1.26441658218818
79.0910874907998	-1.26924560384007
79.1070552209565	-1.25633615345777
79.1226718088991	-1.25058210206459
79.1383992838567	-1.26368004406552
79.1546257503816	-1.28071506025055
79.1703717065084	-1.29058451220444
79.1794274793981	-1.29761939595487
79.1896845282835	-1.3076811247944
79.2065023922217	-1.31484549184673
79.2225255658859	-1.30500347653829
79.2381236726593	-1.29795928552681
79.2537217794327	-1.30814757152859
79.2697449530969	-1.32589411560469
79.2864888923584	-1.3413547099878
79.2967274600747	-1.34174139762859
79.3055614589345	-1.35589353473532
79.3210117163546	-1.37114391456684
79.3372197017104	-1.36127805100764
79.3529102143297	-1.34145401594883
79.3683974340881	-1.34732620135261
79.3840325031999	-1.36789934457479
79.4001111203715	-1.38961605174909
79.4169105031405	-1.40546463861643
79.4255596903088	-1.41379748174983
79.4343936891686	-1.42213032488323
79.4513409212909	-1.43904253339924
79.4673640949551	-1.42828421703925
79.4829437205593	-1.4055185026525
79.4983200533028	-1.41015833032344
79.5137887918921	-1.43309420640277
79.5295901915263	-1.45648888223997
79.5459090638971	-1.47718042429775
79.5584577777587	-1.48836794191808
79.5671254460961	-1.49918822228895
79.5798404904801	-1.51728028184747
79.5961039193434	-1.52987426749749
79.6118683566393	-1.51197926205341
79.6273001328903	-1.48987360333889
79.6426025409571	-1.50154114720913
79.6579973548697	-1.5278574669665
79.6736509051506	-1.55349705765846
79.6899143340139	-1.57603276895494
79.7046068634984	-1.5904155292778
79.7131636448208	-1.59801702626914
79.7237163924127	-1.61464015551672
79.7400537459527	-1.6339181952568
79.7558736267561	-1.64657795906831
79.7713608465145	-1.63139527530741
79.786626292243	-1.61201155934216
79.8018917379715	-1.62505425156287
79.8173419953916	-1.64981904851223
79.8330694703492	-1.67374221681351
79.8492589745359	-1.69434771573603
79.8616598390441	-1.70604179565632
79.8701981391973	-1.71603185441291
79.8828022965664	-1.73499540676416
79.898991800753	-1.75223058969594
79.9147192757106	-1.73560879026708
79.9301510519616	-1.70275304688643
79.9456013093817	-1.70068742791361
79.9610515668018	-1.72357396656405
79.9765387865603	-1.75355107560291
79.9923401861945	-1.7843391567728
80.008622096227	-1.81128999009049
80.0195629483713	-1.82380664809314
80.0280642861863	-1.83771143085311
80.0420914935809	-1.85918009145036
80.0581701107525	-1.87181735615472
80.0738236610334	-1.8581810295428
80.0891999937769	-1.84306431868611
80.1044099959979	-1.85782369349359
80.1196569605573	-1.89032333502964
80.1351072179774	-1.92330547480034
80.1508531741041	-1.95236290856744
80.1670426782908	-1.97464582275371
80.1789630324008	-1.98450092584204
80.1874643702157	-1.9916367233967
80.2006229626596	-2.00981144607987
80.2168863915229	-2.02491946986347
80.232558422973	-2.03389876949033
80.2479532368856	-2.00692502455574
80.2631632391066	-1.97894024408455
80.2783362789893	-1.99503403812768
80.2936386870562	-2.02604468198674
80.3091813503221	-2.05729203618635
80.3250197122946	-2.08563951197087
80.3413016223271	-2.10886270389311
80.350024734172	-2.11323813750398
80.3583412602952	-2.13301798093705
80.3742165846061	-2.16072295146423
80.3900364654095	-2.18659655055813
80.4055606475063	-2.20459588142294
80.4208630555731	-2.18716078970191
80.4359806519483	-2.16351041556291
80.4512460976768	-2.17920521925008
80.4666039492511	-2.21211836523438
80.4819248384871	-2.24713210581245
80.4974859829222	-2.28127544256187
80.5133797884022	-2.31264423463289
80.5278135815184	-2.33482964002053
80.5361485888108	-2.34653234100537
80.5463132318504	-2.36507002614817
80.5625027360371	-2.3897002848664
80.578267173333	-2.40628328480644
80.5937359119222	-2.38115577854504
80.6090013576507	-2.34531245176173
80.6241559163643	-2.35671352837859
80.6393474374161	-2.39478549727606
80.6547237701596	-2.43592283601997
80.6703588392713	-2.47331522795016
80.6863820129355	-2.50499449914635
80.7002983333151	-2.5265996387042
80.708910558145	-2.53772087539527
80.7199807784735	-2.56010828680204
80.7361887638294	-2.58711453117041
80.7519532011252	-2.60523472225215
80.7674219397145	-2.57938021226854
80.7826689042739	-2.54063223627951
80.7978604253257	-2.54965787488551
80.8131628333926	-2.58440274987813
80.8286870154893	-2.62306831244702
80.8445623398002	-2.65793102008084
80.8609551368476	-2.68496051685782
80.8699554662299	-2.69934062331275
80.878364398199	-2.71175948721303
80.8942027601716	-2.74108753208762
80.9101150468208	-2.76194767978043
80.9256577100867	-2.73575454642914
80.9409785993227	-2.69723610194281
80.956336450897	-2.71219756354022
80.9716943024713	-2.75739611371568
80.9870336728765	-2.80623526712115
81.0025948173116	-2.85223546736246
81.0184331792841	-2.89586625300563
81.0342900224258	-2.93418158930549
81.0425695862108	-2.95608948300704
81.0512372545482	-2.97880335025382
81.0674452399039	-3.02401245738958
81.083228158369	-3.0642849416659
81.0987338592966	-3.09472030145895
81.1140362673635	-3.06953783397338
81.1292093072461	-3.03718508083023
81.1443638659597	-3.06709687372578
81.1596477928573	-3.12219481467311
81.1751904561233	-3.18130933974845
81.1911027427725	-3.2365673984385
81.2071443976058	-3.27945390670508
81.2157751036049	-3.30379903866035
81.2248308764947	-3.32480561246053
81.2413160793879	-3.36894467563768
81.2572653283754	-3.39929210461162
81.2728634351488	-3.37598316808555
81.2882397678923	-3.34684995004443
81.3036161006358	-3.38368277284778
81.3192511697476	-3.44183379894365
81.3353852304267	-3.48814467815804
81.3505397891402	-3.51360238960934
81.3592813821543	-3.53012817073194
81.3696493180546	-3.56273285433558
81.3863378138086	-3.60189083394562
81.4023425063036	-3.58686149514458
81.4179406130771	-3.56091247897048
81.4335202386814	-3.5932186052235
81.4494694876688	-3.6455059984229
81.4662873516071	-3.68958468748681
81.4778011199955	-3.69492437790712
81.4867275247012	-3.72278370950528
81.5011797989865	-3.76593691258583
81.5174801901881	-3.742869277778
81.5332261463148	-3.69450428947858
81.5487318472424	-3.72174440454038
81.5644038786925	-3.79821566346337
81.5805379393717	-3.87681787835737
81.5967644058966	-3.93449050655981
81.6054875177415	-3.94411256623819
81.6148020269996	-4.00378650696748
81.6315829285994	-4.06652187921556
81.6476430646019	-4.05214500675785
81.6632781337137	-4.02453763999162
81.6788207969796	-4.07930311706148
81.6946961212905	-4.16885793388298
81.7112922111987	-4.25163174470211
81.7233049711546	-4.28309124512308
81.7325085933977	-4.32832699063902
81.7466466878072	-4.39472469676419
81.7631134095313	-4.38348272376934
81.7789887338422	-4.35631489458612
81.7947901334764	-4.42879986012534
81.8111459681855	-4.53474016065589
81.8265777444365	-4.59397676681623
81.835836810187	-4.60231328934684
81.8469439928539	-4.67042476944217
81.8640760366679	-4.66176555837567
81.8803579467003	-4.64358816989755
81.896898593101	-4.71004700114539
81.9125891057203	-4.73646821026296
81.9223471630383	-4.73693004048508
81.9340642242875	-4.76292910590568
81.9515104479772	-4.69368753319865
81.9683098307462	-4.69901860821794
81.9850907323461	-4.72215384480579
81.9949966390174	-4.6770280653477
82.0061777463609	-4.73014804417332
82.0240675181105	-4.6565263242367
82.0409777878945	-4.66659101176064
82.0573151414344	-4.69293452762621
82.0672395292749	-4.65071164609234
82.07860544831	-4.71968882489088
82.0960701531689	-4.66906551539537
82.1126662430771	-4.70232024609417
82.1302787972893	-4.79081527999012
82.1405912896822	-4.78235735067574
82.150109091801	-4.85403752003638
82.1670008804158	-4.87938232869749
82.1834491209708	-4.88393967933601
82.1998419180182	-4.99534989351008
82.2173620663846	-5.1172015327021
82.2267874626576	-5.10171944294299
82.2359726037315	-5.23858513169193
82.2532155345604	-5.30356987531287
82.2694604822546	-5.33089881106657
82.2855945429337	-5.48891178446197
82.3023200010261	-5.72703001104192
82.3166244259581	-5.87618926688491
82.326031341062	-5.98560239370141
82.3385061302469	-6.13471899727496
82.3556381740609	-6.22082660106586
82.3723451509841	-6.32696228378614
82.3894956759672	-6.4828067829558
82.3996048754993	-6.4967680527489
82.4107675016736	-6.56609741665504
82.4294334825281	-6.50140595371505
82.4456229867147	-6.56237737233979
82.4569334622424	-6.49023854217567
82.4704986404079	-6.52078923232586
82.4897929810139	-6.478671509967
82.5009186448499	-6.22562984232315
82.5126357060991	-6.2464052706079
82.5328910675016	-6.26718069889264
82.5441830618601	-6.06279911549322
82.5560110101243	-6.04084490344058
82.5757119364519	-6.01889069138794
82.5873550730245	-5.82562302820825
82.6001440420851	-5.86248498057741
82.6188285041088	-5.77539295903446
82.6307303770496	-5.6517899711476
82.6442585928768	-5.61199867588822
82.6619265905965	-5.53245138400865
82.6738099823682	-5.44373569954026
82.6876708592403	-5.38739935965255
82.7057084803433	-5.31503847805691
82.7172961734083	-5.16541221264996
82.7302699541606	-5.20962019378888
82.7504513908865	-5.15783433168578
82.7609671761401	-5.13512741205203
82.771390555548	-5.11242049241829
82.7906664149848	-5.06723016643528
82.807262504893	-5.1401559484415
82.8178891771616	-5.09720960420541
82.8300682676399	-5.26211224111072
82.8476068971755	-5.35977710801087
82.8645910916361	-5.67961936363682
82.8796347633347	-5.96547313059851
82.889318895976	-6.1005193569189
82.9014979864543	-6.44724167180237
82.9187224361141	-6.74709168438011
82.9353924506989	-7.11652971593933
82.9532452601102	-7.62732935359557
82.9634099031498	-7.60949812314418
82.9734821403435	-7.9106683233339
82.9917600166456	-8.13933559481303
83.0094464955344	-8.75577275068568
83.0205536782013	-8.94656105888689
83.0332687225853	-9.13849611244034
83.0504746910759	-9.27968028025557
83.0636332835198	-9.40580013734935
83.0793607584774	-9.41640202854455
83.0930922671654	-9.36527345112576
83.107692390804	-9.27009723231179
83.1219598533977	-9.14607317400212
83.1362088348223	-8.99009197826515
83.1509568078142	-8.80982053985201
83.1648176846863	-8.62391357266098
83.1797135070316	-8.4153006025992
83.1937776767645	-8.22399326891749
83.2086550179406	-8.02510622993416
83.2227191876735	-7.85433611195238
83.2374671606654	-7.70099363937635
83.2516976609208	-7.57368920193311
83.2663162657286	-7.44593912944564
83.2805652471531	-7.32962244346227
83.2950914461151	-7.21549755718988
83.3095252392313	-7.10506401648641
83.3241992875466	-6.98101697555592
83.3386145994936	-6.86275199729403
83.3531223172864	-6.77408494933061
83.367371298711	-6.68920876571172
83.3819714223496	-6.60692963820905
83.396201922605	-6.52176235485679
83.4109498955969	-6.3982167537922
83.4251988770215	-6.26784696372611
83.4401501428742	-6.12710959244861
83.4540295009155	-5.98798700429263
83.469184059629	-5.84184250181384
83.4828601248095	-5.71707950711061
83.4981994952147	-5.62100378839239
83.5117092298727	-5.51372281693913
83.5262539100038	-5.38091432162792
83.5406322596125	-5.21092985251535
83.5548627598679	-5.08865116297505
83.5694813646757	-4.9347330600886
83.584266300006	-4.76083540163237
83.5983674320772	-4.57209378318065
83.6113596939987	-4.36946384332823
83.6272534994787	-4.09582956102705
83.640338167246	-3.96402709681246
83.6568048889701	-3.79244205982278
83.6698895567374	-3.66191453939774
83.6871324875663	-3.41727144412564
83.6995887955821	-3.18614277484928
83.7108438276022	-3.09694103436208
83.72943588378	-2.8596170812317
83.7477692035896	-2.6630873064201
83.7643098499903	-2.55469856171247
83.7767107144985	-2.54233629726586
83.7867829516923	-2.57183682841581
83.7920685660729	-2.56969722525013
83.7928078128394	-2.73006877133823
83.7926045199786	-2.85219844806098
83.7885756251011	-3.38589448409037
83.785156608806	-4.67958044993599
83.7861915542791	-8.17239200292584
83.8001633181662	-11.2812782164606
83.8153918015564	-13.3668620846082
83.826702277084	-13.5476124793587
83.8429841871165	-13.8561477368613
83.8586562185666	-11.1371919827571
83.8762318104404	-8.82898665394925
83.8919223230596	-6.95991676405896
83.9004421420437	-5.98943414401549
83.9101077935159	-5.16525404481311
83.9258352684735	-3.98662516939135
83.9417475551226	-3.05684678159849
83.9574750300802	-2.32064719112362
83.9730176933462	-1.85381189946337
83.9885788377813	-1.49069245994102
84.0046759361221	-1.11777190527916
84.0218819046127	-0.785534276458743
84.0326009827271	-0.607285856677916
84.0418600484777	-0.486077929365344
84.0577908162961	-0.303263359926731
84.0744423497118	-0.166238597842917
84.0909090714359	-0.0163794478306466
84.1076899730357	0.130812002119266
84.1176882855528	0.178118097717989
84.1286661000355	0.241954132029329
84.1466113152927	0.32053552773112
84.1643717188581	0.390509523362949
84.1770128385655	0.432022756599828
84.1875655861575	0.445256984310191
84.2037920526824	0.458338210739755
84.2226613263977	0.475218327863752
84.2337500278954	0.468825505050986
84.2446539177015	0.492707598268282
84.2637264842775	0.508774547677277
84.2779200221946	0.523597016393202
84.2897664516279	0.532453638997058
84.3064734285511	0.54538730792801
84.3208148158215	0.562268394042593
84.3332156803298	0.583140786844318
84.3518077365076	0.616379888269865
84.3636911282793	0.599444566106407
84.3757038882351	0.65990572408988
84.393168593094	0.693953764953324
84.4064935160604	0.731170831531333
84.4221470663413	0.776391049206239
84.4358231315218	0.819449865652452
84.4505526233446	0.866343073635524
84.4648016047691	0.913103830699547
84.4786624816413	0.96274147248425
84.4940203332156	1.01798068428937
84.5074376620278	1.07762281556544
84.5244403376576	1.14893590209822
84.5366933528125	1.17241096914344
84.5494083971966	1.26323933379427
84.5687027378026	1.3025614927015
84.5862783296764	1.12098731579536
84.6001761688869	0.707366768901419
84.6113018327229	-0.0970864980770103
84.6223905342206	-1.50795409439579
84.6288404622584	-2.64756328360299
84.6310951648963	-3.67044973859712
84.6390420676363	-4.87399832236278
84.6515353379904	-6.11770190653504
84.6665235661815	-7.31919401342272
84.6820292671091	-8.37682403424267
84.6947997550006	-8.72269058254825
84.7101760877441	-8.62281299540304
84.7270863575281	-8.69652286717433
84.7383783518865	-8.45916383646781
84.7512412456239	-8.43828187005854
84.7697408959559	-8.24588924355533
84.7843595007637	-7.9352142593803
84.7949122483557	-7.75890949012143
84.8086067947053	-7.5304724368838
84.8254431398126	-7.23041204649301
84.841373907631	-6.75184208581405
84.8569165708969	-6.11578836978303
84.8720896107796	-5.46557518311223
84.8865234038958	-4.80235344826887
84.9005875736287	-4.16445743028685
84.9144854128392	-3.59619963130902
84.9285495825721	-3.0710495
84.9429833756883	-2.480044
84.9576204616652	-1.91848493491161
84.9727935015479	-1.55448379573436
84.9887057881971	-1.35676199312388
85.0016426066111	-1.25948723144748
85.0108831911925	-1.23409215665997
85.0240417836364	-1.23970254298867
85.0408966099129	-1.31992392712382
85.057363331637	-1.39568834151193
85.0747541118192	-1.37220497238409
85.0868962399592	-1.30251474488268
85.0968945524763	-1.27190454377782
85.1125111404189	-1.22225940743088
85.1299019206011	-1.15283977845955
85.1469045962309	-1.07378801690924
85.1572540509621	-1.01634238531788
85.1689341498731	-1.01641358630187
85.1872674696826	-0.984924268486744
85.2041038147899	-0.978598469964022
85.2148228929044	-0.97020919197902
85.227038945721	-0.991601618022591
85.2459267006054	-0.978364446963421
85.2600832761841	-0.942662282748197
85.2713567893735	-0.936303941176435
85.2868070467936	-0.927632432253492
85.305916575708	-0.95216341981769
85.3164508421308	-0.959328218290649
85.3273177695985	-1.00124392945561
85.3469447712495	-1.03835653928181
85.3610643844899	-1.03895237877447
85.3725227093708	-1.0476048854371
85.3881947408209	-1.05587776228587
85.4066389476454	-1.06660339180081
85.417376506929	-1.0450508378662
85.428723944795	-1.07357827068151
85.4481476535851	-1.07104158924208
85.4622672668255	-1.05899041330358
85.4733559683232	-1.0559056303662
85.4888431880817	-1.05549443552745
85.5081005663493	-1.04597465458229
85.518838125633	-1.02590150347953
85.5291875803641	-1.02848622046969
85.5478720423878	-1.0162061411469
85.5653921907541	-1.00071531515897
85.5759449383461	-0.965042209917339
85.5874771879037	-0.997474870638668
85.6059768382357	-0.986293389793672
85.6232936937413	-0.928821308718324
85.6336431484725	-0.857941879118299
85.6451938791992	-0.8529359412107
85.6633423873171	-0.802943501374761
85.6816572259575	-0.751956477467372
85.6921730112112	-0.714934242471291
85.7021713237283	-0.68033583095676
85.7199686896321	-0.623017118170894
85.7371746581227	-0.554775609354285
85.7524031415128	-0.485752879300809
85.7627710774132	-0.448026016314765
85.7756524523197	-0.437635628544242
85.7928584208103	-0.419981693255153
85.8098980587784	-0.373662354332744
85.8243688142329	-0.316487990565607
85.8345334572725	-0.293650694983571
85.8480062295922	-0.279659653490146
85.8650458675603	-0.268154729249887
85.881697400976	-0.228294955371254
85.8977760181477	-0.17476332937163
85.9075895189731	-0.150920653621627
85.9188815133316	-0.135182134201127
85.9362722935139	-0.11888477965845
85.9529423080987	-0.0858959385638643
85.9701482765893	-0.0373043045910767
85.9820686306993	-0.0107059954545351
85.9918821315248	0.00741130078945956
86.0071660584225	0.0352549495972621
86.0238175918382	0.0611264243045321
86.0402843135623	0.0991222073403553
86.0578599054361	0.140174255585267
86.0675255569083	0.139646323532321
86.0769694343505	0.174421502845065
86.0943232521944	0.221058884931451
86.1107899739185	0.271330755346606
86.1272566956426	0.306006410935143
86.1440560784116	0.321317571908183
86.1534999558538	0.329722782907808
86.1637200424008	0.344805962330847
86.1812956342747	0.38559849134192
86.1975775443071	0.432765992999764
86.2140442660312	0.460124037668043
86.2300674396954	0.460837118274652
86.2396961288292	0.462025713331643
86.2508772361727	0.485263092210177
86.2680832046634	0.53073496744273
86.284383595865	0.555307358270096
86.3010351292807	0.534393754577537
86.3165962737158	0.497443116402896
86.3262249628496	0.475619514605956
86.3376648065614	0.487916722285287
86.354870775052	0.515448613419631
86.3711711662536	0.527563548850386
86.3876378879777	0.500802166997515
86.4031805512437	0.45973182122063
86.4128092403775	0.435134686480788
86.4242860464276	0.439363571826904
86.4414920149182	0.45448067687292
86.4577739249507	0.457538698307998
86.4740558349831	0.424098815144477
86.4903562261848	0.373233231278776
86.499800103627	0.3451173075046
86.5103343700498	0.331013316646522
86.527725150232	0.321797098464771
86.5440070602644	0.324362735563324
86.560307451466	0.301053087005592
86.5775134199566	0.253906295625335
86.587770468842	0.225007562781544
86.5972143462842	0.209202362074319
86.6135886621625	0.191767982322146
86.629870572195	0.186820685655729
86.6458013400133	0.170484031892497
86.6622680617374	0.136272626223259
86.6776259133117	0.0988914082004326
86.6868849790623	0.0776705165990979
86.6981769734208	0.0559943546221218
86.7151981302198	0.0302693036269471
86.7312952285606	0.0146011719619282
86.7472075152098	-0.01147028911708
86.7636742369339	-0.0463898704008238
86.7787363898016	-0.073315867800308
86.7878106438605	-0.0872598243427977
86.799213525234	-0.1031100763284
86.816234682033	-0.125347513118255
86.8321654498513	-0.143626148148384
86.8478929248089	-0.167764278034152
86.8639900231497	-0.192601922748615
86.8810111799487	-0.205119802660782
86.89069531259	-0.207417643102918
86.899769566649	-0.206210491618408
86.9163656565572	-0.196312514196473
86.9326475665896	-0.176914150170415
86.9483750415472	-0.156798902082448
86.9641209976739	-0.136110251660831
86.9804029077064	-0.118077649546042
86.9959825333107	-0.110502553613066
87.004871975678	-0.108920574638729
87.0151844680708	-0.10498020348902
87.0320208131782	-0.0712566779397379
87.0481363926882	0.0042360115787374
87.0639562734916	0.0768856574556241
87.0797576731258	0.100350184574526
87.0958362902975	0.0782139385185918
87.1126541542356	0.0362839565533836
87.1215251154338	0.0144949999999999
87.130396076632	0.0192352749571432
87.1472139405701	0.0802451977199921
87.1632925577418	0.231986576987164
87.1790015515302	0.374412673251577
87.1947105453186	0.42862254975743
87.2106043507986	0.411296160861764
87.2272374030452	0.362491329332761
87.2385109162345	0.343371780436351
87.2473818774327	0.349800611400666
87.2619820010713	0.424801167278541
87.2782454299346	0.604173135154885
87.2941392354147	0.771773401787744
87.3098482292031	0.833586581951058
87.3257420346831	0.803781947611714
87.3423750869296	0.735456517565452
87.355127093652	0.691546940440533
87.3641828665418	0.683909856944455
87.3773044966474	0.722458564308544
87.3937527372023	0.853554292803855
87.4096465426824	0.985324956297369
87.4253555364708	1.01499232127333
87.4412493419508	0.954608521689423
87.4576975825057	0.852063176671581
87.4708192126113	0.776696570687565
87.4796901738095	0.740033806277635
87.4926269922235	0.725117457020758
87.50926004447	0.781435484336035
87.52515384995	0.849510474873374
87.5408628437385	0.852344444094195
87.5567566492185	0.794741241735746
87.5735745131567	0.70145570135955
87.5850328380376	0.642650865778671
87.5942734226191	0.605975683590613
87.6090583579493	0.573678797795431
87.6255065985042	0.591990869612701
87.6414004039843	0.615981051116814
87.656924586081	0.591131922353652
87.6730032032527	0.52950051403669
87.6901906905741	0.443826176520327
87.6990616517723	nan
87.7079326129705	0.364633289117268
87.7251201002919	0.316852404110032
87.7411987174635	0.306010210452727
87.756907711252	0.296996589796278
87.772801516732	0.257798451554195
87.7890649455953	0.208665717065327
87.8038498809256	0.171271624867532
87.8129056538153	0.151490723442831
87.8241791670047	0.13418414431856
87.8409970309429	0.123069688592796
87.8570756481145	0.127314480152044
87.8727846419029	0.131249491397468
87.888678447383	0.122269570716613
87.9053114996295	0.0981741125237443
87.9182483180435	0.0763630048885484
87.9273040909333	0.0600147128083661
87.9404257210389	0.036251566636176
87.9568739615938	0.0145884953044478
87.9727677670739	0.00364199687562046
87.9884767608623	-0.0256003326214891
88.0041857546507	-0.0764871888746048
88.020449183514	-0.129443315840288
88.0343100603861	-0.168793759654353
88.0433658332759	-0.191768906125296
88.0553785932317	-0.218281257726261
88.0718268337866	-0.240821435001209
88.0877206392667	-0.249990590593051
88.1034296330551	-0.259157086249031
88.1193234385351	-0.262301654207537
88.1355868673984	-0.2497924264909
88.1516654845701	-0.227377167903027
88.1605364457682	-0.213345249885141
88.1701466537329	-0.194211384595857
88.1869645176711	-0.144582203092361
88.2030431348428	-0.0721858049484663
88.2185673169395	0.00047609233433115
88.2340914990363	0.0634611126019691
88.2499853045163	0.108093614307102
88.2664335450713	0.112385941387221
88.2791855517936	0.103051283867433
88.2880565129918	0.0950978547733037
88.3009933314057	0.110688810820184
88.3172567602691	0.202526864391977
88.3329657540575	0.373407258847698
88.3484899361542	0.51829948511853
88.364014118251	0.553718261933269
88.3800927354227	0.510778249537987
88.3967257876692	0.461912099213232
88.4091081710083	0.455440940650638
88.4179791322065	0.479401797853574
88.4311007623121	0.587914885571145
88.4473641911754	0.840229158949679
88.4632579966554	1.15280945911169
88.4787821787522	1.37414573481661
88.4941215491574	1.42967396096828
88.5098305429458	1.39488084464269
88.5259091601175	1.31574229496417
88.5414333422142	1.2077410717874
88.5499346800291	1.14001475666119
88.5595448879938	1.07223296944345
88.5759931285487	0.98605259879116
88.5918869340288	1.01234759534064
88.6075959278172	1.05333005737132
88.6229352982223	1.09431251940199
88.6382746686275	0.865651163990929
88.6536140390326	0.59786130965884
88.6689534094378	0.308086442583394
88.6848472149178	0.0202719509343513
88.7003713970146	-0.233839089182845
88.7088727348295	-0.365264634707885
88.7186677544858	-0.488110510846985
88.735485618424	-0.690327130537407
88.7515642355956	-0.863568338454167
88.767273229384	-1.04131208513826
88.7827974114808	-1.20842877093568
88.7986912169608	-1.32271718139738
88.8158787042823	-1.34198803770649
88.8251192888637	-1.31511
88.8341750617535	-1.26004900484647
88.8511777373833	-1.10352684754839
88.8670715428633	-0.963631570172831
88.8825957249601	-0.879340085441292
88.8984895304401	-0.772022838142814
88.9143833359202	-0.650851244718807
88.9302771414002	-0.56698003298931
88.9465405702635	-0.53211011515648
88.9563355899198	-0.53040446404759
88.9646521160431	-0.544983531218243
88.9792522396817	-0.584826625736781
88.9951460451618	-0.634167989149619
89.0108550389502	-0.691128909635373
89.0263792210469	-0.804393992402358
89.0417185914521	-0.967400929999439
89.0572427735489	-0.942181264930756
89.0733213907205	-0.916961599862073
89.0899544429671	-0.733334594150261
89.101412767848	-0.598754970627704
89.1099141056629	-0.509031784067662
89.1235901708434	-0.406120098047082
89.1396687880151	-0.350527462484219
89.1553777818035	-0.33652006250005
89.1707171522087	-0.305905918394688
89.1858717109222	-0.239520255769902
89.2012110813273	-0.117948937953874
89.2167352634241	0.0733457055449577
89.2326290689042	0.308687689289316
89.2490773094591	0.584981018229554
89.2596115758819	0.778450639268617
89.2682977253884	0.956475460812435
89.2828978490271	1.35146496398361
89.2989764661987	1.94810097352674
89.3145006482955	2.67350546608172
89.329655207009	3.32569025035491
89.3448097657225	3.6923076260878
89.3599643244361	3.85517437846883
89.3753036948412	3.97514176033539
89.3906430652464	4.02286266429153
89.4061672473431	4.01088628622909
89.4218762411315	3.95363909922948
89.43758523492	3.8680348942713
89.4486739364177	3.80311022788257
89.4566208391577	3.77776182401274
89.46937284588	3.75122132175696
89.4850818396684	3.79474279403525
89.5006060217652	3.94754126278735
89.516130203862	4.21963660777686
89.5314695742671	4.57812276505093
89.5466241329807	4.88620612702371
89.5615938800026	4.85190752184256
89.5765636270245	4.81760891666141
89.591718185738	4.61757557524096
89.6068727444515	4.36849540229828
89.622027303165	4.10588443528569
89.6375514852618	3.84624266112119
89.6538149141251	3.59156089447904
89.6639795571647	3.41998716025868
89.6724808949796	3.37238275500924
89.6872658303098	3.29506088179033
89.7035292591731	3.32061240836884
89.7194230646531	3.42514145322136
89.7347624350583	3.37539234677772
89.7499169937718	3.32564324033408
89.765256364177	3.11719312607664
89.7807805462738	2.87426010658086
89.7964895400622	2.61138149654951
89.8127529689255	2.327930463673
89.8221783651985	2.15454973661363
89.8304948913218	2.02318303107573
89.8458342617269	1.80426598881577
89.8619128788986	1.76876856749443
89.877621872687	1.7332711461731
89.8931460547838	1.80136755159314
89.9086702368806	1.75698547908291
89.9240096072857	1.63312610342633
89.9393489776909	1.48211962130353
89.9552427831709	1.320469571187
89.9716910237258	1.14560019351585
89.9801923615407	1.046855
89.9888785110473	0.963658331857149
90.0056963749854	0.806849290389215
90.0219598038487	0.717754994368892
90.0374839859455	0.683278512396676
90.0528233563507	0.626955610664606
90.0683475384474	0.534622551712543
90.0838717205442	0.435429765569881
90.0995807143326	0.339635054658436
90.1158441431959	0.24745182498465
90.1250847277773	0.195971586315792
90.1334012539006	0.154576618281877
90.1489254359974	0.0756158062294041
90.1650040531691	0.000825456658741539
90.1807130469575	-0.0639049417559944
90.1960524173626	-0.141396094340828
90.2110221643845	-0.262764490461818
90.2258070997148	-0.406052433460098
90.240592035045	-0.504977602357427
90.2553769703753	-0.563454382379904
90.2701619057056	-0.619572206967752
90.2851316527275	-0.674737686844595
90.300286211441	-0.728066455742326
90.3154407701545	-0.777157664847044
90.3307801405596	-0.818898450788945
90.3461195109648	-0.851108949884925
90.36145888137	-0.872503858057956
90.3742108880923	-0.884770051419785
90.3819729791407	-0.890769306096976
90.3923224338719	-0.897666846890673
90.4078466159687	-0.905488696781747
90.4233707980654	-0.913810607363395
90.438525356779	-0.919164085387148
90.4536799154925	-0.917930193975234
90.468834474206	-0.905376562008451
90.4839890329195	-0.879859708095989
90.4989587799414	-0.845617423905574
90.5137437152717	-0.815528005915437
90.5283438389103	-0.821365
90.542943962549	-0.96324080610304
90.5575440861876	-1.26739
90.5721442098262	-1.64651587539985
90.5867443334649	-1.90372
90.6013444571035	-1.9983789965681
90.6161293924338	-2.07281518750821
90.6310991394557	-2.10638165009625
90.6464385098608	-2.07155005381138
90.661777880266	-1.97617798924057
90.6767476272879	-1.83992156763732
90.6917173743098	-1.68366673866589
90.7068719330233	-1.5380752342729
90.7222113034285	-1.42911182548418
90.7344088750759	-1.37229825228336
90.7425405895076	-1.35556763326414
90.7543685377718	-1.34093277025853
90.7704471549434	-1.33565916403971
90.7861561487318	-1.32724146486
90.801495519137	-1.31036996570943
90.8166500778505	-1.33888522824799
90.8316198248724	-1.52177819817475
90.8464047602027	-1.7874687615188
90.8613745072246	-1.90330609351158
90.8765290659381	-1.89434960647179
90.8922380597265	-1.88334624363132
90.9085014885898	-1.83277795789439
90.9245801057615	-1.70592291652405
90.9328966318847	-1.61675
90.9413979696996	-1.52014029062191
90.9572917751797	-1.37018398797856
90.9726311455848	-1.30400517558585
90.9877857042984	-1.27528448043421
91.0031250747035	-1.18336634920912
91.018279633417	-0.935737201035982
91.0332493804389	-0.524231333171094
91.0482191274608	-0.0103622992779364
91.0631888744827	0.44604671355731
91.0783434331962	0.759137523898911
91.0936828036014	0.951691612619464
91.1092069856982	1.09251965690097
91.1247311677949	1.1885225244451


==> tikz/poisson_divFree_PLVIRA_BR1e+00_g-1.tsv <==
0.208333333333333	2.27089156302432
0.104166666666667	1.23434127776533
0.0520833333333333	0.576770455201729
0.0260416666666667	0.293898404624319
0.0130208333333333	0.148765415641143
0.00651041666666667	0.0762310326305241
0.00325520833333333	0.0381885606570901


==> tikz/poisson_divFree_PLVIRA_BR1e+00_g-2.tsv <==
0.208333333333333	0.308169980184864
0.104166666666667	0.146284783756489
0.0520833333333333	0.0623227929143179
0.0260416666666667	0.0337058251595417
0.0130208333333333	0.0191876770256698
0.00651041666666667	0.00914878831594024
0.00325520833333333	0.00498454148231531


==> tikz/poisson_divFree_PLVIRA_BR1e+00_g-3.tsv <==
0.0148809523809524	0.00963023575986905
0.0455729166666667	0.00963023575986905
0.0455729166666667	0.029492597014599
0.0148809523809524	0.00963023575986905
0.0455729166666667	0.00963023575986905


==> tikz/poisson_divFree_PLVIRA_BR1e+00_g-4.tsv <==
0.0148809523809524	0.00962597788945775
0.0455729166666667	0.00962597788945775
0.0455729166666667	0.0294795572864644
0.0148809523809524	0.00962597788945775
0.0455729166666667	0.00962597788945775


==> tikz/poisson_divFree_PLVIRA_BR1e+00_p-1.tsv <==
0.208333333333333	0.0162252421173922
0.104166666666667	0.00643911801484059
0.0520833333333333	0.00157580835491988
0.0260416666666667	0.000401621993137105
0.0130208333333333	0.000101649271622956
0.00651041666666667	2.60475298498874e-05
0.00325520833333333	6.50057518271352e-06


==> tikz/poisson_divFree_PLVIRA_BR1e+00_p-2.tsv <==
0.208333333333333	0.0195668386913564
0.104166666666667	0.00763740660679332
0.0520833333333333	0.00156052696735121
0.0260416666666667	0.000437467399256458
0.0130208333333333	0.000118577471884679
0.00651041666666667	2.90095702012716e-05
0.00325520833333333	0.000522369686922833


==> tikz/poisson_divFree_PLVIRA_BR1e+00_p-3.tsv <==
0.0148809523809524	6.55709376550376e-05
0.0455729166666667	6.55709376550376e-05
0.0455729166666667	0.000614983676991192
0.0148809523809524	6.55709376550376e-05
0.0455729166666667	6.55709376550376e-05


==> tikz/poisson_divFree_PLVIRA_BR1e+00_p-4.tsv <==
0.0037202380952381	3.3153794515739e-05
0.0113932291666667	0.000101533495704451
0.0037202380952381	0.000101533495704451
0.0037202380952381	3.3153794515739e-05
0.0113932291666667	0.000101533495704451


==> tikz/poisson_divFree_PLVIRA_BR1e+00_p-5.tsv <==
0.0037202380952381	0.00406978796469415
0.0113932291666667	0.0124637256418758
0.0037202380952381	0.0124637256418758
0.0037202380952381	0.00406978796469415
0.0113932291666667	0.0124637256418758


==> tikz/poisson_divFree_PLVIRA_BR1e+03_g-1.tsv <==
0.208333333333333	1191.6023031175
0.104166666666667	1415.08896642453
0.0520833333333333	1205.71956858061
0.0260416666666667	1346.21459410971
0.0130208333333333	1293.11095711611
0.00651041666666667	1386.95298705369
0.00325520833333333	1399.14599382464


==> tikz/poisson_divFree_PLVIRA_BR1e+03_g-2.tsv <==
0.208333333333333	0.717284057901337
0.104166666666667	0.319375905774902
0.0520833333333333	0.259480105802248
0.0260416666666667	0.127982700939532
0.0130208333333333	0.0651296704754872
0.00651041666666667	0.03398984842201
0.00325520833333333	0.0175679927197052


==> tikz/poisson_divFree_PLVIRA_BR1e+03_g-3.tsv <==
0.0148809523809524	0.0365664859827234
0.0455729166666667	0.0365664859827234
0.0455729166666667	0.111984863322091
0.0148809523809524	0.0365664859827234
0.0455729166666667	0.0365664859827234


==> tikz/poisson_divFree_PLVIRA_BR1e+03_g-4.tsv <==
0.0148809523809524	0.0368973779510351
0.0455729166666667	0.0368973779510351
0.0455729166666667	0.112998219975045
0.0148809523809524	0.0368973779510351
0.0455729166666667	0.0368973779510351


==> tikz/poisson_divFree_PLVIRA_BR1e+03_p-1.tsv <==
0.208333333333333	0.999181911886722
0.104166666666667	0.275867508315667
0.0520833333333333	0.0734773473405014
0.0260416666666667	0.0215880572265383
0.0130208333333333	0.00839651157114808
0.00651041666666667	0.00280962299995016
0.00325520833333333	0.00120034219955541


==> tikz/poisson_divFree_PLVIRA_BR1e+03_p-2.tsv <==
0.208333333333333	0.029862804264294
0.104166666666667	0.0101374251220781
0.0520833333333333	0.00236678342652572
0.0260416666666667	0.000588208630031273
0.0130208333333333	0.000164564316380454
0.00651041666666667	3.91509617319302e-05
0.00325520833333333	1.03514680550205e-05


==> tikz/poisson_divFree_PLVIRA_BR1e+03_p-3.tsv <==
0.0148809523809524	9.60340620459222e-05
0.0455729166666667	9.60340620459222e-05
0.0455729166666667	0.000900694464735387
0.0148809523809524	9.60340620459222e-05
0.0455729166666667	9.60340620459222e-05


==> tikz/poisson_divFree_PLVIRA_BR1e+03_p-4.tsv <==
0.0037202380952381	0.00321099771422875
0.0113932291666667	0.00983368049982554
0.0037202380952381	0.00983368049982554
0.0037202380952381	0.00321099771422875
0.0113932291666667	0.00983368049982554


==> tikz/poisson_divFree_PLVIRA_BR1e+03_p-5.tsv <==
0.0037202380952381	0.0041883457789522
0.0113932291666667	0.0128268089480411
0.0037202380952381	0.0128268089480411
0.0037202380952381	0.0041883457789522
0.0113932291666667	0.0128268089480411


==> tikz/poisson_divFree_PLVIRA_BR1e-03_g-1.tsv <==
0.208333333333333	2.56198442412609
0.104166666666667	1.75568924768144
0.0520833333333333	1.32137050803835
0.0260416666666667	1.30705366647548
0.0130208333333333	1.35594859060168
0.00651041666666667	1.36758541139728
0.00325520833333333	1.39681116985034


==> tikz/poisson_divFree_PLVIRA_BR1e-03_g-2.tsv <==
0.208333333333333	0.143840312588286
0.104166666666667	0.062659950623775
0.0520833333333333	0.0434658372027817
0.0260416666666667	0.0221434605239615
0.0130208333333333	0.0112206780982623
0.00651041666666667	0.00583253314068932
0.00325520833333333	0.00322056213164379


==> tikz/poisson_divFree_PLVIRA_BR1e-03_g-3.tsv <==
0.0148809523809524	0.00632670300684615
0.0455729166666667	0.00632670300684615
0.0455729166666667	0.0193755279584663
0.0148809523809524	0.00632670300684615
0.0455729166666667	0.00632670300684615


==> tikz/poisson_divFree_PLVIRA_BR1e-03_g-4.tsv <==
0.0148809523809524	0.00446238395994527
0.0455729166666667	0.00446238395994527
0.0455729166666667	0.0136660508773324
0.0148809523809524	0.00446238395994527
0.0455729166666667	0.00446238395994527


==> tikz/poisson_divFree_PLVIRA_BR1e-03_p-1.tsv <==
0.208333333333333	5.63628504151125
0.104166666666667	1.72289238523476
0.0520833333333333	0.370204872759694
0.0260416666666667	0.135188123226038
0.0130208333333333	0.0284648375170341
0.00651041666666667	0.00924539096621191
0.00325520833333333	0.00239628053705398


==> tikz/poisson_divFree_PLVIRA_BR1e-03_p-2.tsv <==
0.208333333333333	0.230892060900347
0.104166666666667	0.0288610455624649
0.0520833333333333	0.0193518833535143
0.0260416666666667	0.00466511272072107
0.0130208333333333	0.00105502993770401
0.00651041666666667	0.000285104066948927
0.00325520833333333	7.26025410864306e-05


==> tikz/poisson_divFree_PLVIRA_BR1e-03_p-3.tsv <==
0.0148809523809524	0.000761651056444256
0.0455729166666667	0.000761651056444256
0.0455729166666667	0.00714345385360413
0.0148809523809524	0.000761651056444256
0.0455729166666667	0.000761651056444256


==> tikz/poisson_divFree_PLVIRA_BR1e-03_p-4.tsv <==
0.0037202380952381	0.0105661611042422
0.0113932291666667	0.0323588683817417
0.0037202380952381	0.0323588683817417
0.0037202380952381	0.0105661611042422
0.0113932291666667	0.0323588683817417


==> tikz/poisson_divFree_PLVIRA_BR1e-03_p-5.tsv <==
0.0037202380952381	0.0105661611042422
0.0113932291666667	0.0323588683817417
0.0037202380952381	0.0323588683817417
0.0037202380952381	0.0105661611042422
0.0113932291666667	0.0323588683817417


==> tikz/poisson_divFree_PLVIRA_combog-1.tsv <==
0.208333333333333	0.717284057901337
0.104166666666667	0.319375905774902
0.0520833333333333	0.259480105802248
0.0260416666666667	0.127982700939532
0.0130208333333333	0.0651296704754872
0.00651041666666667	0.03398984842201
0.00325520833333333	0.0175679927197052


==> tikz/poisson_divFree_PLVIRA_combog-2.tsv <==
0.208333333333333	0.308169980184864
0.104166666666667	0.146284783756489
0.0520833333333333	0.0623227929143179
0.0260416666666667	0.0337058251595417
0.0130208333333333	0.0191876770256698
0.00651041666666667	0.00914878831594024
0.00325520833333333	0.00498454148231531


==> tikz/poisson_divFree_PLVIRA_combog-3.tsv <==
0.208333333333333	0.143840312588286
0.104166666666667	0.062659950623775
0.0520833333333333	0.0434658372027817
0.0260416666666667	0.0221434605239615
0.0130208333333333	0.0112206780982623
0.00651041666666667	0.00583253314068932
0.00325520833333333	0.00322056213164379


==> tikz/poisson_divFree_PLVIRA_combog-4.tsv <==
0.208333333333333	1191.6023031175
0.104166666666667	1415.08896642453
0.0520833333333333	1205.71956858061
0.0260416666666667	1346.21459410971
0.0130208333333333	1293.11095711611
0.00651041666666667	1386.95298705369
0.00325520833333333	1399.14599382464


==> tikz/poisson_divFree_PLVIRA_combog-5.tsv <==
0.208333333333333	2.27089156302432
0.104166666666667	1.23434127776533
0.0520833333333333	0.576770455201729
0.0260416666666667	0.293898404624319
0.0130208333333333	0.148765415641143
0.00651041666666667	0.0762310326305241
0.00325520833333333	0.0381885606570901


==> tikz/poisson_divFree_PLVIRA_combog-6.tsv <==
0.208333333333333	2.56198442412609
0.104166666666667	1.75568924768144
0.0520833333333333	1.32137050803835
0.0260416666666667	1.30705366647548
0.0130208333333333	1.35594859060168
0.00651041666666667	1.36758541139728
0.00325520833333333	1.39681116985034


==> tikz/poisson_divFree_PLVIRA_combog-7.tsv <==
0.0148809523809524	0.00632670300684615
0.0455729166666667	0.00632670300684615
0.0455729166666667	0.0193755279584663
0.0148809523809524	0.00632670300684615
0.0455729166666667	0.00632670300684615


==> tikz/rayleigh_taylor_nonlinear_profiles_a1-1.tsv <==
0.473454773679352	-0.0868113476897921
0.434890280235317	-0.0813214894049477
0.396325786791281	-0.0721319440150995
0.357761293347246	-0.0566000778738165
0.31919679990321	-0.0378970513568157
0.280632306459175	-0.0154943377348112
0.242067813015139	0.00955100953362464
0.203503319571103	0.0351248835313467
0.164938826127067	0.0580561238826375
0.126374332683031	0.0757020969410657
0.0878098392389959	0.0891198561652038
0.0492453457949603	0.0977808748257657
0.0171082679249308	0.102179581153374


==> tikz/rayleigh_taylor_nonlinear_profiles_a1-10.tsv <==
-0.00195312501542448	0.0963087718117342
-0.00585937485528751	0.0962613977513735
-0.0097656250771224	0.0961659875460888
-0.0136718749806474	0.0960230695902911
-0.0175781248841724	0.0958337134051981
-0.0214843751060073	0.0955968367371967
-0.0253906250095323	0.0953125287130551
-0.0292968749130573	0.0949819479807589
-0.0332031238616527	0.094603738540193
-0.0371093750384172	0.0941773528983533
-0.0398588594409001	0.0938512921664409
-0.0418118592968774	0.0936028481171756
-0.0449218742088475	0.0931836403632693
-0.048828125385612	0.0926146646248146
-0.0527343765623766	0.0919970829667397
-0.0566406245560423	0.0913305420650708
-0.0605468757328068	0.0906181549904949
-0.0635151695341513	0.0900475176744343
-0.0654675614182459	0.089655334429865
-0.0683593749032371	0.0890500140686059
-0.0722656260800016	0.0881903927561757
-0.0761718740736673	0.0872788264534191
-0.0798651377393885	0.086374323447037
-0.0818172176797947	0.0858837728983403
-0.0839843764271964	0.0853176746812567
-0.0878906244208621	0.0842675990146261
-0.0917968755976266	0.0831698341608475
-0.0947154589440458	0.0823210322014487
-0.0966675325182543	0.0817344889403755
-0.0996093747680569	0.0808249184406054
-0.103515625944821	0.0795692082213023
-0.10665654874674	0.0785281630061428
-0.108607113532088	0.077864362752594
-0.111328125115252	0.0769174990665585
-0.115234376292016	0.0755150257080327
-0.11796414139705	0.0745114073692907
-0.119914282830249	0.0737742971658549
-0.123046875462446	0.0725710921622779
-0.126861472490583	0.0710607817805108
-0.128816334459395	0.0702763548124937
-0.130859374632877	0.0694305958956068
-0.134765625809641	0.0677821931359166
-0.137336538365975	0.0666782626196426
-0.139285078700447	0.0658162794478569
-0.142578124980071	0.0643423296043885
-0.145564909402704	0.062980606277492
-0.147510311201698	0.0620688967352866
-0.150390624150502	0.0607098503945329
-0.153555509320652	0.0591863301524892
-0.155504380697406	0.0582291213951527
-0.158203126504031	0.0568893391687108
-0.161347553897796	0.0552993621886296
-0.163294922851887	0.0542932673989731
-0.166015625674461	0.0528767788561586
-0.168967020403948	0.0513175856251702
-0.170911314484538	0.0502634960708749
-0.173828124844891	0.0486793982743915
-0.176444523883961	0.0472463417020012
-0.178386717119302	0.0461467402001793
-0.181640624015322	0.0443054734804503
-0.183790473071113	0.0430831698837022
-0.185736893461742	0.0419432671671906
-0.189065351716205	0.0399882428603372
-0.191029447854815	0.0388396598332294
-0.193359374362516	0.037434273939245
-0.196221502267522	0.0357114948915491
-0.198165089700165	0.0345126443672151
-0.201171873532947	0.0326621721255776
-0.203289019431031	0.031353049507373
-0.205238883934629	0.0301238790114503
-0.208336128253966	0.028172890237334
-0.210272203573295	0.0269209981451157
-0.212890623880141	0.0252609783478193
-0.215295038084309	0.0237312198686261
-0.217229267206298	0.0224476820441433
-0.220212604332864	0.0204934983936993
-0.222181857091629	0.01921912375591
-0.224609374227336	0.0175946731785353
-0.227086162550325	0.015974892207191
-0.2290114821786	0.0146512610243741
-0.231911979157286	0.0126879775309039
-0.233955541358982	0.0114370285908784
-0.236328124574531	0.00974550630076616
-0.238745805934755	0.00812701543939049
-0.240686270747414	0.00679615607567811
-0.243479796505749	0.00478450698655174
-0.245795036195303	0.00370323758769494
-0.248046874921726	0.00179639435225675
-0.250250508798985	0.000171253230231881
-0.252307360438429	-0.00109317173761396
-0.255109693831315	-0.00308445523289833
-0.257168477611768	-0.00434598164227269
-0.259765625268921	-0.00620760905387144
-0.261723336111213	-0.00780939405749052
-0.26388810435137	-0.00898868030129001
-0.266776483272689	-0.0109424313685986
-0.268702776929215	-0.0122772568734929
-0.271484375616115	-0.0141253175994326
-0.273477094179691	-0.0155985461526988
-0.275537183030677	-0.0168319737250393
-0.278476571111257	-0.0187789374706449
-0.280392430569714	-0.0201007294589394
-0.28320312596331	-0.0219290788451772
-0.285285849830303	-0.0233531358421554
-0.287285466169112	-0.0245941948940172
-0.29030800634126	-0.0265424764425515
-0.292226119433711	-0.0278214882187627
-0.294921876310505	-0.0295102555368101
-0.297271490284667	-0.0310006518154778
-0.299225126760417	-0.0322286054127056
-0.302350461927209	-0.0341826429589117
-0.304293361810498	-0.0354007894285462
-0.306640623474601	-0.0368262702256454
-0.309464016249557	-0.038539563638733
-0.311411296076879	-0.0397166958795327
-0.31445312582813	-0.0415207553566657
-0.316645246436806	-0.0428299575523419
-0.318616832407038	-0.0439534768590117
-0.322006387061054	-0.0459084852503707
-0.323951069479706	-0.047027729655269
-0.326171885724621	-0.0482643922109828
-0.329424567127579	-0.0500681142796364
-0.331366671236152	-0.0511459306528479
-0.333984388078151	-0.0525514629693799
-0.336977424106948	-0.0541418792171041
-0.338921660891759	-0.0551712965721213
-0.34179689043168	-0.0566504539653276
-0.344698730678085	-0.0581199442872905
-0.346644654505293	-0.0590989509056328
-0.34960936095422	-0.0605520928318414
-0.352614842899567	-0.0619998585040722
-0.354558411233617	-0.0629326528931384
-0.357421863307749	-0.0642651585555821
-0.36074750133662	-0.0657880167130626
-0.36269520769919	-0.0666702221119176
-0.365234365661278	-0.0677842303191881
-0.369140632753537	-0.0694707729694409
-0.371107151230381	-0.0703069794066435
-0.373065075340297	-0.071108903869104
-0.376953135107066	-0.0726863585382628
-0.37988613789133	-0.0738405119883788
-0.381835626789262	-0.0745958295173044
-0.384765637460595	-0.075702026399968
-0.388671872721866	-0.0771407329728381
-0.39102863911917	-0.0779845979459022
-0.392979910552466	-0.0786646129050532
-0.396484375075395	-0.0798582240486606
-0.400390610336665	-0.0811429418478916
-0.402768417017446	-0.081900633968568
-0.404721089014241	-0.0825014820759263
-0.408203112690194	-0.0835457613195295
-0.412109379782453	-0.0846731671899095
-0.41538673020159	-0.085580334450039
-0.417338924733555	-0.0861073760440878
-0.419921882135982	-0.0867803404392599
-0.423828117397252	-0.0877660984102881
-0.427734384489511	-0.0887010604896792
-0.431272462536421	-0.0894982835151208
-0.43322548467409	-0.0899240166216939
-0.43554688684304	-0.0904039006061046
-0.43945312210431	-0.0911824515736226
-0.443359389196569	-0.0919149367344122
-0.44726562445784	-0.0926009200039292
-0.45117185971911	-0.0932325391279848
-0.453878289526387	-0.0936423981205339
-0.455830388565387	-0.0939215304259262
-0.458984362072639	-0.0943484731100668
-0.462890629164898	-0.0948332463343293
-0.466796864426168	-0.0952692258361386
-0.470703131518427	-0.0956575479817885
-0.474609366779697	-0.0959969904613161
-0.478515633871956	-0.0962883967959196
-0.482421869133226	-0.0965317447039071
-0.486328136225485	-0.0967262957063426
-0.490234371486755	-0.0968721834933784
-0.494140638579014	-0.0969693666847292
-0.498046873840284	-0.0970174792240258


==> tikz/rayleigh_taylor_nonlinear_profiles_a1-11.tsv <==
-0.00195312501542448	0.178598580996447
-0.00585937485528751	0.178536758850353
-0.0097656250771224	0.178414009008943
-0.0136718749806474	0.178231658824445
-0.0175781248841724	0.177989660550375
-0.0214843751060073	0.177686155256998
-0.0253906250095323	0.177320407648476
-0.0292968749130573	0.176892376344525
-0.0332031238616527	0.176403671993168
-0.0363813016526502	0.175962828716298
-0.0383328213676567	0.175673096691696
-0.0410156262151818	0.175245695641319
-0.0449218742088475	0.174576767415504
-0.048828125385612	0.173845520480171
-0.0527343765623766	0.17305528753983
-0.05637639870262	0.172259165866595
-0.0583278420232537	0.171814515603486
-0.0605468757328068	0.171278220741046
-0.0644531237264725	0.170277865078637
-0.0683593749032371	0.169214245326349
-0.0714821094782591	0.168316789700847
-0.0734334063763452	0.167735056102154
-0.0761718740736673	0.166889488171199
-0.0800781252504319	0.165616468260285
-0.0833175203987402	0.164513858730039
-0.0852672894093727	0.163827318418221
-0.0878906244208621	0.16287501799933
-0.0917968755976266	0.161393826605951
-0.094348514490352	0.160399200521493
-0.0962995344588372	0.159605529834382
-0.0996093747680569	0.158222562505681
-0.102839955915617	0.156820124161243
-0.104791886250376	0.155947916875913
-0.107421873938487	0.154735859674401
-0.110888456401861	0.153081233956436
-0.112837805243444	0.152127666664198
-0.115234376292016	0.150928940280719
-0.118597686295917	0.149186741146867
-0.120547404376968	0.148147223819161
-0.123046875462446	0.146778115702905
-0.126002290445796	0.145112123138905
-0.127948940019544	0.143976444394583
-0.130859374632877	0.142250402670553
-0.133185029421906	0.140857761904412
-0.135145258095398	0.139641814956091
-0.138192970213346	0.137686908423895
-0.14013537989941	0.136397119948177
-0.142578124980071	0.134746049751641
-0.144974915662465	0.133123557416686
-0.14692755901137	0.131752972342558
-0.1496604117223	0.12980193327548
-0.15161186459223	0.128369179097481
-0.154195643234163	0.126414753213214
-0.156150915822728	0.124924060269732
-0.158203126504031	0.123293877567927
-0.160552186618991	0.121419331549598
-0.162502114784567	0.119803415496892
-0.16484422937781	0.117855253951184
-0.166790576557166	0.116172712456201
-0.169033454860294	0.114228450206599
-0.170975056039247	0.112471465578534
-0.173115530868889	0.110523144877884
-0.175062094498968	0.108700203258302
-0.177119592307481	0.106753439092995
-0.179063291148583	0.104860068227997
-0.181046575007132	0.102913743330333
-0.182995923848715	0.100957079727566
-0.184908078180097	0.0990095229706424
-0.186854113415765	0.0969760671078334
-0.1886987192062	0.0950314929145434
-0.190651244780446	0.0929209646789927
-0.192417250310686	0.0909668411891172
-0.194365758814169	0.0887627648611159
-0.196072249944989	0.0868118117377068
-0.1980248773784	0.0845281579381596
-0.199673884926874	0.0825717585325979
-0.20163099734658	0.0802054428387076
-0.20322738190467	0.0782506381656757
-0.204872630213389	0.0761718740736673
-0.206712773299219	0.0738038649711825
-0.208230385709776	0.0718785835400941
-0.210172922719794	0.0692861341368612
-0.211621636955486	0.067325991407038
-0.213580188135878	0.0646733209564379
-0.215001556369248	0.0627166573536707
-0.21655371813485	0.0605468757328068
-0.218340232371057	0.0579918404735959
-0.219678378484684	0.0560518817736556
-0.221619957381945	0.0531183219470915
-0.222901705349937	0.0511529875830246
-0.224431257564324	0.048828125385612
-0.226119725989389	0.0461799017241219
-0.227378746631508	0.0442502117011099
-0.22932680950115	0.0411454361698664
-0.230546296055406	0.0391863215809756
-0.231833413911178	0.0371093750384172
-0.233707371056219	0.034033829904022
-0.23485801354829	0.0320620433985622
-0.236480388108587	0.0292968749130573
-0.23793085941485	0.0267299195852286
-0.239068903201627	0.0248173527242339
-0.240939954177406	0.0214843751060073
-0.242039762580654	0.019267414548743
-0.243217611018698	0.0174645929787574
-0.24516628822642	0.0139491887816599
-0.246228166823631	0.011961626519931
-0.246082199459123	0.0116975178045468
-0.24746165264668	0.0097656250771224
-0.249254039700287	0.00641885731969663
-0.250317799508925	0.00449998314830727
-0.251643235508796	0.00195312501542448
-0.252973611678101	-0.0017615537436645
-0.254722508051959	-0.00236451673373754
-0.255779494226218	-0.00585937485528751
-0.25703624213575	-0.0092580672312069
-0.258626588355299	-0.0102027336240981
-0.259963706327994	-0.0136718749806474
-0.261826462148139	-0.0154248702309091
-0.261366307010474	-0.0162831425460417
-0.26242336002981	-0.0182154844087155
-0.264149917415855	-0.0214843751060073
-0.265719513013924	-0.0232613849273223
-0.265441221046631	-0.0237746392469609
-0.266472102627125	-0.0257897550490577
-0.268404711551793	-0.0292968749130573
-0.269647622530572	-0.03104156132036
-0.269526215956883	-0.0312588151388078
-0.270637910051281	-0.0332186573840984
-0.272580914976832	-0.0366298762089688
-0.273753676822895	-0.0385185647355415
-0.275170308605158	-0.0410156262151818
-0.27684135911325	-0.0438072771282874
-0.278001566817401	-0.0457770582814643
-0.279851061847688	-0.048828125385612
-0.281146296605559	-0.0509470283542682
-0.282362364511636	-0.0529093451406141
-0.284315240226758	-0.0559833337396659
-0.285577568108595	-0.0579446637653646
-0.287324631017508	-0.0605468757328068
-0.288853890386799	-0.0628090722629264
-0.290162099455631	-0.0647775515286687
-0.292104735141714	-0.0676499003641197
-0.293463017538741	-0.0696015123889932
-0.295375190968716	-0.0722656260800016
-0.296827884077985	-0.0742823070118088
-0.298274319214892	-0.076240122896364
-0.300234398282737	-0.0788438882160508
-0.30172184446538	-0.0807970854241575
-0.303665167700817	-0.083339919865431
-0.30519898208458	-0.0852849938052422
-0.307141582756576	-0.0877229546883148
-0.308756572527513	-0.0896447060627653
-0.31053394172069	-0.0917968755976266
-0.312345758409749	-0.0939275082855887
-0.314051813456025	-0.095883548000979
-0.316008126917917	-0.0980998474286098
-0.317770223602755	-0.100057354552575
-0.319722736444606	-0.102197947156876
-0.321551904205561	-0.104150558674792
-0.323501106624596	-0.106213903835914
-0.325403867631237	-0.108165964677727
-0.327355616529362	-0.110142850507563
-0.329342602331887	-0.112093548983064
-0.331289099116889	-0.113992261087952
-0.333369922673861	-0.115938038492612
-0.335318552135101	-0.117756991689319
-0.337488502460205	-0.119708250390219
-0.339437163752433	-0.121452980087666
-0.341714543664124	-0.123402729999706
-0.343667724956736	-0.125069722056749
-0.34570312569295	-0.126733276367022
-0.348020708143265	-0.128618240667926
-0.349974048590821	-0.130156215361901
-0.352494649086544	-0.132107219414892
-0.354435957420402	-0.13359182627335
-0.357099606378977	-0.135539411678163
-0.359055907108474	-0.136949183882379
-0.361328130400008	-0.138535010101545
-0.363801525539611	-0.140273921094272
-0.365765529368353	-0.141584046388618
-0.368729885676406	-0.143543918555038
-0.370688382744117	-0.144790700182034
-0.373046868014807	-0.14623047945922
-0.375841851632421	-0.147935859688538
-0.377788348417424	-0.149103627252486
-0.380859370368336	-0.150885761544658
-0.383151615351712	-0.152160006948634
-0.385098653263521	-0.153221529038772
-0.388671872721866	-0.155118643228032
-0.390746361912103	-0.156189670051371
-0.392703140106429	-0.157158859992823
-0.396484375075395	-0.159002698656432
-0.398703058644073	-0.1600364513921
-0.400651083316529	-0.160919834537533
-0.404296877428924	-0.162527003434567
-0.40710195146993	-0.163713707253645
-0.409052299804555	-0.164514453969526
-0.412109379782453	-0.165725448016018
-0.416015615043723	-0.16720724738128
-0.418041943948181	-0.167943233950817
-0.419991655663033	-0.168625181050978
-0.423828117397252	-0.169930267499825
-0.427734384489511	-0.171189055775728
-0.429831760160565	-0.17183276749236
-0.431785005115154	-0.172404569822604
-0.43554688684304	-0.173476436984042
-0.43945312210431	-0.174530803467939
-0.442920408032533	-0.17541287835974
-0.444873080029328	-0.175888153216999
-0.44726562445784	-0.176431479544825
-0.45117185971911	-0.177277664996959
-0.455078126811369	-0.178053395738886
-0.458984362072639	-0.17876254241882
-0.462834256484055	-0.179393222528712
-0.464787978903473	-0.179696154864294
-0.466796864426168	-0.179974631451321
-0.470703131518427	-0.180482673128263
-0.474609366779697	-0.180926807729357
-0.478515633871956	-0.181305571029125
-0.482421869133226	-0.181620742379831
-0.486328136225485	-0.181874206176001
-0.490234371486755	-0.182066630868397
-0.494140638579014	-0.182196596794926
-0.498046873840284	-0.182261200969425


==> tikz/rayleigh_taylor_nonlinear_profiles_a1-12.tsv <==
-0.00195312501542448	0.315518158876312
-0.00585937485528751	0.315463215406858
-0.0097656250771224	0.31535338258063
-0.0136718749806474	0.315189869975197
-0.0175781248841724	0.314972133280652
-0.0214843751060073	0.314699669567375
-0.0253906250095323	0.314373491060805
-0.0292968749130573	0.313993244436967
-0.0332031238616527	0.313558942428258
-0.0371093750384172	0.313070110752947
-0.0401284329004103	0.312656116914976
-0.042080477826729	0.312369902214616
-0.0449218742088475	0.311925891754378
-0.048828125385612	0.311270650853669
-0.0527343765623766	0.310560488765198
-0.0566406245560423	0.309795440503051
-0.0604371256671495	0.308996441308445
-0.0623877668468701	0.308569231244
-0.0644531237264725	0.308088777484893
-0.0683593749032371	0.307140608728324
-0.0722656260800016	0.306138712446066
-0.0759160611505368	0.305158165207875
-0.0778676827247069	0.304616147133681
-0.0800781252504319	0.303972308093095
-0.0839843764271964	0.3027853750909
-0.0878906244208621	0.301542365436055
-0.09004162894154	0.300848586757426
-0.0919980028823107	0.300185050701082
-0.0957031235912923	0.298883796703264
-0.0994017316800026	0.297527147235953
-0.101351319254	0.296796097652751
-0.103515625944821	0.295964888680761
-0.107421873938487	0.294413204379988
-0.110152769043617	0.293298085271214
-0.112106497829233	0.292471316722137
-0.115234376292016	0.291105108408944
-0.118462576481628	0.28964999614454
-0.120414818760076	0.288749678913162
-0.123046875462446	0.287505462863849
-0.126421192622212	0.285861834752451
-0.128372677323131	0.284891346106663
-0.130859374632877	0.283626764590832
-0.134079941751417	0.281931290165173
-0.136037394762702	0.280883748245237
-0.138671873803307	0.279427295896212
-0.141498720240528	0.27785035370597
-0.143455161026375	0.276719806117013
-0.146484376156836	0.274897411990436
-0.148672874399008	0.273583438329566
-0.150627570846678	0.272373399212732
-0.153724570067402	0.270423203666852
-0.155677369388151	0.269161299137164
-0.158203126504031	0.267473228599458
-0.160553081069771	0.265898657817868
-0.162503890953732	0.26454955229486
-0.16529469516254	0.262598958861622
-0.167247564511464	0.261202969475478
-0.169906346511879	0.259250816323798
-0.171848905803589	0.257793087552129
-0.173828124844891	0.256282229677358
-0.176336101170529	0.254347468977859
-0.178278243476288	0.252781377971637
-0.180698487231096	0.250832952228724
-0.182651289734944	0.249218981049423
-0.18496719150906	0.247270074658582
-0.186908334321777	0.245582917670249
-0.189129258792054	0.243633358744141
-0.191078060140633	0.241893492821755
-0.193221523900107	0.23994700240295
-0.195165903924366	0.23814489098232
-0.197227577958585	0.236201682338442
-0.199169768010828	0.234327445080702
-0.201147315925228	0.232384156859353
-0.203096613837228	0.230439945539333
-0.204990458983957	0.228491398838663
-0.20692688762726	0.226452076524652
-0.208761784966166	0.224513569317793
-0.210706266849589	0.222401942913135
-0.21247601570409	0.220460739621539
-0.214422375615842	0.218268806815696
-0.216126625845063	0.21632075349535
-0.218075277587995	0.214047613471343
-0.21972665972822	0.212096373869037
-0.221680767302601	0.209751244881171
-0.223282700002007	0.207796497503918
-0.22523898481601	0.205366723551119
-0.226789774666003	0.203411918878087
-0.228516990953512	0.201171873532947
-0.230227562817073	0.198890193254694
-0.231670986742457	0.196953328526847
-0.233617394400691	0.194243954353122
-0.235000498602642	0.192289366130813
-0.236958091670277	0.189477279723014
-0.238297714741776	0.18752401885293
-0.239602072260985	0.185546875192086
-0.241520971578855	0.182524239526972
-0.242733620836755	0.180563835783042
-0.244470774758911	0.177734376021656
-0.245888587470852	0.175431177995097
-0.24703954827281	0.173488835154109
-0.248980490550298	0.170046180044879
-0.250065799938231	0.16808678216019
-0.251193702372033	0.166015625674461
-0.253072816137229	0.162461963175523
-0.254087257012102	0.160503857628972
-0.255261830041416	0.158203126504031
-0.257013823570466	0.154553550870188
-0.257930193169405	0.152593735999548
-0.25893990077627	0.150390624150502
-0.260651153822987	0.146484376156836
-0.261610151481884	0.144266147771295
-0.262414405972711	0.142323206507721
-0.263851479615865	0.138671873803307
-0.265114084427303	0.135331319773169
-0.265830268938821	0.133369926085493
-0.266728399381282	0.130859374632877
-0.268026390702767	0.126953123456112
-0.269092843413042	0.123558806886198
-0.26968454647737	0.121597683761925
-0.270402940059498	0.119140624285682
-0.271481628601798	0.115234376292016
-0.272435036739093	0.111328125115252
-0.273165799843398	0.108097601263471
-0.273579780948974	0.106137681350568
-0.27409673211963	0.103515625944821
-0.274789632262974	0.0996093747680569
-0.275381529496333	0.0957031235912923
-0.275879487116081	0.0917968755976266
-0.276285408615338	0.0878906244208621
-0.276589776528507	0.0839843764271964
-0.276790671446974	0.0800781252504319
-0.276891658441465	0.0761718740736673
-0.276893498272607	0.0722656260800016
-0.276799463166031	0.0683593749032371
-0.276615559629288	0.0644531237264725
-0.276346785127592	0.0605468757328068
-0.275999684112203	0.0566406245560423
-0.27558197559786	0.0527343765623766
-0.275109384092942	0.048828125385612
-0.274590481682683	0.0449218742088475
-0.274021455014647	0.0410156262151818
-0.273581977287188	0.0382153713858526
-0.273247586385554	0.0362697881502234
-0.272689044845169	0.0332031238616527
-0.271901091003613	0.0292968749130573
-0.271009498646214	0.0253906250095323
-0.270032923915403	0.0215993677354901
-0.269494273559805	0.0196667260249035
-0.268877271225722	0.0175781248841724
-0.267661992728162	0.0136718749806474
-0.266391882169609	0.0097656250771224
-0.265690072532551	0.00761799432292821
-0.265033376955661	0.00567461856635974
-0.263778141018089	0.00195312501542448
-0.262441277693303	-0.00195312501542448
-0.261742192788871	-0.00397264297958522
-0.261053249237412	-0.00592781084419725
-0.259682616416802	-0.0097656250771224
-0.258395008363804	-0.013335947597193
-0.257696178107281	-0.0153020570458327
-0.256868591501796	-0.0175781248841724
-0.255465370115038	-0.0214843751060073
-0.254330872300394	-0.0246620674744284
-0.253670716695041	-0.0266644925796729
-0.252756358814583	-0.0292968749130573
-0.251464227578103	-0.0332031238616527
-0.250416520137026	-0.0364889063096746
-0.249804820845647	-0.0384380259681393
-0.249022427877803	-0.0410156262151818
-0.247881181893572	-0.0449218742088475
-0.246803722027433	-0.048828125385612
-0.246195969778643	-0.051187743839497
-0.245696369679882	-0.0531072383968545
-0.244839145240895	-0.0566406245560423
-0.243924325811102	-0.0605468757328068
-0.243060292723649	-0.0644531237264725
-0.242414636133613	-0.0675525993981111
-0.242025365424502	-0.0694942069432618
-0.241512342197841	-0.0722656260800016
-0.240842201211359	-0.0761718740736673
-0.240240414089836	-0.0800781252504319
-0.23971487491845	-0.0839843764271964
-0.239282037135218	-0.0878906244208621
-0.238937641753861	-0.0917968755976266
-0.238676468492247	-0.0957031235912923
-0.23849495546275	-0.0996093747680569
-0.238395715989534	-0.103515625944821
-0.238386701453558	-0.107421873938487
-0.238471865263606	-0.111328125115252
-0.238646404123497	-0.115234376292016
-0.23890828084996	-0.119140624285682
-0.239269699444029	-0.123046875462446
-0.239742809794062	-0.126953123456112
-0.240325495139315	-0.130859374632877
-0.241021661142091	-0.134765625809641
-0.241792343489222	-0.138571739879311
-0.242207973440008	-0.140528998721566
-0.242687711001871	-0.142578124980071
-0.243653994774062	-0.146484376156836
-0.244748608359968	-0.150390624150502
-0.245711078779723	-0.153548290052434
-0.24633069443797	-0.155504167429782
-0.247230566035509	-0.158203126504031
-0.248557975556674	-0.162109374497697
-0.249637994634298	-0.16499648336257
-0.250391863853242	-0.166957733810797
-0.251586047954644	-0.169921873668127
-0.253129885916723	-0.173655989224641
-0.253988475905122	-0.175592624769369
-0.25499165815932	-0.177734376021656
-0.25684366147151	-0.181640624015322
-0.258824831752415	-0.185546875192086
-0.260760439156211	-0.189225035053708
-0.261854906319569	-0.19116115811952
-0.263164920205455	-0.193359374362516
-0.264957918414043	-0.196429578257021
-0.26612143654101	-0.198387429155664
-0.267830267249494	-0.201171873532947
-0.269318076305406	-0.203446098993665
-0.270615154077518	-0.205399079751049
-0.272566177229102	-0.20831986898498
-0.273891046637376	-0.210267024671446
-0.27568514619817	-0.212890623880141
-0.277202446665038	-0.215036863301823
-0.278632367885049	-0.216991674341053
-0.280588076558158	-0.219622508733461
-0.282072120008117	-0.221575336702099
-0.284020510736943	-0.224100352155944
-0.285565313177977	-0.226044573025261
-0.287509680469841	-0.228455105145441
-0.289129148860877	-0.230388083309577
-0.290840408273792	-0.232421876580865
-0.292742624970527	-0.234630479275448
-0.294485814048125	-0.236585306230172
-0.296440529594389	-0.238753136611434
-0.298257092283851	-0.240707361960473
-0.300207615688914	-0.242785724982024
-0.302105032272566	-0.244737964077374
-0.304060775959762	-0.246722231513471
-0.30603888728266	-0.248671905031137
-0.307986077983215	-0.250586927334594
-0.310042802298704	-0.252539892176484
-0.311994688070079	-0.254375868585904
-0.314146488365473	-0.256324055596403
-0.31609781072835	-0.258088428196926
-0.318334809847879	-0.260040603630298
-0.320290442126615	-0.261737793746244
-0.322265618632362	-0.263396872619517
-0.324593227844093	-0.265322602867544
-0.326548414488988	-0.266891826043047
-0.329009268219075	-0.268844494856742
-0.3309517861305	-0.270366999690249
-0.333536908040153	-0.272311803066657
-0.335489038910141	-0.273772141979392
-0.337890623339421	-0.275519243085491
-0.340131811417052	-0.277142190603583
-0.342087730174686	-0.278505830155995
-0.344926672387582	-0.280459603504995
-0.346877593680002	-0.281772825954534
-0.34960936095422	-0.283549876837825
-0.351825529874797	-0.284991413185583
-0.353778106378626	-0.286215690303625
-0.356959168057192	-0.288170303990725
-0.358918206251711	-0.289335948427733
-0.361328130400008	-0.29072784434874
-0.364260560226476	-0.292423869450503
-0.366220967153505	-0.29350650821849
-0.369140632753537	-0.295074630041786
-0.37182344396726	-0.296499416923333
-0.37378082695037	-0.297502525966257
-0.376953135107066	-0.299095807002957
-0.379677613084891	-0.300416465171437
-0.381628948180163	-0.301340967587968
-0.384765637460595	-0.30279046486598
-0.387868267583206	-0.304185718956287
-0.389821926340648	-0.305038047789224
-0.392578139814124	-0.306200738310488
-0.396484375075395	-0.307805290700258
-0.398460729327721	-0.308584844343917
-0.400410695690483	-0.309335186689322
-0.404296877428924	-0.310801815405408
-0.407656638277594	-0.312010584465795
-0.409610328866024	-0.312689950072778
-0.412109379782453	-0.313520060875661
-0.416015615043723	-0.314795076589561
-0.419591985769941	-0.315915979388966
-0.421546535795064	-0.31650545746719
-0.423828117397252	-0.317154726874434
-0.427734384489511	-0.318234663191488
-0.431640619750781	-0.319264720349376
-0.43472946705532	-0.320039836753222
-0.436682139052115	-0.320508834539526
-0.43945312210431	-0.321140265860748
-0.443359389196569	-0.321984328185942
-0.44726562445784	-0.32277230430919
-0.45117185971911	-0.323505053667185
-0.454221332090728	-0.324037777092702
-0.456173622115659	-0.324360320500372
-0.458984362072639	-0.324794749833036
-0.462890629164898	-0.325352142274732
-0.466796864426168	-0.325852525415813
-0.470703131518427	-0.326297872777573
-0.474609366779697	-0.326687579571228
-0.478515633871956	-0.327021009177005
-0.482421869133226	-0.327298352580837
-0.486328136225485	-0.327519737106678
-0.490234371486755	-0.327685385571448
-0.494140638579014	-0.327795648116022
-0.498046873840284	-0.327850811219298


==> tikz/rayleigh_taylor_nonlinear_profiles_a1-2.tsv <==
-0.473454773679352	-0.0868113476897921
-0.434890280235317	-0.0813214894049477
-0.396325786791281	-0.0721319440150995
-0.357761293347246	-0.0566000778738165
-0.31919679990321	-0.0378970513568157
-0.280632306459175	-0.0154943377348112
-0.242067813015139	0.00955100953362464
-0.203503319571103	0.0351248835313467
-0.164938826127067	0.0580561238826375
-0.126374332683031	0.0757020969410657
-0.0878098392389959	0.0891198561652038
-0.0492453457949603	0.0977808748257657
-0.0171082679249308	0.102179581153374


==> tikz/rayleigh_taylor_nonlinear_profiles_a1-3.tsv <==
0.475968373436727	-0.184737626369681
0.437195423271372	-0.179590936568472
0.398422473106017	-0.167075575354807
0.359649522940661	-0.146138875384049
0.324107651955752	-0.11744657762551
0.295027939331736	-0.0809801892744865
0.272410385068611	-0.0446873487829841
0.253023909985934	-0.00974448303480582
0.230406355722809	0.0294431926544473
0.201326643098793	0.0726992853783767
0.165784772113883	0.108023387408126
0.127011821948528	0.135802425119021
0.0882388717831725	0.154107456728187
0.0494659216178177	0.165043816924897
0.0171551298133552	0.170648559273368


==> tikz/rayleigh_taylor_nonlinear_profiles_a1-4.tsv <==
-0.475968373436727	-0.184737626369681
-0.437195423271372	-0.179590936568472
-0.398422473106017	-0.167075575354807
-0.359649522940661	-0.146138875384049
-0.324107651955752	-0.11744657762551
-0.295027939331736	-0.0809801892744865
-0.272410385068611	-0.0446873487829841
-0.253023909985934	-0.00974448303480582
-0.230406355722809	0.0294431926544473
-0.201326643098793	0.0726992853783767
-0.165784772113883	0.108023387408126
-0.127011821948528	0.135802425119021
-0.0882388717831725	0.154107456728187
-0.0494659216178177	0.165043816924897
-0.0171551298133552	0.170648559273368


==> tikz/rayleigh_taylor_nonlinear_profiles_a1-5.tsv <==
0.467942319616477	-0.331941808448561
0.429377826172441	-0.324488244508312
0.390813332728405	-0.31177134384488
0.352248839284369	-0.292738439113629
0.313684345840332	-0.264757861952968
0.2799404140768	-0.229748183491023
0.281547267970298	0.0805000485822572
0.2826185038993	0.00363835391823145
0.265478729035282	0.129177424018918
0.255837605674275	-0.0264645364372616
0.252623897887275	-0.195893043407068
0.242982774526261	0.16874583122336
0.236555358952259	-0.163532011812274
0.230127943378252	-0.0450050645073115
0.214059404443234	0.206626574975273
0.222629291875245	-0.125941600505414
0.220486820017243	-0.07327427626247
0.1787086187862	0.23950375313905
0.140144125342164	0.266431662955075
0.101579631898128	0.285464567686326
0.0630151384540919	0.297128801005121
0.0244506450100554	0.303003363928416
0.287634408602151	0.043287758581545


==> tikz/rayleigh_taylor_nonlinear_profiles_a1-6.tsv <==
-0.467942319616477	-0.331941808448561
-0.429377826172441	-0.324488244508312
-0.390813332728405	-0.31177134384488
-0.352248839284369	-0.292738439113629
-0.313684345840332	-0.264757861952968
-0.2799404140768	-0.229748183491023
-0.281547267970298	0.0805000485822572
-0.2826185038993	0.00363835391823145
-0.265478729035282	0.129177424018918
-0.255837605674275	-0.0264645364372616
-0.252623897887275	-0.195893043407068
-0.242982774526261	0.16874583122336
-0.236555358952259	-0.163532011812274
-0.230127943378252	-0.0450050645073115
-0.214059404443234	0.206626574975273
-0.222629291875245	-0.125941600505414
-0.220486820017243	-0.07327427626247
-0.1787086187862	0.23950375313905
-0.140144125342164	0.266431662955075
-0.101579631898128	0.285464567686326
-0.0630151384540919	0.297128801005121
-0.0244506450100554	0.303003363928416
-0.287634408602151	0.043287758581545


==> tikz/rayleigh_taylor_nonlinear_profiles_a1-7.tsv <==
0.00195312501542448	0.0973257909966846
0.00585937485528751	0.0972788307391759
0.0097656250771224	0.0971851330410788
0.0136718749806474	0.0970423774233232
0.0175781248841724	0.0968494752660981
0.0214843751060073	0.0966099566260413
0.0253906250095323	0.0963242225736096
0.0292968749130573	0.0959912736157602
0.0332031238616527	0.0956126026258594
0.0371093750384172	0.0951846859134671
0.0410156262151818	0.0947082460420249
0.0449218742088475	0.0941788425886206
0.0473465329217764	0.0938228384457149
0.0492963751436827	0.0935206286735743
0.0527343765623766	0.0929720311340331
0.0566406245560423	0.0923040578378764
0.0605468757328068	0.0915876186784494
0.0644531237264725	0.0908186647539998
0.0677359236108609	0.0901315451181891
0.0696838591565489	0.0897076868568457
0.0722656260800016	0.0891277135118234
0.0761718740736673	0.0882065437998006
0.0800781252504319	0.0872368095484428
0.0835552756020275	0.0863409964019535
0.0855026763871067	0.0858223772874932
0.0878906244208621	0.0851684064432297
0.0917968755976266	0.0840606530252226
0.0957031235912923	0.0828998755463751
0.098083276215935	0.0821674158503764
0.100033182099819	0.0815435921354334
0.103515625944821	0.0804086805179371
0.107421873938487	0.0790921285469889
0.109793820534264	0.0782737697451047
0.11174696362969	0.0775799974326728
0.115234376292016	0.0763170138324705
0.119007016894055	0.0749097148960702
0.120953093510008	0.074165334494834
0.123046875462446	0.0733501969889979
0.126953123456112	0.0717910133073061
0.12972376591673	0.0706558979714827
0.131672490870935	0.0698336398734927
0.134765625809641	0.0685093816202
0.138136731222655	0.0670369055515047
0.140080624232788	0.0661641348576762
0.142578124980071	0.0650347300012109
0.146277070477261	0.0633213379120585
0.148215994670071	0.0623957914391008
0.150390624150502	0.0613592694074239
0.154191963571879	0.0595073170248158
0.156132307426782	0.0585355742380762
0.158203126504031	0.0574975688823297
0.161910787325904	0.0555976853970599
0.163851665941416	0.0545781260992178
0.166015625674461	0.0534447487353729
0.169473149038475	0.0515973577334338
0.171416395879539	0.0505324647416013
0.173828124844891	0.0492066213050754
0.17688355279448	0.0475000123995976
0.17883165067821	0.0463897284179954
0.181640624015322	0.0447768904218885
0.184170013047003	0.0433080048887093
0.186119782057635	0.0421561941993555
0.189409043632713	0.0402040283152801
0.191357771770018	0.0390335105539153
0.193359374362516	0.0378230830990208
0.196515556940379	0.0358962769635776
0.198469368486566	0.0346952873968085
0.201171873532947	0.0330174314233496
0.203559710158242	0.0315243909444574
0.205515912211674	0.030293488524444
0.208588958613463	0.0283421757108635
0.210531995370002	0.0270838257476744
0.212890623880141	0.0255614046296676
0.215490238438912	0.0238629597361507
0.217443270125878	0.0225774678072765
0.220396921672458	0.020624079931548
0.222344191950484	0.0193241685648298
0.224609374227336	0.0178187576088308
0.227222723857696	0.0160679927559416
0.229180444249285	0.014760525349145
0.232081294551945	0.0128082378706931
0.234027998238374	0.0114842829667219
0.236328124574531	0.00992602843158791
0.23885013518305	0.00820254114439521
0.24080561785614	0.0068649619406756
0.243646403083277	0.00491074009304531
0.245595958826286	0.00356349668287128
0.248046874921726	0.00187645291736468
0.250380856697378	0.000262203939475967
0.252337915004404	-0.00107970977590747
0.255178499696312	-0.00303279758090626
0.257127759411127	-0.00437633185330055
0.259765625268921	-0.00617937783175591
0.261931408917614	-0.00766717129048428
0.263889915534622	-0.00899821018097247
0.266750318200045	-0.0109505727805576
0.26869896039368	-0.0122868730151545
0.271484375616115	-0.0141830354578547
0.27352128514119	-0.0155684349923955
0.27547326958863	-0.0168876703156842
0.278375870595664	-0.0188407688477262
0.280328813155861	-0.0201474624431894
0.28320312596331	-0.0220580958899353
0.28521828855696	-0.0233967344289561
0.287173226920144	-0.0246788363575424
0.290157811821464	-0.026631130520502
0.292107265705309	-0.0279042118652237
0.294921876310505	-0.0297197279517802
0.29708743077608	-0.0311144285011953
0.299038804068539	-0.0323619740719177
0.30211497627341	-0.0343177113929161
0.304072273312851	-0.0355430452997806
0.306640623474601	-0.0371391115479845
0.309180386225473	-0.0387071155966225
0.311143466955545	-0.0398842892177073
0.314397227429017	-0.041838638707602
0.316350481932903	-0.0430019690317368
0.318359383371092	-0.0441801612444574
0.321645550974076	-0.0461025874358667
0.323601660717642	-0.0472325588839294
0.326171885724621	-0.0487069989246225
0.328985013005748	-0.0503026004403926
0.330943382749505	-0.0513867066169551
0.333984388078151	-0.0530551310684862
0.33647605420522	-0.0544027914646112
0.338436397470271	-0.0554314894392856
0.34179689043168	-0.0571852018417209
0.344141179081446	-0.0583953014374327
0.346098084599727	-0.0593842297749273
0.34960936095422	-0.0611485928261543
0.35195380875893	-0.06231038253044
0.353905971459906	-0.063257303512255
0.357421863307749	-0.0649344337391733
0.359976331975363	-0.0661316354182969
0.361933460310564	-0.0670217730995155
0.365234365661278	-0.0685022960421336
0.368292750709709	-0.069838678718991
0.370245836509356	-0.0706760024238941
0.373046868014807	-0.0718515431152628
0.376916465808178	-0.0734414246023782
0.378870092734631	-0.0742334146132909
0.380859370368336	-0.0750203148491236
0.384765637460595	-0.0765395920203845
0.387869031526933	-0.0777041255558891
0.389822944932283	-0.0784184606869684
0.392578139814124	-0.0793980720940945
0.396484375075395	-0.080743485222423
0.399411743774673	-0.0817152534739534
0.401364765912342	-0.0823487856404251
0.404296877428924	-0.0832774642826628
0.408203112690194	-0.0844817897370392
0.411643501433034	-0.0855065947818057
0.413597160190476	-0.0860723205763224
0.416015615043723	-0.0867453104362853
0.419921882135982	-0.0877905764405357
0.423828117397252	-0.088780135031605
0.42701952414712	-0.0895531442240046
0.428973182904561	-0.0900113926854513
0.431640619750781	-0.0906136095253202
0.43554688684304	-0.0914614820198514
0.43945312210431	-0.0922619581723298
0.443359389196569	-0.0930162475603229
0.446427705513449	-0.0935607866488152
0.448379231594654	-0.093892436902329
0.45117185971911	-0.0943417599545672
0.455078126811369	-0.0949309451876957
0.458984362072639	-0.0954689048108406
0.462890629164898	-0.0959607731624661
0.466796864426168	-0.0964033766930069
0.470703131518427	-0.0968038487270124
0.474609366779697	-0.0971538877426511
0.478515633871956	-0.0974563139655143
0.480993389856999	-0.097626138655991
0.482947812558168	-0.0977381678204334
0.486328136225485	-0.0979047330176757
0.490234371486755	-0.0980525624950172
0.494140638579014	-0.0981511653484603
0.498046873840284	-0.098201604733025


==> tikz/rayleigh_taylor_nonlinear_profiles_a1-8.tsv <==
0.00195312501542448	0.180903988093616
0.00585937485528751	0.180844018511059
0.0097656250771224	0.180721014021741
0.0136718749806474	0.180538542879486
0.0175781248841724	0.180295242717982
0.0214843751060073	0.179993150720499
0.0241553767046429	0.179758241207594
0.0261073038563036	0.179565657360255
0.0292968749130573	0.179223286429775
0.0332031238616527	0.178754161319517
0.0371093750384172	0.178225891049308
0.0410156262151818	0.177635257506197
0.0449218742088475	0.17698087604218
0.048828125385612	0.176255960290484
0.0510158755995509	0.175829991634596
0.0529686526386078	0.175424162445205
0.0566406245560423	0.174632933194921
0.0605468757328068	0.173729063625212
0.0644531237264725	0.172757658246952
0.0670903402320984	0.17206360582182
0.0690409750456213	0.171524439804207
0.0722656260800016	0.170603738007717
0.0761718740736673	0.169435410218369
0.0794558198736459	0.168404041623749
0.0814043793067109	0.167763710358109
0.0839843764271964	0.166880053466173
0.0878906244208621	0.165491152841194
0.0907872221034425	0.164422188665917
0.0927359184097586	0.163675892039166
0.0957031235912923	0.16251273360237
0.0995428734666354	0.160946225610197
0.101485229040019	0.160123894300933
0.103515625944821	0.159241443803466
0.107421873938487	0.157490172837858
0.109737317346368	0.156423379536005
0.111688499652895	0.155487822217126
0.115234376292016	0.153751667788013
0.117602888324121	0.152560482165738
0.119555974123768	0.151541409882022
0.123046875462446	0.149675467779916
0.125152438063773	0.148524007231437
0.127105909018382	0.147415798630293
0.130487082573095	0.145465564887226
0.132424189216455	0.144301747548966
0.134765625809641	0.142885080752615
0.137553173708314	0.141159484662426
0.139498139422764	0.139903105992362
0.142471440238618	0.137952277009809
0.14441782561516	0.136642944307079
0.146484376156836	0.135217148383193
0.149173770019005	0.133342713773324
0.151123201621158	0.131932330414126
0.153777511367672	0.129981609656934
0.155718125785978	0.128506326095043
0.158203126504031	0.126598007397789
0.160199104560841	0.125034587011512
0.162150742050505	0.123450202736131
0.164548984225979	0.121500748852286
0.166501627574884	0.119858339867753
0.168796600473984	0.117908414885276
0.170745513231023	0.116194064683366
0.172936691642436	0.11424486544743
0.174884117892306	0.112455865211012
0.176979278126552	0.110508002876598
0.178924679925546	0.108641242718085
0.180931719250901	0.106694144327397
0.182881274993909	0.104752243937151
0.18480274625566	0.102803152926576
0.186753269660723	0.100776887684096
0.188592747478891	0.0988240374337654
0.190543624207928	0.0967098677331167
0.192314200668133	0.0947573644405619
0.194266544805745	0.0925580627608534
0.195974213683143	0.0906041525386017
0.19792855680684	0.0883177803726264
0.199577226946835	0.0863641216151848
0.201526403901079	0.0839843764271964
0.203121142797058	0.0820263631905118
0.204657347688066	0.0800732423767778
0.206612349713227	0.0775753914886198
0.208093961275656	0.0756164710687595
0.210049647667073	0.0730134856082938
0.211485082014313	0.0710569556956788
0.21342530172836	0.0683593749032371
0.214829548072952	0.0663857199187454
0.216178408497347	0.0644306160344204
0.21813497342405	0.061582907567259
0.219441861506854	0.0596257410348716
0.221393903250073	0.0566519532048915
0.222663348540965	0.0546984185883055
0.223905470111227	0.0527343765623766
0.225854580220395	0.0496340414540453
0.227056569280207	0.0476756685271893
0.228726384745941	0.0449218742088475
0.230187621292555	0.0424908970446778
0.231330551136084	0.0405273674976656
0.233285034316131	0.0371744853256361
0.234412160073811	0.0352206196667685
0.235556554142817	0.0332031238616527
0.237472795573138	0.0297916134649265
0.238553731383234	0.0278352859973991
0.239887408426059	0.0253906250095323
0.241568380653303	0.0222778904578947
0.242607398234488	0.0203177174886323
0.244058522076018	0.0175781248841724
0.245593908910619	0.0146655375410793
0.246606544968436	0.0127030727406364
0.24812852777373	0.0097656250771224
0.249569990910214	0.00696942010447511
0.250560501247843	0.00500517627007832
0.252113261436032	0.00195312501542448
0.253508840202423	-0.000784432729425964
0.254492675581738	-0.00274872392833382
0.256071228420005	-0.00585937485528751
0.25743829616989	-0.00854965839358852
0.258426463746757	-0.0105092765487193
0.260037076756759	-0.0136718749806474
0.261375582560558	-0.0162960410992496
0.262373815096025	-0.0182503065553343
0.264032336926997	-0.0214843751060073
0.265331802023255	-0.0239986963026061
0.266351469546459	-0.0259532523756169
0.268113992766544	-0.0292968749130573
0.269336643321067	-0.031613321633699
0.270383672762087	-0.0335648002867301
0.272298586840183	-0.0371093750384172
0.273402183131076	-0.0391262310406618
0.274484201194785	-0.0410799534600807
0.276435924628119	-0.0445807383207254
0.277535717115872	-0.0465341296978627
0.278848347509023	-0.048828125385612
0.280610431461465	-0.0518668420661758
0.281763120686104	-0.0538165346824356
0.283451012970275	-0.0566406245560423
0.284892119599687	-0.0590180238001695
0.28611102364685	-0.0609663667825118
0.288062164573092	-0.0640616885101357
0.289317702905057	-0.0660078733514497
0.290853000612889	-0.0683593749032371
0.292551747264178	-0.0709262481071152
0.293882992419473	-0.0728736870893808
0.295834703120411	-0.0757072689637934
0.297206080786155	-0.0776516171570642
0.298928474678889	-0.0800781252504319
0.300559074366645	-0.082329066342976
0.302020285448468	-0.0842796947903011
0.303967307444783	-0.0868688560524098
0.305485890700492	-0.0888145761612901
0.307433784865895	-0.0912853738922213
0.309014355788839	-0.0932298716911386
0.310963344940251	-0.0955876439476837
0.312604140093661	-0.0975325428170576
0.31438936199173	-0.0996093747680569
0.316244809416888	-0.101743687118303
0.31799763691784	-0.103700137453447
0.319951155618932	-0.105858695467724
0.321778572675513	-0.107816711887507
0.32372748861565	-0.109884554767321
0.325648870750633	-0.11182331343899
0.327599792043053	-0.113805992508755
0.329576050802414	-0.115766612703408
0.331529773221833	-0.117668803935352
0.33361002382101	-0.119624372552111
0.335561199761339	-0.12143892988929
0.337756201074485	-0.123382428195165
0.339709159550177	-0.125118576258081
0.34179689043168	-0.126912198354046
0.343940548360184	-0.128748865495919
0.345891628807548	-0.130353561125137
0.348303176336265	-0.132304243685143
0.350254797910435	-0.133835432012345
0.352804523760744	-0.135782485839649
0.354757577729402	-0.137253589992734
0.35741747063132	-0.139209199989778
0.359371447698648	-0.140627585659514
0.361328130400008	-0.141993427916338
0.364177322191239	-0.143937613771567
0.366130726300772	-0.145231091458866
0.369140632753537	-0.147167949820515
0.371113326442173	-0.148425458490675
0.373065361819195	-0.149627307494136
0.376292769417189	-0.151584451744832
0.378244868456189	-0.152732207166236
0.380859370368336	-0.154204482699703
0.383705665539603	-0.155769749283319
0.385657478099705	-0.156820652555654
0.388671872721866	-0.15840527556345
0.391368180274763	-0.159789493850003
0.393320979595512	-0.160753498523409
0.396484375075395	-0.162260660820402
0.399443479270325	-0.163613449188793
0.401395132675484	-0.16448594613612
0.404296877428924	-0.165748044834838
0.407930257455757	-0.167280509584684
0.409883566072324	-0.168080441427257
0.412109379782453	-0.168948055500929
0.416015615043723	-0.170413633794391
0.419061808823513	-0.171496851886371
0.421014799130194	-0.172172591943751
0.423828117397252	-0.173116377573187
0.427734384489511	-0.17437782055354
0.431073678012499	-0.175379751849885
0.433023389727352	-0.175946451672654
0.43554688684304	-0.176640656886531
0.43945312210431	-0.177676395875887
0.443359389196569	-0.178647018211828
0.446597682992671	-0.179403160163358
0.448551023440227	-0.179835230819765
0.45117185971911	-0.180375475907893
0.455078126811369	-0.181128702140866
0.458984362072639	-0.181820599608069
0.462890629164898	-0.182452489295528
0.466796864426168	-0.183023167991873
0.469988462161967	-0.183443136506408
0.471941516130625	-0.183680668892775
0.474609366779697	-0.183973275255649
0.478515633871956	-0.184352595597718
0.482421869133226	-0.184665201370741
0.486328136225485	-0.184914479391908
0.490234371486755	-0.185103160760042
0.494140638579014	-0.18522854302421
0.498046873840284	-0.185292669733881


==> tikz/rayleigh_taylor_nonlinear_profiles_a1-9.tsv <==
0.00195312501542448	0.317939316180493
0.00585937485528751	0.317886642260528
0.0097656250771224	0.317780119857116
0.0136718749806474	0.317619328801209
0.0175781248841724	0.31740495982526
0.0214843751060073	0.317135981605237
0.0253906250095323	0.316809736253591
0.0284449325083214	0.316520204764217
0.0303966638994022	0.316317944296338
0.0332031238616527	0.316001273706068
0.0371093750384172	0.315515335467622
0.0410156262151818	0.314975691985179
0.0449218742088475	0.314382690216515
0.048828125385612	0.313733863260013
0.0527343765623766	0.31302546460831
0.0550825740575453	0.312579512457767
0.0570349532092445	0.312186278790573
0.0605468757328068	0.311453125179023
0.0644531237264725	0.310586201837803
0.0683593749032371	0.309660174716918
0.0714406655310779	0.308886859947027
0.0733911411896577	0.308378729143317
0.0761718740736673	0.307630411248788
0.0800781252504319	0.306529877099
0.0839843764271964	0.305370888521713
0.0860697072521568	0.304729876072916
0.0880220927700537	0.304103595005651
0.0917968755976266	0.302866712816116
0.0957031235912923	0.301529944984296
0.0977426305250377	0.300813095205116
0.0996962160712055	0.300093224665116
0.103515625944821	0.298649784824238
0.106748132867193	0.297387307336755
0.108693802046491	0.296602227833471
0.111328125115252	0.295521406614934
0.115234376292016	0.293867904530867
0.117247259786881	0.292995732259625
0.11920143102324	0.292114357649573
0.123046875462446	0.290340512146837
0.125367214476376	0.28924232075781
0.127320061543608	0.288285761352642
0.130859374632877	0.286514825202265
0.133155802208157	0.285337572003709
0.13511116074039	0.284307177437341
0.138671873803307	0.282388539133577
0.140686374312394	0.281284720025763
0.142640819295254	0.280180528495383
0.146042727555954	0.278229973259331
0.147987486368978	0.277079894175758
0.150390624150502	0.275635251123511
0.153153270666778	0.273946111064587
0.155101425846288	0.27271583380519
0.158145821175221	0.270764374569062
0.160087934833091	0.269486806009875
0.162109374497697	0.268142128177383
0.164931618173963	0.266228407761361
0.166882536283285	0.264870341815057
0.169642247982411	0.262922173903152
0.171572593723788	0.261501012571208
0.173828124844891	0.259854042206006
0.176168590592925	0.258109398452228
0.178116936758366	0.256605826690751
0.180633886239695	0.254656748412572
0.182585631954721	0.253103631717311
0.184995820300224	0.251154715777173
0.186935699422692	0.249532474907028
0.189247638238726	0.247587082657331
0.191187832487982	0.245905667979345
0.193359374362516	0.244009483254952
0.195363583912983	0.242233982540808
0.197318102107117	0.24043810362775
0.199436167920773	0.238485972757762
0.201383336339635	0.236619368571093
0.203423635864997	0.234665732095343
0.20538254991866	0.232744289481482
0.207351067381588	0.230790863090257
0.209300833209122	0.228787863117358
0.211199669454866	0.226835773627656
0.213153614691205	0.224762990578409
0.214986318874996	0.222809949342146
0.21689525191033	0.22070312623367
0.218704620796364	0.218698528345143
0.220411512997641	0.216745366151124
0.222364780233923	0.214501096833794
0.224016951782665	0.212547842329908
0.225972128878264	0.210218224582796
0.227567488478521	0.208261844275827
0.229522694222009	0.205835498520501
0.231064721000835	0.203880856185511
0.233016753194759	0.201346877125272
0.234507812194609	0.199393001917107
0.236085133173616	0.197265625539281
0.237908587272114	0.194792898850439
0.239304894968145	0.192835114796873
0.241259855613021	0.190067098392816
0.242611214770023	0.188112058170469
0.244341474100044	0.185546875192086
0.245874024793559	0.18325558195527
0.247139828619353	0.181297731056628
0.249095269912157	0.178247185980693
0.250321526917692	0.176293138885191
0.251825452003142	0.173828124844891
0.253459957353201	0.171115417966658
0.254605306351866	0.169158531546971
0.256415677914042	0.166015625674461
0.257670818358648	0.163804285514857
0.25873948968883	0.161845696137278
0.260693485854751	0.158219866420945
0.26172740092846	0.156266341353656
0.262732123802507	0.154296875327266
0.264678875235418	0.150430123224278
0.265644395063883	0.148476725480943
0.266594731510777	0.146484376156836
0.268427196962153	0.142578124980071
0.26942926194865	0.140393971667846
0.270288539486404	0.138434194994392
0.271876055931065	0.134765625809641
0.273073620483458	0.131919066441169
0.273867345283251	0.129961654810169
0.275057945215335	0.126953123456112
0.276553982581806	0.123046875462446
0.277313864674499	0.121009921373988
0.278008219494023	0.119051398841486
0.279339095409849	0.115234376292016
0.280631360336481	0.111375537372799
0.281265035742402	0.10942131202376
0.28187522624492	0.107421873938487
0.283025906934177	0.103515625944821
0.284122252125864	0.0996093747680569
0.284911113150595	0.0966981443800086
0.285409214009792	0.094738701931935
0.286121117253341	0.0917968755976266
0.28701715639985	0.0878906244208621
0.287842225174135	0.0839843764271964
0.288603122675365	0.0800781252504319
0.289017676738735	0.0778614788650252
0.289350234175425	0.075910436614848
0.289931926393832	0.0722656260800016
0.290486877398702	0.0683593749032371
0.290962556509516	0.0644531237264725
0.291359457106598	0.0605468757328068
0.291674119161487	0.0566406245560423
0.291903480533075	0.0527343765623766
0.292044848319727	0.048828125385612
0.292093829845013	0.0449218742088475
0.292045561333872	0.0410156262151818
0.291895923856377	0.0371093750384172
0.291637424397807	0.0332031238616527
0.291263238394203	0.0292968749130573
0.29075975491483	0.0253906250095323
0.290105516690263	0.0214843751060073
0.289406189870317	0.0180755213235913
0.288927649153626	0.0161961713724595
0.288261035040683	0.0136718749806474
0.287069588404302	0.0097656250771224
0.285800900690939	0.00619590479935646
0.285002057468177	0.00429292002086563
0.283954194055255	0.00195312501542448
0.282174182890023	-0.00159804419400566
0.281010687044748	-0.00349244323176744
0.279436062150477	-0.00585937485528751
0.277699968200242	-0.00821922503876965
0.27595063892494	-0.0101930238993299
0.273987803293479	-0.0122573539112395
0.271750371272505	-0.014201442681953
0.269773109837003	-0.0158248721212128
0.267578124439351	-0.0173504785662506
0.264955811202596	-0.0191380085293039
0.262943077313378	-0.0202507110294214
0.259765625268921	-0.0219413980743923
0.257342169767361	-0.0231986438205862
0.255354999345102	-0.0241732466216532
0.25195312609849	-0.0259089729239697
0.249619036097477	-0.0271244850609861
0.247648681986505	-0.0282386982598234
0.24447690222422	-0.0301738479340032
0.242555937075188	-0.0314957376434328
0.240234375751296	-0.0332153246795901
0.238091122076346	-0.0349756451952626
0.23611015233067	-0.0369322355867559
0.234215581437401	-0.03888966313325
0.232600750821406	-0.0410156262151818
0.230785028470044	-0.043501215806524
0.229660216825236	-0.0455137937238983
0.227960247863984	-0.048828125385612
0.226841764219713	-0.0515815377320904
0.226174666275744	-0.0535760865775112
0.22523403509728	-0.0566406245560423
0.224271803409939	-0.0605468757328068
0.223536622164414	-0.0644531237264725
0.223007950823748	-0.0683593749032371
0.222723534574245	-0.0712181446389434
0.222580097773333	-0.0731937763278283
0.222427512746292	-0.0761718740736673
0.222325026512237	-0.0800781252504319
0.222328932174541	-0.0839843764271964
0.222441664803831	-0.0878906244208621
0.222591311830623	-0.090784723370836
0.222727020067499	-0.0927245611130195
0.222980830821445	-0.0957031235912923
0.223392446884566	-0.0996093747680569
0.223893969575039	-0.103515625944821
0.224481827455942	-0.107421873938487
0.225150220921149	-0.111328125115252
0.225897122336684	-0.115234376292016
0.226424861029383	-0.117802863327017
0.226862521207392	-0.119752409520729
0.22764456721746	-0.123046875462446
0.228652336317118	-0.126953123456112
0.229714870632694	-0.130859374632877
0.230363974518797	-0.133159765166239
0.23095359583647	-0.135111775078471
0.232072015818763	-0.138671873803307
0.233381418549667	-0.142578124980071
0.234212010000478	-0.144986584902893
0.234911661496507	-0.146938247857348
0.236177933237834	-0.150390624150502
0.237595309865231	-0.154084912774057
0.238368965226699	-0.156027344741812
0.23925571290763	-0.158203126504031
0.240915151471075	-0.162109374497697
0.241972977983434	-0.164537318168651
0.242855667213316	-0.166489853292194
0.244444842052484	-0.169921873668127
0.245727694555782	-0.172617913840719
0.246693383088486	-0.174564292851064
0.248294306745553	-0.177734376021656
0.249646366184305	-0.180351564469243
0.250688111681214	-0.182301588127784
0.252454677436854	-0.185546875192086
0.253718243544148	-0.187828472709769
0.254835619470014	-0.189782507072876
0.256786216086351	-0.19312807766682
0.257959286693002	-0.195066228366607
0.259303856300133	-0.197265625539281
0.261111760960691	-0.200164330433308
0.262370587433779	-0.202109678119621
0.264319095937263	-0.205078124709711
0.265634371485567	-0.207017198508168
0.266974411543017	-0.208985754168283
0.268923804947984	-0.211786031279304
0.270327414672803	-0.21373291003617
0.272276553429861	-0.216407499305533
0.27373704831444	-0.218347321132222
0.275523432043594	-0.22070312623367
0.277185948663637	-0.222854757824824
0.278743025133882	-0.224808699878064
0.280693685412196	-0.227238359239305
0.282310145774808	-0.229187778109063
0.284258122700781	-0.23152098957479
0.285938225942036	-0.233465961655438
0.287884404417153	-0.235704253113105
0.289629509720266	-0.237648247982402
0.29157541444888	-0.239794296418152
0.293386476743509	-0.241740064273515
0.295333218627124	-0.243798873518759
0.297216168026448	-0.245743431796555
0.29915925571257	-0.247723211063256
0.301120872217166	-0.249665697143693
0.303066866072548	-0.251566981192462
0.305098794047904	-0.253517498231327
0.307047604945779	-0.255347312161351
0.309163703604338	-0.257294566523883
0.311112052952878	-0.259059703068133
0.313308989590132	-0.261011853036714
0.315258577164129	-0.262712932899469
0.317552079471555	-0.264662625515729
0.319503134454128	-0.266300568612559
0.321893323389482	-0.268251922806425
0.323844881301675	-0.26983251919416
0.326171885724621	-0.271656033771537
0.328301283370225	-0.273304423798831
0.330252268324623	-0.274777291388687
0.332871544885063	-0.276730711413714
0.334824089557903	-0.278154845759994
0.337561268100186	-0.280109551756961
0.339513749111049	-0.281481572408676
0.34179689043168	-0.283028189216061
0.344366892621739	-0.284752690320241
0.346319246308647	-0.286030685414676
0.349366013046233	-0.287984948960902
0.351319576310708	-0.289215589093569
0.353515628046479	-0.290550969094285
0.356514966611023	-0.292353042317728
0.358469293819226	-0.293501759034988
0.361328130400008	-0.295148716667795
0.363846852867403	-0.296567146900915
0.365804363174468	-0.29762780955436
0.369140632753537	-0.299400910211963
0.371444559709735	-0.300603071159113
0.373393634804816	-0.301597114736479
0.376953135107066	-0.303368843478472
0.379311047419961	-0.304498843574425
0.381263814909722	-0.305409254412294
0.384765637460595	-0.307009821562289
0.387525670652706	-0.308245013526328
0.389477133071933	-0.309089846161447
0.392578139814124	-0.310386300046181
0.396194935895888	-0.311842863803666
0.398147735216637	-0.312614456517072
0.400390610336665	-0.313472174336383
0.404296877428924	-0.314929817164382
0.407375029521287	-0.316019608355512
0.40932610996865	-0.316691544609752
0.412109379782453	-0.317614761054343
0.416015615043723	-0.318874313273972
0.419350834200168	-0.319902231389425
0.421303633520917	-0.320482096509086
0.423828117397252	-0.321193423611741
0.427734384489511	-0.322255496377982
0.431640619750781	-0.32326555730882
0.434571553520784	-0.323988311736389
0.43652374805275	-0.324448810648731
0.43945312210431	-0.325106757183473
0.443359389196569	-0.325937100352572
0.44726562445784	-0.326712885207179
0.45117185971911	-0.327432806676761
0.454190360538802	-0.327951970101127
0.456142841549665	-0.328269293226664
0.458984362072639	-0.328701780869022
0.462890629164898	-0.329249942324019
0.466796864426168	-0.329742304055968
0.470703131518427	-0.330178675078937
0.474609366779697	-0.330560264970494
0.478515633871956	-0.330888410632161
0.482421869133226	-0.331162952908995
0.486328136225485	-0.331384432927801
0.490234371486755	-0.331551609280025
0.494140638579014	-0.331658211260908
0.498046873840284	-0.331708567884902


==> tikz/rayleigh_taylor_nonlinear_profiles_a2-1.tsv <==
0.471079200330865	-0.0942101916622755
0.43254496092425	-0.0870453532115925
0.394024281158503	-0.0766692859613259
0.355523940854057	-0.0614763755116843
0.317050719831347	-0.0398610074628765
0.278582018688927	-0.0171752298142071
0.240126877187374	0.00872177663404547
0.201660435985098	0.0319427590826452
0.163184955022244	0.0530229223315227
0.124686874657943	0.0687510375810944
0.086172974712629	0.0807327192311529
0.0476432551863028	0.0889679672816973
0.0187431406163773	0.0944753973196921


==> tikz/rayleigh_taylor_nonlinear_profiles_a2-10.tsv <==
-0.00195312501542448	0.092696120124689
-0.00585937485528751	0.092652253839274
-0.0097656250771224	0.0925646390431019
-0.0136718749806474	0.0924335081023897
-0.0175781248841724	0.0922584217494943
-0.0214843751060073	0.0920393481534271
-0.0253906250095323	0.091776592891679
-0.0292968749130573	0.0914702323586226
-0.0332031238616527	0.0911201678781931
-0.0371093750384172	0.0907262243799531
-0.0410156262151818	0.0902891626245308
-0.0438086394946003	0.0899519546804043
-0.0457610950406722	0.0897002447717067
-0.048828125385612	0.0892826635813188
-0.0527343765623766	0.0887122522652774
-0.0566406245560423	0.0880967969172422
-0.0605468757328068	0.0874367240724606
-0.0644531237264725	0.0867335584352874
-0.0675101846057771	0.0861546100480986
-0.0694621022081413	0.0857702508605317
-0.0722656260800016	0.0851970766146783
-0.0761718740736673	0.0843618601212218
-0.0800781252504319	0.0834798934547814
-0.0839843764271964	0.0825520456013466
-0.0860265762625789	0.0820539320097542
-0.0879804291890511	0.0815568051788089
-0.0917968755976266	0.0805628061648273
-0.0957031235912923	0.0795008225253546
-0.0991014890629586	0.0785421750073326
-0.101052279848326	0.0779777224523606
-0.103515625944821	0.0772457020240049
-0.107421873938487	0.0760491910773343
-0.111255763728826	0.0748286891145421
-0.113207487162159	0.0741948290888877
-0.115234376292016	0.0735155589748704
-0.119140624285682	0.0721789025515108
-0.122742077830931	0.0709055706969087
-0.12469347977128	0.0702022140738038
-0.126953123456112	0.0693679525100058
-0.130859374632877	0.0678952377088959
-0.133756118738005	0.0667775434731433
-0.135708275072784	0.066008650027572
-0.138671873803307	0.064821182264768
-0.142459032519255	0.0632648188086678
-0.144411341642779	0.062449996429619
-0.146484376156836	0.061563255114886
-0.150390624150502	0.0598632670550408
-0.152796394354785	0.0587985618660412
-0.1547481687177	0.0579142046923556
-0.158203126504031	0.0563282829802244
-0.160931895299121	0.0550556832383605
-0.162882899352112	0.0541275680046212
-0.166015625674461	0.0526198518484265
-0.168866179832005	0.0512266731385773
-0.170817705913209	0.0502564805209834
-0.173828124844891	0.0487422453783196
-0.17662737381498	0.0473137756513892
-0.17857863251588	0.0462999745793881
-0.181640624015322	0.0446909181047291
-0.184230886629636	0.0433133079314131
-0.186181833386848	0.042255895221906
-0.189453126368851	0.0404659750699173
-0.191701002137191	0.0392276541196965
-0.193651544640847	0.0381318532379157
-0.197107097666665	0.0361776788184584
-0.199072737608222	0.0350731435134007
-0.201171873532947	0.033849356592583
-0.204375277382424	0.0319826187157616
-0.206340669042271	0.0308453433290505
-0.208984375886476	0.0292714960658319
-0.211573670838737	0.027727747548831
-0.213527765680722	0.0265494117783517
-0.216732334544383	0.0245945997841924
-0.218708122205112	0.023411842689394
-0.22070312623367	0.0221470415397415
-0.223762669930087	0.0202254684188272
-0.225736534999104	0.0190129942313646
-0.228515625404101	0.0172450918925131
-0.230772811736612	0.0158192141629859
-0.232719384915987	0.0145674828172601
-0.235739830609084	0.0125959678301333
-0.237798012783852	0.0114081499264544
-0.240234375751296	0.00973742186627686
-0.242685890269322	0.00813751807408513
-0.244650753534757	0.00687142745108377
-0.247605570095521	0.00489887031738952
-0.24969087545569	0.00370328406093832
-0.25195312609849	0.00207064015526228
-0.254440319971659	0.000353842150327726
-0.256469185805909	-0.000890050814450722
-0.259380050137588	-0.00286620112563318
-0.261401887689552	-0.00411647607630566
-0.263671876445685	-0.00569880852616028
-0.266101265243523	-0.00749649543937185
-0.268248870214616	-0.00866338414972426
-0.271140432234797	-0.010652988687683
-0.273086025019723	-0.0119515287754116
-0.275390623609781	-0.0134682842957541
-0.277886026694914	-0.015266132592078
-0.280001017635069	-0.0164515297490725
-0.28290541709296	-0.0184395019939348
-0.284845961483091	-0.0197358788476769
-0.287109373956976	-0.0212062741246463
-0.289738167983013	-0.0229987117895248
-0.291783445874995	-0.024207216016087
-0.294772674917554	-0.0261827114683406
-0.296716431054436	-0.0274458048854536
-0.298828124304171	-0.0287810744326391
-0.301732250015559	-0.0306482531686529
-0.303721508550672	-0.0318612216913688
-0.306640623474601	-0.0337244008636627
-0.308688139085083	-0.0350976088112527
-0.310716247341804	-0.0362644500934321
-0.31387499231425	-0.0382201714989362
-0.315817764873584	-0.0394230072630452
-0.318359383371092	-0.0409515026886101
-0.321001132609497	-0.0425608201773758
-0.322990155595294	-0.043696540301983
-0.326171885724621	-0.0455794706027146
-0.328203466742201	-0.0468298873286103
-0.33022031001205	-0.0479163776462203
-0.333636666358483	-0.049873190854634
-0.33557915243892	-0.0509839363855712
-0.337890623339421	-0.0522576788599266
-0.341090624456215	-0.0540114517412403
-0.343036548283422	-0.0550743266483943
-0.34570312569295	-0.0564935399238344
-0.348688713270411	-0.0580594208455315
-0.350640143858649	-0.0590710892412952
-0.353515628046479	-0.0605367248305364
-0.356453437310024	-0.0620121229839869
-0.358405281701114	-0.0629804630380432
-0.361328130400008	-0.0644075894972539
-0.364403799675259	-0.0658777737347687
-0.366353002094294	-0.0667991185172288
-0.369140632753537	-0.0680855933870315
-0.372600151920537	-0.0696446879419552
-0.37454617124071	-0.0705136898467312
-0.376953135107066	-0.0715489736529508
-0.380859370368336	-0.0732096599911489
-0.383044917877863	-0.0741245494491172
-0.385009431002423	-0.0749115642765089
-0.388671872721866	-0.0763761876403121
-0.391924458631857	-0.0776334225639699
-0.393874584149562	-0.0783734102887768
-0.396484375075395	-0.0793316344546502
-0.400390610336665	-0.0807314626580218
-0.403272747201116	-0.0817208971082355
-0.405225514690876	-0.082373508769285
-0.408203112690194	-0.0833414286542915
-0.412109379782453	-0.0845814812102931
-0.415328256675498	-0.0855625122795116
-0.417280355714497	-0.0861414383850083
-0.419921882135982	-0.0868959887871081
-0.423828117397252	-0.0879759028224696
-0.427734384489511	-0.0889917410777422
-0.430442183029299	-0.089664457191203
-0.432395841786741	-0.0901283397376353
-0.43554688684304	-0.090847758277597
-0.43945312210431	-0.0917046866883901
-0.443359389196569	-0.0925137349261034
-0.44726562445784	-0.0932621451304988
-0.449580660429066	-0.0936882379272432
-0.451538425384039	-0.0940207476174497
-0.455078126811369	-0.0945953542577909
-0.458984362072639	-0.0951774316311609
-0.462890629164898	-0.0957092383242059
-0.466796864426168	-0.096185149801237
-0.470703131518427	-0.0966109051895022
-0.474609366779697	-0.0969864153622332
-0.478515633871956	-0.097306361361232
-0.482109447979937	-0.0975547226499269
-0.484061101385095	-0.097675674040479
-0.486328136225485	-0.0977898008670713
-0.490234371486755	-0.0979484815284328
-0.494140638579014	-0.0980549307205704
-0.498046873840284	-0.0981096863871917


==> tikz/rayleigh_taylor_nonlinear_profiles_a2-11.tsv <==
-0.00195312501542448	0.167499665941321
-0.00585937485528751	0.167443974443635
-0.0097656250771224	0.16733334902579
-0.0136718749806474	0.167168894223094
-0.0175781248841724	0.166951262570811
-0.0214843751060073	0.166681046125331
-0.0253906250095323	0.166358334013421
-0.0292968749130573	0.165982846122382
-0.0332031238616527	0.165553576592973
-0.0371093750384172	0.165070522242096
-0.0410156262151818	0.164533979097945
-0.0435702094743543	0.164157638136411
-0.0455227573302932	0.163848600617212
-0.048828125385612	0.163298188711319
-0.0527343765623766	0.162597983356088
-0.0566406245560423	0.161843337461022
-0.0605468757328068	0.161032471673858
-0.063500062546953	0.160385411337224
-0.0654517827971878	0.159937536594968
-0.0683593749032371	0.15924227140917
-0.0722656260800016	0.158254625860517
-0.0761718740736673	0.157208799630867
-0.0788531510337387	0.156461108806814
-0.0808054378755709	0.155894606336175
-0.0839843764271964	0.154943760593463
-0.0878906244208621	0.153718652686618
-0.0909503845680015	0.152717338911452
-0.0929012772125322	0.152057231052583
-0.0957031235912923	0.151081229279566
-0.0996093747680569	0.149666141300251
-0.102221954088492	0.148691419132977
-0.104174874366998	0.147939300618407
-0.107421873938487	0.146657982368761
-0.110976287648756	0.145202067963444
-0.11292641634956	0.144382601443155
-0.115234376292016	0.143385139217612
-0.119140624285682	0.141644022337373
-0.121233871477512	0.140691063017017
-0.123189331868909	0.13977133206568
-0.126953123456112	0.137960689940101
-0.129188741110735	0.136862597227139
-0.13114116164272	0.135867681480686
-0.134765625809641	0.133982465714971
-0.136849011761197	0.132883844607599
-0.138803424913069	0.131814797671752
-0.142302455886241	0.129859076266248
-0.144261586390626	0.128753076735713
-0.146484376156836	0.127449101188368
-0.149501323624284	0.125648695908729
-0.151455020578912	0.124458067328755
-0.154296875327266	0.122685192671171
-0.156529373545005	0.121275512776822
-0.158487319936613	0.12000774816213
-0.161442448441065	0.118058440700832
-0.16338480083135	0.11672839239071
-0.166015625674461	0.114900526517189
-0.168150074897959	0.113411663855553
-0.170104602641389	0.112006589905257
-0.17278725151707	0.110055054274756
-0.174738876274339	0.108596446967802
-0.177301566886313	0.106642581308934
-0.179254655869058	0.105133563265305
-0.181640624015322	0.103239832710135
-0.183662572975745	0.101619017868281
-0.185615620578205	0.100008159759666
-0.187973329172773	0.098056920157359
-0.189926322662553	0.0963960364670315
-0.192203250574205	0.0944472955973314
-0.194150068852192	0.0927243128313083
-0.196342428193283	0.0907767465250882
-0.198289170076898	0.0889921357820011
-0.200398924819425	0.0870452029124545
-0.202343689998647	0.0851941290651322
-0.204377047185391	0.0832464895476383
-0.206320984758909	0.0813316391315202
-0.208291822700908	0.0793870299241428
-0.210238204894351	0.0774136136720657
-0.212146205281719	0.0754655571686209
-0.214095706912047	0.0734331771932272
-0.215946153688893	0.0714840543516636
-0.217897074981314	0.0693873789623596
-0.219690627049104	0.0674366964023538
-0.221641019947113	0.0652697509225759
-0.223380764911743	0.0633176741652686
-0.225335445443919	0.0610823652712349
-0.22702081989689	0.0591266565981263
-0.228974217640225	0.0568122827114635
-0.230611540032777	0.0548584838976719
-0.232346446687136	0.0527343765623766
-0.234145483234265	0.050492707836817
-0.235710017705144	0.048558548743003
-0.237655015250582	0.0460651955735367
-0.239169734224273	0.04412010890133
-0.241119165826426	0.0415560527399446
-0.242591161247194	0.0395970177285253
-0.244450797630454	0.0371093750384172
-0.245989587197738	0.0350120916772306
-0.247407138895572	0.0330694050615657
-0.249358139765464	0.0303356932322531
-0.250733031572352	0.0283885891119878
-0.25268012996304	0.0255545670150025
-0.254015809175049	0.0235974218093775
-0.255445077859794	0.0214843751060073
-0.257278749705638	0.0187237762772285
-0.258583934830551	0.0167922165019451
-0.260530562122607	0.0137930686050229
-0.261794401976403	0.0118354016894945
-0.263119920736845	0.0097656250771224
-0.264992951600116	0.00679946140553625
-0.266221732803048	0.00486270522136086
-0.267994190474681	0.00195312501542448
-0.269330948757204	-0.000334320523317961
-0.270531881028193	-0.00223609664733996
-0.2724778080385	-0.00552492952266318
-0.273632139742152	-0.00748420931438493
-0.27498454613868	-0.0097656250771224
-0.276727050850023	-0.0127853762180476
-0.277879685961982	-0.0146980637184891
-0.279501563958856	-0.0175781248841724
-0.280884563118545	-0.0201788025979633
-0.282052445274052	-0.0220155703257609
-0.283910445544498	-0.0253906250095323
-0.285062218036665	-0.0275113913642623
-0.286178444863843	-0.0294275926875373
-0.288131829874782	-0.0329158237245809
-0.289223578671712	-0.034867929129778
-0.290466677453324	-0.0371093750384172
-0.292209261742139	-0.0404421591242331
-0.293407978576321	-0.0421708619189109
-0.294767375057949	-0.0449218742088475
-0.29628572913054	-0.0479263216470647
-0.29750875529073	-0.0496505649202371
-0.299146316415697	-0.0527343765623766
-0.300503449714034	-0.0551769179247113
-0.30163058820411	-0.0570974247075069
-0.30357435070719	-0.0605392012814509
-0.304735790270601	-0.0624156030464169
-0.30583249196936	-0.0644531237264725
-0.307733098018071	-0.0678824161866804
-0.308963690404255	-0.0696779895222477
-0.310387426863178	-0.0722656260800016
-0.31203344866492	-0.0749844827052359
-0.313226763780333	-0.0769321954340036
-0.315144870506587	-0.0800781252504319
-0.316462654336795	-0.0819399484226106
-0.316382752189165	-0.0820686029124084
-0.317611100490651	-0.0840222553036523
-0.319544642063286	-0.0871170168058765
-0.320833415130467	-0.0890437115328594
-0.32267346908953	-0.0917968755976266
-0.324116972592385	-0.093898405212695
-0.325454988198958	-0.0958543685337126
-0.327394545828442	-0.0987081821844911
-0.328764742564509	-0.100641736489521
-0.330695292024213	-0.103414880865844
-0.332165692712451	-0.105282599137115
-0.333668815656988	-0.107421873938487
-0.335543597224633	-0.109882995048878
-0.3370497122821	-0.111850879075134
-0.33900133385627	-0.114332060074552
-0.340584066103342	-0.116268358210801
-0.342517957816852	-0.118668637569547
-0.344174187816643	-0.120587438211353
-0.346100885726725	-0.122885081730398
-0.347833541930189	-0.124797977723815
-0.34971901871001	-0.126953123456112
-0.35155222900652	-0.1289172800736
-0.353374935076786	-0.130892084156781
-0.355328180031375	-0.132957893036422
-0.357240872306465	-0.134918879287443
-0.359198987402313	-0.136893444638209
-0.361209241657518	-0.138849124663428
-0.363160067456973	-0.140740219612741
-0.365234365661278	-0.142657272733271
-0.367229309210958	-0.14449389849486
-0.369180453320299	-0.146217377824305
-0.371404038861224	-0.148174070074962
-0.373362153957072	-0.149815110326985
-0.375710898945245	-0.151771430155075
-0.377663316294131	-0.153338122766982
-0.380168033126534	-0.155290043552445
-0.382118381461159	-0.15677630880541
-0.384765637460595	-0.158703360039465
-0.386724771148079	-0.160152074275157
-0.388711725119616	-0.16148466588127
-0.39155047634658	-0.163451092048246
-0.393504803554783	-0.164740345763355
-0.396484375075395	-0.166617826598836
-0.398571214689216	-0.167889048058892
-0.400549574293825	-0.169038286804366
-0.403844336263736	-0.171015977958214
-0.405797517556349	-0.172134022334842
-0.408203112690194	-0.173418065317114
-0.411475911277959	-0.175114542418915
-0.413418588344327	-0.176106561545404
-0.416015615043723	-0.177365009229728
-0.419457404350063	-0.179007669679072
-0.421411190431459	-0.179899309782953
-0.423828117397252	-0.180932750574932
-0.427734384489511	-0.182555701276123
-0.430046396516818	-0.183458278507693
-0.432006389640995	-0.184192902710918
-0.43554688684304	-0.185504543160323
-0.43945312210431	-0.186853171218501
-0.441439885089915	-0.187489848286649
-0.443398859622456	-0.188077250984414
-0.44726562445784	-0.189209813474951
-0.45117185971911	-0.190290529651225
-0.454366449567839	-0.191108500115048
-0.456320394804178	-0.191576743506921
-0.458984362072639	-0.192164283077938
-0.462890629164898	-0.192970597033729
-0.466796864426168	-0.193703629687523
-0.470703131518427	-0.194358431320589
-0.474609366779697	-0.194927152411135
-0.477106666991752	-0.19525038018506
-0.479056888002423	-0.195473671387119
-0.482421869133226	-0.19581900578264
-0.486328136225485	-0.196148446965544
-0.490234371486755	-0.196392355098931
-0.494140638579014	-0.196547941788199
-0.498046873840284	-0.196622283062117


==> tikz/rayleigh_taylor_nonlinear_profiles_a2-12.tsv <==
-0.00195312501542448	0.291660613273016
-0.00585937485528751	0.291609078902443
-0.0097656250771224	0.291507187907875
-0.0136718749806474	0.291354822514656
-0.0175781248841724	0.291151689877689
-0.0214843751060073	0.290897115180015
-0.0253906250095323	0.290590967914583
-0.0292968749130573	0.290233037996866
-0.0332031238616527	0.289823618271959
-0.0371093750384172	0.289362759669446
-0.0392675765456217	0.289090868913964
-0.0412207737537284	0.288820697031868
-0.0449218742088475	0.288282040310072
-0.048828125385612	0.287662080877148
-0.0527343765623766	0.286989157862261
-0.0566406245560423	0.286263707349956
-0.0603709904220971	0.285522357258836
-0.0623213387567224	0.285119446971102
-0.0644531237264725	0.284654351664004
-0.0683593749032371	0.283765025672995
-0.0722656260800016	0.282823640100101
-0.0761718740736673	0.28182874345224
-0.0782524397996315	0.281285073349737
-0.0802087086981399	0.280748412430928
-0.0839843764271964	0.27967863974854
-0.0878906244208621	0.278515497227238
-0.090748022240959	0.277631919912774
-0.0926994082658133	0.277008952451425
-0.0957031235912923	0.276025833269353
-0.0996093747680569	0.274691261775748
-0.102353027733425	0.273724853862701
-0.104306186744345	0.273014914591149
-0.107421873938487	0.271851453759961
-0.111328125115252	0.270338740138554
-0.113326818355391	0.269549958691294
-0.115281852211541	0.268748900031723
-0.119140624285682	0.267131370147894
-0.121853340713212	0.265962345259896
-0.123806133667763	0.265094788482003
-0.126953123456112	0.263661735092711
-0.129994230643921	0.262239606098714
-0.131943105203773	0.261302539990975
-0.134765625809641	0.259921603479348
-0.1378328821546	0.258384987968587
-0.139779254798747	0.257377922333778
-0.142578124980071	0.255907209701852
-0.145410115305053	0.254390437629395
-0.147353343047525	0.253308963875591
-0.150390624150502	0.251603131646236
-0.152765193619741	0.250248306094573
-0.154720217926594	0.249098679011038
-0.15796924194896	0.247141897633613
-0.159928114622337	0.245954665420125
-0.162109374497697	0.244584669219286
-0.1649555678098	0.242770290135643
-0.166917483525689	0.241501341408174
-0.169835834505891	0.23954483696035
-0.171778451093381	0.238215880453137
-0.173828124844891	0.23679682633264
-0.17651889062267	0.234905989214336
-0.178470598140509	0.233498031376471
-0.181136153775302	0.23154764166156
-0.183083605489963	0.230088079424948
-0.185546875192086	0.22820720858918
-0.187584870153872	0.22662989715947
-0.189539709840992	0.22507535125282
-0.191978320076232	0.223124509537871
-0.193926682157167	0.221516872725304
-0.196282977455841	0.219569471940225
-0.198228563874569	0.217908741038643
-0.200500402011141	0.215961995971929
-0.202444008542377	0.214245029262755
-0.204634512136831	0.212295549914119
-0.20658538249967	0.21053289618698
-0.208707277581256	0.208581761626936
-0.210653421042285	0.206765851472741
-0.212718991189511	0.204818253335532
-0.214668101298679	0.202955987712611
-0.216673431299945	0.201010054336107
-0.218617652169261	0.199087001074222
-0.220558148812909	0.197143980233177
-0.222500252921482	0.195151306232986
-0.224375009024337	0.193209568180782
-0.22632480349976	0.191151672484911
-0.228130320836172	0.189198297023269
-0.230079045790378	0.187069007603026
-0.231839063911658	0.185122367578575
-0.233790615457653	0.182928429420449
-0.235495355884099	0.180971367930324
-0.237450256050097	0.17871586545711
-0.239117353149403	0.176763814164594
-0.241070499427928	0.174438856474216
-0.242692819875544	0.17248501309704
-0.244647602266884	0.170085211203123
-0.246224417133171	0.168131068614654
-0.247886917837721	0.166015625674461
-0.249702608358095	0.163669694545682
-0.251185610934726	0.161725811084845
-0.253132804818379	0.159101091425351
-0.254564613616016	0.157149278865249
-0.256515566739425	0.15443725953637
-0.257910728519865	0.152481152975904
-0.259380279320707	0.150390624150502
-0.261229261872077	0.147716165388192
-0.262557588125715	0.14576787970163
-0.264509219249181	0.142838849424746
-0.265794700992139	0.140882450019184
-0.26721950697228	0.138671873803307
-0.269002952701183	0.135868630044146
-0.270220300213003	0.133921324752033
-0.27207443938453	0.130859374632877
-0.273338957238383	0.128737253551271
-0.274483625053891	0.126794044907393
-0.276433610515246	0.123394759520156
-0.27753852142597	0.121437271494783
-0.278819425872764	0.119140624285682
-0.280576124021932	0.115937245900995
-0.281627721209818	0.113982046523704
-0.28303029006131	0.111328125115252
-0.284605796673965	0.108292610632143
-0.285598060899067	0.106337509930917
-0.287003376764877	0.103515625944821
-0.288517252217369	0.100436114669244
-0.289461391170779	0.0984802882214778
-0.290785159226847	0.0957031235912923
-0.292341242570247	0.092396431366847
-0.293245417717446	0.0904405412571032
-0.294406984604812	0.0878906244208621
-0.296080463817336	0.0841257569462438
-0.296936013946322	0.0821703793154168
-0.29783314489574	0.0800781252504319
-0.299466743062623	0.0761718740736673
-0.300528612110537	0.0735889739670198
-0.301313535641977	0.0716393800268248
-0.302600768089308	0.0683593749032371
-0.304021085900054	0.0646274143046524
-0.304751645286032	0.0626712154343191
-0.305527598844879	0.0605468757328068
-0.306920841216705	0.0566406245560423
-0.308104689796103	0.0532626213677952
-0.308774264190987	0.051307176891892
-0.309602318712005	0.048828125385612
-0.310860228452621	0.0449218742088475
-0.311991005224696	0.0413058579863053
-0.312588074993705	0.0393502416230636
-0.31325155057117	0.0371093750384172
-0.314372918103009	0.0332031238616527
-0.315462037660279	0.0292968749130573
-0.316205475864252	0.0265867269279991
-0.316723254640613	0.0246327746888424
-0.31753402811791	0.0214843751060073
-0.318488012396099	0.0175781248841724
-0.319401275290549	0.0136718749806474
-0.320083190559721	0.0106686581284501
-0.320508834539526	0.00871163515382143
-0.321107193463574	0.00585937485528751
-0.321872092120073	0.00195312501542448
-0.322567376404465	-0.00195312501542448
-0.323199094204585	-0.00585937485528751
-0.323773038760363	-0.0097656250771224
-0.324133588368443	-0.0123944181482302
-0.324378400501907	-0.0143584429854253
-0.324757825886239	-0.0175781248841724
-0.32517226535805	-0.0214843751060073
-0.325533260599971	-0.0253906250095323
-0.325837501189185	-0.0292968749130573
-0.326080116984435	-0.0332031238616527
-0.326259643760242	-0.0371093750384172
-0.326375540389802	-0.0410156262151818
-0.326428634478817	-0.0449218742088475
-0.326421758985276	-0.048828125385612
-0.326360420670208	-0.0527343765623766
-0.326250158125634	-0.0566406245560423
-0.326095077549085	-0.0605468757328068
-0.325896961475924	-0.0644531237264725
-0.325653422582005	-0.0683593749032371
-0.325356439458196	-0.0722656260800016
-0.324993916328821	-0.0761718740736673
-0.324561874320304	-0.0800781252504319
-0.324270779929389	-0.082403089307008
-0.323998529483736	-0.0843634994171356
-0.323468798171149	-0.0878906244208621
-0.322810596988498	-0.0917968755976266
-0.322077847630503	-0.0957031235912923
-0.32130012108559	-0.0996093747680569
-0.320609133984662	-0.10296286172887
-0.320192625498591	-0.10490290637248
-0.319645132494354	-0.107421873938487
-0.318763891574455	-0.111328125115252
-0.317839414622714	-0.115234376292016
-0.316887069640439	-0.119055272672801
-0.316377945709883	-0.12098379449853
-0.315828243635037	-0.123046875462446
-0.314730348274205	-0.126953123456112
-0.313556500991431	-0.130859374632877
-0.312730607794541	-0.133542590100155
-0.31210915548825	-0.135481351954923
-0.311088838612879	-0.138671873803307
-0.309812084927	-0.142578124980071
-0.308887280116077	-0.145447901871642
-0.308265741866117	-0.147413178939929
-0.307310363390626	-0.150390624150502
-0.306052463199306	-0.154296875327266
-0.30505112077625	-0.157390545026581
-0.304435646329622	-0.159366278574629
-0.3035617392695	-0.162109374497697
-0.302342278180035	-0.166015625674461
-0.301258181552769	-0.169577761582569
-0.300679761559992	-0.171532610818985
-0.300026554659455	-0.173828124844891
-0.298975508147671	-0.177734376021656
-0.298006767023159	-0.181640624015322
-0.297210559406254	-0.185228609869286
-0.29681109004839	-0.187188622092056
-0.296403233225025	-0.189453126368851
-0.295744949281804	-0.193359374362516
-0.29513636942731	-0.197265625539281
-0.294602780198902	-0.201171873532947
-0.294138439286234	-0.205078124709711
-0.293773567029899	-0.208984375886476
-0.293493346104696	-0.212890623880141
-0.293268854874366	-0.216796875056906
-0.293120582946283	-0.22070312623367
-0.293068539279892	-0.224609374227336
-0.293082704069827	-0.228515625404101
-0.293169271626474	-0.232421876580865
-0.293400071758748	-0.236328124574531
-0.293669689781642	-0.240234375751296
-0.294032967305447	-0.244140623744961
-0.294505682951221	-0.248046874921726
-0.295105607959909	-0.25195312609849
-0.295867177094999	-0.255859374092156
-0.296565125633138	-0.259119217467553
-0.297030625193792	-0.261062492956507
-0.297719826576258	-0.263671876445685
-0.298601280763782	-0.267578124439351
-0.299776016131138	-0.271484375616115
-0.300658422065222	-0.273773902233063
-0.301365407421029	-0.275743852090479
-0.30262853426068	-0.279296874786546
-0.304000615391273	-0.282917286868616
-0.304807063037216	-0.284866037287613
-0.305847115125531	-0.287109373956976
-0.307494690279517	-0.29101562513374
-0.308582024118326	-0.292990893949355
-0.309617842685154	-0.294941114960026
-0.311531146115225	-0.298657070937533
-0.312629576236666	-0.300542910590624
-0.313855012002694	-0.302734375480935
-0.315710602667301	-0.305812492559211
-0.316930206996214	-0.307746447934698
-0.318686001145305	-0.310546874651365
-0.320159775918336	-0.312711114497111
-0.3215668966012	-0.314676337452718
-0.323525616485832	-0.317302174379912
-0.325044081966884	-0.319251414996134
-0.326994907766338	-0.321696544217843
-0.328609789311914	-0.323629831142569
-0.330544476800139	-0.325945917536419
-0.332251031592937	-0.327873124742319
-0.334182663306254	-0.33004960042009
-0.335985920642474	-0.331979354105079
-0.337880914887892	-0.333984388078151
-0.339825056179737	-0.335956095006139
-0.34179689043168	-0.337877763620019
-0.343813829194495	-0.339784917303089
-0.345753705133864	-0.341559749566473
-0.347936483347381	-0.343507806069917
-0.349890619569652	-0.345177627901849
-0.352212276386511	-0.347124602151681
-0.354153011762573	-0.348725223414356
-0.356613801830683	-0.350672961607915
-0.358566346503523	-0.352188243990104
-0.361169548414711	-0.354138433169786
-0.363111716185262	-0.35559415977227
-0.365234365661278	-0.357089197645699
-0.367841705600987	-0.358930811323203
-0.369795905485235	-0.3602556170695
-0.372760802920094	-0.362205901742148
-0.374707968155857	-0.363469591990298
-0.376953135107066	-0.364850611262495
-0.379846762958409	-0.366634483526646
-0.381804941716234	-0.367779921652079
-0.384765637460595	-0.369444268553968
-0.387208315696181	-0.370832481629593
-0.389173974736332	-0.371868102844292
-0.392578139814124	-0.37361355510518
-0.394922778604766	-0.374811196051947
-0.396893084969255	-0.375744735286147
-0.400390610336665	-0.37738087993212
-0.403047924928504	-0.378600038627193
-0.40501001889793	-0.379445501515885
-0.408203112690194	-0.380778328671314
-0.411652063968973	-0.382218458089375
-0.413609319628128	-0.382992492239609
-0.416015615043723	-0.383880958793925
-0.419921882135982	-0.385308960605322
-0.422897888585869	-0.386373197878789
-0.424851738329242	-0.387032767793951
-0.427734384489511	-0.387948163364638
-0.431640619750781	-0.389141316142009
-0.435178411318794	-0.39017989763865
-0.437133311484792	-0.39072799543167
-0.43945312210431	-0.391335744497361
-0.443359389196569	-0.392308595002504
-0.44726562445784	-0.393219566065773
-0.45117185971911	-0.394066970644772
-0.453283686658996	-0.394501240822492
-0.455234162317576	-0.394871116910238
-0.458984362072639	-0.395544437812483
-0.462890629164898	-0.396178574767738
-0.466796864426168	-0.396746917069519
-0.470703131518427	-0.397251979365927
-0.474609366779697	-0.397693952642893
-0.478515633871956	-0.398072168449657
-0.481803806827223	-0.398341203965459
-0.483756860795881	-0.398482087921084
-0.486328136225485	-0.398635576948202
-0.490234371486755	-0.398822424851392
-0.494140638579014	-0.398946215566129
-0.498046873840284	-0.399008731627775


==> tikz/rayleigh_taylor_nonlinear_profiles_a2-2.tsv <==
-0.471079200330865	-0.0942101916622755
-0.43254496092425	-0.0870453532115925
-0.394024281158503	-0.0766692859613259
-0.355523940854057	-0.0614763755116843
-0.317050719831347	-0.0398610074628765
-0.278582018688927	-0.0171752298142071
-0.240126877187374	0.00872177663404547
-0.201660435985098	0.0319427590826452
-0.163184955022244	0.0530229223315227
-0.124686874657943	0.0687510375810944
-0.086172974712629	0.0807327192311529
-0.0476432551863028	0.0889679672816973
-0.0187431406163773	0.0944753973196921


==> tikz/rayleigh_taylor_nonlinear_profiles_a2-3.tsv <==
0.466696072503147	-0.205004927817001
0.427968060869205	-0.194419687490638
0.389290035521913	-0.17206021154572
0.353872933747342	-0.142670909420681
0.324952004343706	-0.105269630503114
0.299285182200976	-0.0624441029897747
0.273631992681878	-0.0164074203077385
0.247948129759608	0.0224041632447296
0.219024473831247	0.0591632111285574
0.183621459101095	0.0918707069279163
0.144959338481373	0.117976530569648
0.106269952614388	0.137660043873985
0.0675464851883229	0.14931566925658
0.0320312285236032	0.155584654167


==> tikz/rayleigh_taylor_nonlinear_profiles_a2-4.tsv <==
-0.466696072503147	-0.205004927817001
-0.427968060869205	-0.194419687490638
-0.389290035521913	-0.17206021154572
-0.353872933747342	-0.142670909420681
-0.324952004343706	-0.105269630503114
-0.299285182200976	-0.0624441029897747
-0.273631992681878	-0.0164074203077385
-0.247948129759608	0.0224041632447296
-0.219024473831247	0.0591632111285574
-0.183621459101095	0.0918707069279163
-0.144959338481373	0.117976530569648
-0.106269952614388	0.137660043873985
-0.0675464851883229	0.14931566925658
-0.0320312285236032	0.155584654167


==> tikz/rayleigh_taylor_nonlinear_profiles_a2-5.tsv <==
0.472033460363591	-0.403169542918987
0.433084949141618	-0.394932044985962
0.394166136473571	-0.379736886369394
0.355286160376043	-0.355443248397422
0.338051861082323	-0.0802491525487327
0.330727740783322	-0.0202655076423628
0.333533568778094	-0.124005624620089
0.322921590109065	-0.32690287773399
0.320388075008754	-0.159366364334848
0.317945940074369	0.0295783357828894
0.301897298433547	0.0751579941905518
0.300741339334582	-0.195655567799685
0.300339266604507	-0.289851589361507
0.282570393340117	0.1137974442408
0.284343168559093	-0.231962223590652
0.287468370233776	-0.260880727986886
0.256750927457616	0.153542208279237
0.22119490489566	0.195480147967921
0.182353765368651	0.228872265295296
0.143482927287714	0.255306721939127
0.104561830115519	0.26996667588773
0.0656338794308797	0.283021015832439
0.0299243381901673	0.288993201833882


==> tikz/rayleigh_taylor_nonlinear_profiles_a2-6.tsv <==
-0.472033460363591	-0.403169542918987
-0.433084949141618	-0.394932044985962
-0.394166136473571	-0.379736886369394
-0.355286160376043	-0.355443248397422
-0.338051861082323	-0.0802491525487327
-0.330727740783322	-0.0202655076423628
-0.333533568778094	-0.124005624620089
-0.322921590109065	-0.32690287773399
-0.320388075008754	-0.159366364334848
-0.317945940074369	0.0295783357828894
-0.301897298433547	0.0751579941905518
-0.300741339334582	-0.195655567799685
-0.300339266604507	-0.289851589361507
-0.282570393340117	0.1137974442408
-0.284343168559093	-0.231962223590652
-0.287468370233776	-0.260880727986886
-0.256750927457616	0.153542208279237
-0.22119490489566	0.195480147967921
-0.182353765368651	0.228872265295296
-0.143482927287714	0.255306721939127
-0.104561830115519	0.26996667588773
-0.0656338794308797	0.283021015832439
-0.0299243381901673	0.288993201833882


==> tikz/rayleigh_taylor_nonlinear_profiles_a2-7.tsv <==
0.00195312501542448	0.0933320555308013
0.00585937485528751	0.0932874539495492
0.0097656250771224	0.0931976459982613
0.0136718749806474	0.0930653564095633
0.0175781248841724	0.0928871283380913
0.0214843751060073	0.0926658456714141
0.0253906250095323	0.0924004134235231
0.0292968749130573	0.0920912135662819
0.0332031238616527	0.0917391851138547
0.0371093750384172	0.0913456458691702
0.0410156262151818	0.0909072153812372
0.0449218742088475	0.0904291807772653
0.0480392452622873	0.0900089639810198
0.0499886927799347	0.0897312799856096
0.0527343765623766	0.0893205297253792
0.0566406245560423	0.088708668095959
0.0605468757328068	0.0880517115049631
0.0644531237264725	0.0873461871915333
0.0683593749032371	0.0865988305928613
0.0709608070114581	0.0860742272525406
0.0729109452615586	0.085661684907651
0.0761718740736673	0.0849511790445024
0.0800781252504319	0.0840585362644795
0.0839843764271964	0.083124920635907
0.0871492966114344	0.0823398697805131
0.0890982634811536	0.0818413901325515
0.0917968755976266	0.0811352451148437
0.0957031235912923	0.0800723956724805
0.0996093747680569	0.0789590018032903
0.10200152449231	0.0782578478845978
0.103953327503115	0.0776664344822661
0.107421873938487	0.076594942926493
0.111328125115252	0.0753485082572734
0.11401125782196	0.0744655739287791
0.115960718072002	0.0738039604641483
0.119140624285682	0.0727069977512829
0.123046875462446	0.0713226489576764
0.12541396464936	0.0704661820962183
0.127365341124918	0.0697404387388181
0.130859374632877	0.0684222665705493
0.134414568202367	0.0670402764531994
0.136361135015544	0.0662647207817103
0.138671873803307	0.0653304207868825
0.142578124980071	0.0637176369034562
0.144995599438869	0.0627000702255016
0.146946597125662	0.0618576312807276
0.150390624150502	0.0603515448711501
0.153334497217378	0.0590428328726986
0.155282467777154	0.0581551907409877
0.158203126504031	0.0568103282887623
0.161431692750011	0.0552950299910787
0.163376435647541	0.0543607077145588
0.166015625674461	0.0530890087896728
0.169336186660647	0.0514620060036307
0.171281142825801	0.0504856095263551
0.173828124844891	0.0491996885157544
0.177061491203955	0.0475404950509225
0.17900887607354	0.0465222376405148
0.181640624015322	0.0451385986779546
0.184645345200041	0.043537732316667
0.186594366182441	0.0424787407901244
0.189453126368851	0.0409115197838065
0.192092895719764	0.039449070476526
0.194040493856972	0.0383463845519069
0.197265625539281	0.0365132188187813
0.199426306680499	0.0352767567982958
0.20137761631098	0.0341417274061417
0.204719230313039	0.0321887784797462
0.206671797267571	0.0310383327031844
0.208984375886476	0.0296609421636899
0.211884163034116	0.0279177400353865
0.213840966693233	0.0267357309688206
0.216796875056906	0.024923982398077
0.218979150340803	0.0235799345008504
0.220933280196876	0.0223665276654212
0.224061282800514	0.0204146218405227
0.226008327078521	0.0191828236964896
0.228515625404101	0.0175975338294825
0.231036849787201	0.0159897722394404
0.232989935586848	0.0147356309695664
0.236019099787727	0.0127822173107371
0.23796612815024	0.0115149107439705
0.240234375751296	0.0100469202981913
0.242920475106143	0.00829344630986078
0.244877609807541	0.00701448037027317
0.247836319298213	0.00506048165787309
0.249786225182096	0.0037646440210782
0.25195312609849	0.00232119230724181
0.254670209737659	0.000510384660521734
0.256617696466407	-0.000798233659330247
0.259543928799391	-0.00275029946677746
0.261497460232878	-0.00405398929916869
0.263671876445685	-0.00550450389557665
0.266375177266782	-0.00731172609973875
0.268332044587876	-0.00861302434263113
0.271255545822037	-0.0105664752437171
0.273206861818716	-0.0118728779039443
0.275390623609781	-0.0133324487349241
0.278079380852178	-0.0151327346483563
0.280030254398115	-0.0164411993200263
0.2829559265057	-0.0183960934381362
0.284910266446298	-0.0196949200047623
0.287109373956976	-0.0211478604408129
0.289828141455442	-0.0229373177702271
0.291786221537203	-0.0242099939064637
0.294786225369409	-0.0261634553117759
0.296739855478961	-0.0274315124532541
0.298828124304171	-0.0287826526130548
0.301721822183688	-0.0306465307938587
0.303676225786263	-0.031898817272026
0.306640623474601	-0.0337950911231864
0.30868621649337	-0.0350981053746752
0.310635743588489	-0.0363284749439391
0.31376295678361	-0.0382815416449925
0.315717844217212	-0.0394881748460437
0.318359383371092	-0.0411032728423425
0.320876768936965	-0.0426308833664237
0.322837335018937	-0.0437959039160541
0.326120128537128	-0.045750523969352
0.328072959688865	-0.0469057692223777
0.330078120985892	-0.048076506617564
0.333391854225019	-0.0500011004992982
0.335348345940448	-0.051119065298454
0.337890623339421	-0.0525560402655432
0.340782818796275	-0.0541723987689914
0.342741729666839	-0.0552405608033549
0.34570312569295	-0.0568413539533686
0.348324121126776	-0.0582415832271968
0.350280358194295	-0.0592698164694375
0.353515628046479	-0.0609608536552831
0.35598997811574	-0.062236865679127
0.357944623633829	-0.0632221111712385
0.361328130400008	-0.06490488184934
0.363849017374629	-0.0661365373905441
0.365809296977703	-0.0670609602296036
0.369140632753537	-0.0686161841363113
0.371981421163773	-0.0699133987816738
0.373935143583192	-0.0707912560674835
0.376953135107066	-0.0721286923500642
0.380347209761467	-0.0736024448414031
0.382301887110544	-0.074437145672844
0.384765637460595	-0.0754701312816854
0.388671872721866	-0.0770556391909646
0.391006452920103	-0.0779795654666016
0.392965650269565	-0.0787219023183686
0.396484375075395	-0.0800342303171271
0.400241832295863	-0.0813906251365289
0.402194981757486	-0.0820840664066792
0.404296877428924	-0.0828080272287167
0.408203112690194	-0.0841275522140019
0.412001440900048	-0.0853556299520853
0.413954112896842	-0.0859716805396077
0.416015615043723	-0.0865911593246042
0.419921882135982	-0.0877334111680759
0.423828117397252	-0.0888194049222635
0.426741098489675	-0.089595387129
0.428695202880957	-0.0901005099042862
0.431640619750781	-0.0908408891502531
0.43554688684304	-0.0917815648921012
0.43945312210431	-0.0926665746010534
0.443069377059267	-0.0934170888337964
0.4450188659572	-0.0938087755149433
0.44726562445784	-0.0942304310718744
0.45117185971911	-0.0949327404554537
0.455078126811369	-0.0955854380601725
0.458984362072639	-0.0961824982798851
0.462890629164898	-0.0967276166923703
0.466796864426168	-0.0972198797482547
0.469717357631904	-0.0975548786217711
0.471671239206266	-0.0977594691180168
0.474609366779697	-0.0980385664093217
0.478515633871956	-0.0983664160427944
0.482421869133226	-0.0986419800943626
0.486328136225485	-0.0988614674932817
0.490234371486755	-0.0990283923806954
0.494140638579014	-0.0991398676859358
0.498046873840284	-0.0991932291552556


==> tikz/rayleigh_taylor_nonlinear_profiles_a2-8.tsv <==
0.00195312501542448	0.168604233077368
0.00585937485528751	0.168550425974207
0.0097656250771224	0.168447128049943
0.0136718749806474	0.168288994881586
0.0174955638940633	0.168082150751346
0.0194489208937328	0.167963758572279
0.0214843751060073	0.167815372052636
0.0253906250095323	0.167499847377957
0.0292968749130573	0.167130340529679
0.0332031238616527	0.166707911479724
0.0371093750384172	0.166231516171666
0.0410156262151818	0.165700498887139
0.0449218742088475	0.165115913231866
0.048828125385612	0.164472672613866
0.0509872213435967	0.164100377370985
0.0529399601854672	0.163741129650339
0.0566406245560423	0.16303596821018
0.0605468757328068	0.162239891100328
0.0644531237264725	0.161387345816668
0.0680387031576978	0.160551429041462
0.0699860721117884	0.160077230071619
0.0722656260800016	0.159496113994105
0.0761718740736673	0.158465643033364
0.0800781252504319	0.15738749880097
0.0830007574986033	0.156541768531973
0.084949644790851	0.155952710622799
0.0878906244208621	0.155036366488651
0.0917968755976266	0.153763900436939
0.0948548213784148	0.152728638912411
0.0968038423608147	0.152046796854514
0.0996093747680569	0.151042245867805
0.103515625944821	0.149588464138725
0.10598836218296	0.148643271579592
0.107938535447147	0.14786864855607
0.111328125115252	0.146494651199962
0.114629711649123	0.145111012237402
0.116576144772148	0.144268401405289
0.119140624285682	0.143135717956996
0.122862459446787	0.141444798545808
0.124805582146996	0.14053488745446
0.126953123456112	0.139514615142473
0.130767204822233	0.137648421575557
0.132706090817857	0.136665592055481
0.134765625809641	0.1356117444167
0.13838156882091	0.133708190818442
0.140314626562517	0.132645315911288
0.142578124980071	0.131403474453726
0.145758152151508	0.129614738414514
0.147694237020133	0.128477044768612
0.150390624150502	0.126892068436843
0.152931446873295	0.125363929518351
0.154882119884004	0.124152925922562
0.157977091470753	0.122200190263791
0.159922025354214	0.120943681086673
0.162109374497697	0.119511124260804
0.164817822389653	0.117703846670722
0.166773508781069	0.116369981825064
0.169575113244316	0.114420617067987
0.171506098788565	0.113019318272942
0.173828124844891	0.111343954665892
0.17613971352005	0.109646503535839
0.178092401432339	0.108164360395901
0.180634408267908	0.1062100268215
0.182583180968597	0.104675053789752
0.185036678557214	0.102729747483723
0.186974771961221	0.10113563884132
0.18933222590788	0.0991920036621938
0.191274415960123	0.0975450364800903
0.193359374362516	0.0957554537365809
0.195488055810876	0.0939062674668837
0.197440441328773	0.0921527396841824
0.199606508273265	0.0902001186169697
0.201557547340343	0.0883875157024916
0.203649947827876	0.0864353848325036
0.205603418782485	0.084565447941326
0.207625708334487	0.0826134603107869
0.20957732035936	0.0806777605971237
0.211530692637904	0.0787249453608805
0.213482877620573	0.0767240144022417
0.215373517386748	0.0747715811378619
0.21732622439763	0.0727035154411281
0.219156515792483	0.0707499967400363
0.221109490183669	0.0686118933190455
0.222883768587851	0.066658622899665
0.224832038358919	0.0644531237264725
0.226557535773043	0.0624942351376009
0.228228649943113	0.0605422379577651
0.230182474221695	0.0582502317068044
0.231802149514157	0.0562958440197234
0.23375711970833	0.053922503226645
0.235326906292331	0.0519641748631731
0.237282115218918	0.0495067143164729
0.238810527883912	0.0475518841786501
0.240763569120175	0.0450061435681158
0.242250856147874	0.0430520423599323
0.243763343769263	0.0410156262151818
0.245658092916069	0.0384636817449657
0.24707375067008	0.0365045958039646
0.249029656695318	0.0337880055451199
0.250413496193107	0.0318334618861947
0.252175908004731	0.0292968749130573
0.253718421797684	0.027064949016494
0.255029447909008	0.0251052175430438
0.256984020215823	0.0221772211366704
0.258265822296496	0.020220946826894
0.259973939990835	0.0175781248841724
0.261476894231132	0.0152411376265753
0.26270157560273	0.0132786970176838
0.264656405740553	0.0101534296508974
0.265864414040312	0.00819941565962277
0.267290426414921	0.00585937485528751
0.269007020701529	0.00302643157416852
0.270165379025241	0.00106426343853953
0.271945402922869	-0.00195312501542448
0.273266019711063	-0.00420347780763696
0.274388956510641	-0.00616332387264623
0.276342726676543	-0.00957231230014413
0.277453545418754	-0.0115257307336217
0.278658727126724	-0.0136718749806474
0.280505144100412	-0.01696529049974
0.281587244924691	-0.0189244124097582
0.283000458058777	-0.0214843751060073
0.284617984759507	-0.0244271656009609
0.285673888680154	-0.0263920132692118
0.287249576729444	-0.0292968749130573
0.288686491217655	-0.0319497500369142
0.28973096144719	-0.0339122482598952
0.291447600297182	-0.0371093750384172
0.29273285604012	-0.0395024032979561
0.293778246185226	-0.041459165576788
0.295636959469817	-0.0449218742088475
0.296779602834448	-0.0470526405869618
0.29782693466986	-0.0490086325558691
0.299779632131446	-0.0526365185540671
0.300833804446311	-0.0545901582129155
0.301948067301491	-0.0566406245560423
0.303849539153093	-0.0601263947393557
0.304914619947758	-0.0620845957788732
0.306219496312081	-0.0644531237264725
0.307946295613639	-0.0675640649202114
0.309036618382279	-0.0695205375370469
0.310588277218261	-0.0722656260800016
0.312098995036683	-0.0749140343612257
0.313226696935257	-0.0768650097663268
0.315094112812136	-0.0800781252504319
0.316324778409594	-0.0821671102728857
0.317497734424687	-0.0841173822131383
0.319447493886023	-0.0873505830510615
0.320644912015869	-0.08930069901947
0.322200046795809	-0.0917968755976266
0.323819798482644	-0.0943697839569468
0.325081101406647	-0.0963167040940979
0.327030494811614	-0.099311271193448
0.328327384780892	-0.101256552034685
0.32985052941727	-0.103515625944821
0.331603079988621	-0.106075964246736
0.332985945458158	-0.10802220638383
0.334935593511034	-0.110748689713937
0.336367128562168	-0.112693076104394
0.338260372103212	-0.115234376292016
0.339789023500621	-0.117257592125787
0.341315064756963	-0.119214962376501
0.343267259288928	-0.121689223318994
0.344859318015665	-0.123638553061984
0.346807088040212	-0.126008261939261
0.348464050152742	-0.127954395850993
0.350409305529189	-0.130218690043263
0.352137823704132	-0.132165304602923
0.354086484996361	-0.134316761123639
0.35589413500901	-0.13626342979598
0.357839326723479	-0.138315879209698
0.359739700405974	-0.14025421134612
0.361676329584504	-0.142212746611018
0.363656981020294	-0.144170467002607
0.365617960905118	-0.146007656172694
0.367723994605076	-0.147948553886799
0.369665748572775	-0.149720336741473
0.371860909040864	-0.151679441781067
0.373816700474543	-0.153357151331978
0.37615153532069	-0.155307897553961
0.378101406190486	-0.15690403383034
0.380581613161653	-0.158852497770439
0.382535908538867	-0.160370616293714
0.384765637460595	-0.162038359562089
0.387132144140417	-0.163772511822018
0.389092710222389	-0.165136046332167
0.391940565112098	-0.167086292807629
0.393894096545585	-0.168395931087849
0.396484375075395	-0.170082893907152
0.398881725983188	-0.171606127670298
0.400840350374854	-0.172784969235186
0.404165128967032	-0.17473599238677
0.406118023780747	-0.175856984312944
0.408203112690194	-0.17699771463516
0.411736352426834	-0.178877948851155
0.413688928930663	-0.179878890203754
0.416015615043723	-0.181000356411658
0.4197694117005	-0.182767517406785
0.421723547922771	-0.183663250975803
0.423828117397252	-0.184585092321685
0.427734384489511	-0.186227259390705
0.430341310626368	-0.187252876125681
0.432295096707764	-0.187990858498205
0.43554688684304	-0.189180166092151
0.43945312210431	-0.190533712038072
0.441778694132769	-0.191292515060251
0.443737032045538	-0.191887343927662
0.44726562445784	-0.192919368240647
0.45117185971911	-0.193985165232556
0.454808709323703	-0.194907273958743
0.456762272588178	-0.1953772394071
0.458984362072639	-0.195865450378133
0.462890629164898	-0.196666684108141
0.466796864426168	-0.197388789183542
0.470703131518427	-0.198031530055021
0.474609366779697	-0.198592541680123
0.478196814689954	-0.199035275717717
0.480150887250248	-0.199254435257454
0.482421869133226	-0.199469609557415
0.486328136225485	-0.199787893978808
0.490234371486755	-0.20002362154812
0.494140638579014	-0.200179841674062
0.498046873840284	-0.200260829258403


==> tikz/rayleigh_taylor_nonlinear_profiles_a2-9.tsv <==
0.00195312501542448	0.292294677016997
0.00585937485528751	0.292243565998573
0.0097656250771224	0.292141888271629
0.0136718749806474	0.291989220484018
0.0175781248841724	0.291786638523154
0.0214843751060073	0.291531821909967
0.0253906250095323	0.291225836982576
0.0292968749130573	0.290868766501552
0.0332031238616527	0.29046039719927
0.0371093750384172	0.290001422991283
0.0410156262151818	0.28948966345487
0.0435024349333881	0.28914236827045
0.0454545148737942	0.288849921062519
0.048828125385612	0.288320498510521
0.0527343765623766	0.287660241046006
0.0566406245560423	0.286948121351734
0.0605468757328068	0.286181459258465
0.0639389132039358	0.285469473254346
0.0658874121581224	0.285043310429426
0.0683593749032371	0.284480831395748
0.0722656260800016	0.283558063768097
0.0761718740736673	0.282581778699282
0.0796467230447858	0.281665469579221
0.0815952792947519	0.281130969984539
0.0839843764271964	0.28044876823647
0.0878906244208621	0.279297571885196
0.0917968755976266	0.278092498402587
0.0939498058931159	0.277409780992503
0.0959042667914707	0.276764754656041
0.0996093747680569	0.275510626436872
0.103496425492487	0.274135833306049
0.105444443798745	0.273428723809386
0.107421873938487	0.272689554140987
0.111328125115252	0.271201490437165
0.114404287770826	0.269987014080518
0.116353162330678	0.269192649477854
0.119140624285682	0.268030942534139
0.122891046857665	0.266415297044836
0.124835108572038	0.265552495816643
0.126953123456112	0.264595672214269
0.130859374632877	0.262782604567357
0.132948576106053	0.261785361975635
0.134908588328823	0.260832657303188
0.138671873803307	0.258958299087691
0.140761247163822	0.257883901362658
0.142724130541765	0.256865456149417
0.146393352261783	0.254914576237282
0.148324796172268	0.253845220540845
0.150390624150502	0.252710783205079
0.153744053815535	0.250811109804334
0.155687335670687	0.249674081426095
0.158203126504031	0.248185473412368
0.160903352451627	0.246557382006515
0.16285197236357	0.245342510945609
0.165935198315519	0.243388992244518
0.167884321157083	0.242133326588599
0.169921873668127	0.240792974587461
0.172776180699229	0.238895990905254
0.174726341231021	0.237561298453892
0.177529371722558	0.235608585076813
0.179472472141075	0.234223131747901
0.181640624015322	0.232661824939268
0.184113990507034	0.230857946898771
0.186064844954379	0.229393263056089
0.188640850468891	0.227443207566559
0.190586576943969	0.225927995212545
0.193066869858805	0.223981549357124
0.195005077854372	0.222409932491278
0.197265625539281	0.22057025732098
0.1993435206453	0.218855576076788
0.201294661571542	0.217192725231364
0.203578461793637	0.215238948699265
0.205533400156821	0.213528838385039
0.207745074541805	0.211579336754711
0.209693442988939	0.209808257364885
0.211827096437721	0.207857033678073
0.213778294659742	0.20603062884693
0.215840739003886	0.204080465132038
0.217790648070868	0.2021927983802
0.219783910944349	0.200240778918673
0.221733539898631	0.198292349992661
0.223668733499576	0.196344704108969
0.225620374172339	0.194334268417129
0.227488553992945	0.192380886589289
0.229440630750252	0.19030103069437
0.231251505242048	0.188350704641437
0.233202550675324	0.186197596092412
0.234952376514049	0.184240490038903
0.236907661835009	0.182020845174368
0.238612485022026	0.180069277712879
0.240564943751196	0.177772181686838
0.242219273440967	0.175818955830842
0.243854991551693	0.173828124844891
0.245777293602247	0.171479484898981
0.247334258664032	0.169524692958344
0.249288764125771	0.167051810297659
0.250800054901987	0.165096550441489
0.252753917377756	0.162530049660178
0.25422116679812	0.160575751099865
0.255961255537427	0.158203126504031
0.257602728690895	0.15595572820052
0.258989480724142	0.15399621890737
0.260944485932402	0.151229017376622
0.262301071737736	0.149276335830531
0.264201805110402	0.146484376156836
0.265572934494435	0.144452047111024
0.266854421448321	0.142495612691375
0.268808809135402	0.139497286352269
0.270058837523237	0.137542367087678
0.271805076009544	0.134765625809641
0.273233010975866	0.132475962319443
0.274416894569352	0.130518092322207
0.276371011693029	0.127259910524416
0.277524576269856	0.125306044865548
0.278826530549424	0.123046875462446
0.280600910812769	0.119934393648858
0.281693121159034	0.117978974637746
0.283200509456046	0.115234376292016
0.284711765218175	0.112444482449482
0.285747176348349	0.110487455973445
0.287350433216882	0.107421873938487
0.288712535332543	0.104773589798119
0.289693349951039	0.102815598843126
0.291283492452261	0.0996093747680569
0.292605834480039	0.0968958975798991
0.293535846840699	0.0949381294418268
0.295012406825234	0.0917968755976266
0.296398684576751	0.0887917278776598
0.297281695299618	0.0868357518242467
0.298549612703056	0.0839843764271964
0.300097359510538	0.0804382769711545
0.300935208426753	0.0784836091713737
0.301903647156874	0.0761718740736673
0.30351659974454	0.0722656260800016
0.304500053151992	0.0698386978175842
0.305270748231519	0.0678804999611656
0.30660740147178	0.0644531237264725
0.307977206686687	0.0608561551675196
0.308709032946012	0.0589011213113696
0.309537564931858	0.0566406245560423
0.310945201276738	0.0527343765623766
0.312069239428522	0.049525513698351
0.312738097626163	0.0475690920110972
0.313625166800078	0.0449218742088475
0.314913962148951	0.0410156262151818
0.315978721450632	0.0377051015397068
0.316593053164769	0.0357493514863129
0.317374593062118	0.0332031238616527
0.318549860006985	0.0292968749130573
0.31968301137081	0.0253906250095323
0.320276022688771	0.0233048460042522
0.320812597663911	0.0213498929988133
0.321831380285631	0.0175781248841724
0.322854905724655	0.0136718749806474
0.323788986085661	0.00997607215696407
0.32426982499973	0.00801959826688903
0.324781571803748	0.00585937485528751
0.325677391316435	0.00195312501542448
0.326532658149622	-0.00195312501542448
0.327356730613963	-0.00585937485528751
0.327945190100551	-0.0087260905606827
0.328328689851425	-0.0106837740283252
0.328894390181151	-0.0136718749806474
0.329601611086275	-0.0175781248841724
0.330267897340034	-0.0214843751060073
0.330892421336727	-0.0253906250095323
0.331476774625783	-0.0292968749130573
0.331896880013569	-0.0322416051884573
0.332160472430317	-0.0342028206225969
0.332535505138219	-0.0371093750384172
0.333001574473569	-0.0410156262151818
0.333422602960025	-0.0449218742088475
0.333799959330096	-0.048828125385612
0.334133770907737	-0.0527343765623766
0.334423146425266	-0.0566406245560423
0.33466588954447	-0.0605468757328068
0.334860631532837	-0.0644531237264725
0.335006926756527	-0.0683593749032371
0.335104043102802	-0.0722656260800016
0.3351513121209	-0.0761718740736673
0.335146410148653	-0.0800781252504319
0.335087331833777	-0.0839843764271964
0.334970257457639	-0.0878906244208621
0.334792003921376	-0.0917968755976266
0.334550438548751	-0.0957031235912923
0.334244447255163	-0.0996093747680569
0.333872342998214	-0.103515625944821
0.333431292819918	-0.107421873938487
0.332915885452209	-0.111328125115252
0.332337611881979	-0.11514316459413
0.332007174389131	-0.117041147769379
0.331630454638833	-0.119140624285682
0.330869884996785	-0.123046875462446
0.330026172812466	-0.126953123456112
0.329086585690429	-0.130859374632877
0.328361730417611	-0.133659193377662
0.327809812905957	-0.135591448978356
0.326902311420447	-0.138671873803307
0.325649220891508	-0.142578124980071
0.324611467000571	-0.145605092842736
0.323889635671672	-0.147537533063165
0.322792103184111	-0.150390624150502
0.321177985582261	-0.154296875327266
0.320322623256108	-0.156271660311854
0.31940770515025	-0.158222728026822
0.317522132877463	-0.162109374497697
0.316470984506516	-0.164181893349738
0.315410229543204	-0.166131754670237
0.313461768786204	-0.169624171163975
0.312318647956743	-0.171562850258172
0.310934499698365	-0.173828124844891
0.309167991238505	-0.1766723446357
0.307907137131441	-0.178622212322397
0.305950416232894	-0.181565050882144
0.304635042008525	-0.183515784371731
0.303225597663492	-0.185546875192086
0.30132882406581	-0.188291553115288
0.29998265972615	-0.190251749957791
0.298013368770198	-0.193075222310219
0.296684813333442	-0.195033493377911
0.295202396447001	-0.197265625539281
0.293438221198607	-0.200005417405729
0.292295090819849	-0.201996184729702
0.2905400192342	-0.205078124709711
0.289264799801973	-0.207456462968003
0.288351205865241	-0.209442449277485
0.286823101960836	-0.212890623880141
0.285598423772337	-0.216164593848287
0.284955472816334	-0.218150252298587
0.284207734245798	-0.22070312623367
0.283288655829728	-0.224609374227336
0.282624047069068	-0.228515625404101
0.282200207906318	-0.232421876580865
0.282000583044296	-0.236328124574531
0.282002722086732	-0.240234375751296
0.282191709032357	-0.244140623744961
0.282559726190367	-0.248046874921726
0.283095562686571	-0.25195312609849
0.283782481787153	-0.255859374092156
0.284611523068818	-0.259765625268921
0.285108455730733	-0.261893240379162
0.285639966395583	-0.263859042658761
0.286751463137852	-0.267578124439351
0.288050336177721	-0.271484375616115
0.288889359657417	-0.273898988469036
0.289622134480203	-0.275852096550375
0.290981410004075	-0.279296874786546
0.292374840178734	-0.282582513995119
0.293252334591273	-0.284519993061046
0.294463497342005	-0.287109373956976
0.296131918610437	-0.290522162049585
0.297134989456175	-0.292458043199883
0.298440677510708	-0.294921876310505
0.300134331203818	-0.297994225613643
0.301273775554093	-0.299929139101887
0.302956345696967	-0.302734375480935
0.304424639173757	-0.305091033652879
0.305698324352333	-0.307042391029843
0.307646027531804	-0.309973283419561
0.308998535787496	-0.311911367274272
0.310804988954973	-0.31445312582813
0.31236815787644	-0.316578344064928
0.313863183017472	-0.318539801414581
0.315812235830861	-0.321048146979687
0.317403546529365	-0.322992001792634
0.31935126880743	-0.325349945936518
0.32102640641446	-0.327293641594522
0.322970802354214	-0.329520951361115
0.324735321377285	-0.331462450680905
0.326679017035289	-0.333567433958238
0.328536259728206	-0.335510079193618
0.330478682146665	-0.337503017391015
0.332437624848218	-0.339445248823542
0.33438182980204	-0.341333781378271
0.33644403223067	-0.343280437318216
0.338390147043809	-0.345074590991691
0.340565285820057	-0.34702255200217
0.342513978943274	-0.348729074963979
0.344808802236728	-0.350678659354877
0.34675921423333	-0.352305732169094
0.349179196974031	-0.354256653461515
0.351130977703144	-0.355810610494875
0.353515628046479	-0.357634462480731
0.355647094706343	-0.359245396983719
0.357599989520058	-0.360662353442066
0.360338059330022	-0.362614197833156
0.362286338650387	-0.363969752314459
0.365197505376458	-0.365917235860108
0.367151004978957	-0.367211674843263
0.369140632753537	-0.368481603965182
0.37222247724058	-0.370406933142753
0.374174735434522	-0.371595916060616
0.376953135107066	-0.373235402960394
0.379466478137385	-0.374687659985119
0.381418927317259	-0.375776948246628
0.384765637460595	-0.377591059949967
0.386986039902659	-0.378770270754324
0.388939125702305	-0.379763906895035
0.392578139814124	-0.381565477188858
0.394845620288355	-0.382666956719008
0.396797655665377	-0.383571688908509
0.400390610336665	-0.385182432425564
0.403136797048727	-0.38638516633051
0.405087177214341	-0.387207901893329
0.408203112690194	-0.388468727352503
0.411962161460093	-0.389937027195492
0.413914069513161	-0.390681554019276
0.416015615043723	-0.39144495661931
0.419921882135982	-0.392805795044723
0.423499239622847	-0.394003531484455
0.425452261760516	-0.39463814590454
0.427734384489511	-0.395343998077153
0.431640619750781	-0.396497712259626
0.43554688684304	-0.397583817422273
0.438142990443767	-0.398274963678144
0.440093306947403	-0.398769362593365
0.443359389196569	-0.399558548294181
0.44726562445784	-0.400438229495638
0.45117185971911	-0.401254280550847
0.454991355536395	-0.401996515543451
0.456944536829007	-0.402359898109518
0.458984362072639	-0.402707842646106
0.462890629164898	-0.403336090868467
0.466796864426168	-0.403891987253698
0.470703131518427	-0.404389728422724
0.474609366779697	-0.404828391276873
0.478515633871956	-0.405206161449796
0.482421869133226	-0.405517373025518
0.486328136225485	-0.405758651919246
0.490234371486755	-0.40594171193479
0.494140638579014	-0.406068049128616
0.498046873840284	-0.406129228288741


==> tikz/rayleigh_taylor_nonlinear_profiles_a3-1.tsv <==
0.476533958565013	-0.0880408393755455
0.438150109086388	-0.0794978886843275
0.399778349009173	-0.0666834626475002
0.361421700683722	-0.0485296924286612
0.323077141759682	-0.0261044468642136
0.28473711636117	-0.00207739804516269
0.246395579787483	0.0214157163556873
0.208054043213795	0.0449088307565379
0.169703439589049	0.0651983386481809
0.131339235387717	0.0806824367760132
0.0929599194346205	0.0908271907218349
0.0545715364304667	0.0977683381584503
0.0225746688345745	0.101238911876757


==> tikz/rayleigh_taylor_nonlinear_profiles_a3-10.tsv <==
-0.00195312501542448	0.0910215045458715
-0.00585937485528751	0.0909775395843918
-0.0097656250771224	0.0908900966755583
-0.0136718749806474	0.0907604649744099
-0.0175781248841724	0.0905900163965563
-0.0214843751060073	0.0903799668857624
-0.0253906250095323	0.0901305360758499
-0.0283064396965615	0.0899198945086678
-0.0302588433581219	0.0897653550589256
-0.0332031238616527	0.0895126010938014
-0.0371093750384172	0.0891429637384704
-0.0410156262151818	0.0887328214501226
-0.0449218742088475	0.0882814293836242
-0.048828125385612	0.0877886379333288
-0.0527343765623766	0.0872525276906226
-0.0566406245560423	0.0866735156414566
-0.059915215228466	0.0861552880481562
-0.0618659455349547	0.085833002471494
-0.0644531237264725	0.0853859617011397
-0.0683593749032371	0.0846766685986575
-0.0722656260800016	0.0839256578024921
-0.0761718740736673	0.083135358017075
-0.0797326667140554	0.0823811354741579
-0.0816826521754105	0.0819553832689916
-0.0839843764271964	0.0814350866614311
-0.0878906244208621	0.0805222216543389
-0.0917968755976266	0.079566060136528
-0.0955757582565336	0.0786014411250412
-0.0975245405065189	0.0780906301520889
-0.0996093747680569	0.0775273394282014
-0.103515625944821	0.0764435611108217
-0.107421873938487	0.0753151080009161
-0.110228370824684	0.0744793662961474
-0.112180708596098	0.0738826498511118
-0.115234376292016	0.0729292003335312
-0.119140624285682	0.0716756864524429
-0.122176317022327	0.0706764289591415
-0.124127009131629	0.070019026734305
-0.126953123456112	0.0690493497787268
-0.130859374632877	0.0676719815209243
-0.133578651427161	0.066689381183967
-0.135531511226788	0.0659675052916839
-0.138671873803307	0.064784872656051
-0.142578124980071	0.0632751384151778
-0.144539805146645	0.062503447025707
-0.146496325509963	0.0617182656632597
-0.150390624150502	0.0601289507677418
-0.153204324389423	0.0589583152317191
-0.155154761850817	0.0581297768796747
-0.158203126504031	0.0568193523740356
-0.161602310032105	0.0553302286982929
-0.163550738958116	0.0544600394976413
-0.166015625674461	0.0533469416566452
-0.169768823908652	0.0516200182142312
-0.171716246975423	0.0507072773479946
-0.173828124844891	0.0497066065587986
-0.177732469345438	0.0478251373004446
-0.179679074355801	0.0468708983743463
-0.181640624015322	0.0459023418695674
-0.185531433979507	0.0439503383235339
-0.187475116905116	0.0429561451405217
-0.189453126368851	0.0419446931954807
-0.193192977869514	0.0400003068050236
-0.195132656456754	0.0389681042385023
-0.197265625539281	0.0378441170162998
-0.200738510538402	0.0359813802947477
-0.20267539754794	0.0349121455560678
-0.205078124709711	0.0336024436138702
-0.208168506267901	0.0318891342852883
-0.210113481531648	0.0307869057719757
-0.212890623880141	0.0292118527509082
-0.215491798157355	0.0277201644524125
-0.217443075956848	0.0265846314940184
-0.22070312623367	0.0246740139627668
-0.222728688011302	0.0234806345487565
-0.224681347275701	0.0223173532443442
-0.227949224792625	0.0203652717123886
-0.229894890788825	0.019186111519304
-0.232421876580865	0.0176615328968887
-0.235068877932392	0.0160518044700599
-0.23701793392888	0.0148479303791021
-0.240171264450162	0.0128954118076728
-0.242122551798951	0.0116783154423529
-0.244140623744961	0.0104101828614316
-0.247174759946263	0.00849857156671534
-0.249120776083337	0.007254482523047
-0.25195312609849	0.00545186212490946
-0.254138947354519	0.00405591507398011
-0.256090030984981	0.00279837832888818
-0.259116384509566	0.000843331676680811
-0.261077845042318	-0.000414537224777342
-0.263671876445685	-0.00210600963573042
-0.266031549012251	-0.00364096726128057
-0.267984418361175	-0.00491560991599404
-0.270966781459488	-0.00687265962865318
-0.272942349486396	-0.00813668028246469
-0.275390623609781	-0.00976529976441872
-0.27785740108685	-0.0113809710368226
-0.279805928688926	-0.0126683928785367
-0.282772637307037	-0.0146223260191002
-0.284735937670932	-0.0159017812009829
-0.287109373956976	-0.0174766849347137
-0.289645450679366	-0.0191477090230854
-0.291599685577701	-0.0204319974222799
-0.294569099829845	-0.0223863889290795
-0.296527832446873	-0.0236655143419201
-0.298828124304171	-0.025179393932441
-0.301449756357769	-0.0269092521920057
-0.303421358243495	-0.0281666650508899
-0.306430675822971	-0.030121385053492
-0.308385563256573	-0.0313847872311947
-0.310546874651365	-0.0327866472065698
-0.313352696720604	-0.0346099039529385
-0.315324588268326	-0.0358492816919815
-0.318359383371092	-0.0377922738851371
-0.32033732917285	-0.0390468923015305
-0.322287741169452	-0.040275842208702
-0.325406223124395	-0.0422316272761834
-0.32737108638983	-0.0434367325897809
-0.330078120985892	-0.0451114436615642
-0.332482220063272	-0.0466007519570409
-0.334450966709319	-0.047778982366948
-0.337678851772143	-0.0497354390682892
-0.339634515881867	-0.0509069149424114
-0.34179689043168	-0.0521917346008059
-0.344890225905614	-0.0540218159111344
-0.346855089171049	-0.0551552187397702
-0.34960936095422	-0.0567527683120437
-0.352195342300566	-0.0582383651142475
-0.354169563876655	-0.0593233275444038
-0.357421863307749	-0.0611399920930297
-0.359625268001891	-0.0623646639153309
-0.361591977464666	-0.0634134663424167
-0.365234365661278	-0.0653645245080882
-0.369140632753537	-0.0674246833872492
-0.372946982372523	-0.0693763622571988
-0.374901118594794	-0.0703624480874099
-0.376953135107066	-0.0713710798068593
-0.380859370368336	-0.0732726980810087
-0.382823915323886	-0.0742134183862409
-0.384781266476007	-0.0751233899564676
-0.388671872721866	-0.0769204848132909
-0.390977677706392	-0.0779692076629052
-0.392932928013265	-0.0788310571445387
-0.396484375075395	-0.0803716865429648
-0.399452232792195	-0.0816145179442729
-0.401411971268463	-0.0824139150262371
-0.404296877428924	-0.0835800942238532
-0.408203112690194	-0.0851052633111074
-0.410271458499628	-0.08589504425141
-0.412221297538435	-0.0866160766224947
-0.416015615043723	-0.0879845799499669
-0.419707150286762	-0.0892558300579135
-0.421663323692305	-0.0899153426772954
-0.423828117397252	-0.0906267366250264
-0.427734384489511	-0.0918617503355298
-0.431640619750781	-0.0930095089400324
-0.433931559663623	-0.0936574223471618
-0.435883786026577	-0.0941929246179854
-0.43945312210431	-0.0951505280795807
-0.443359389196569	-0.0961516636012105
-0.44726562445784	-0.09706640981973
-0.449577954795033	-0.0975816484831991
-0.451531613552475	-0.0979871657289007
-0.455078126811369	-0.0986889276194758
-0.458984362072639	-0.0994121213146876
-0.462890629164898	-0.100074438244167
-0.466796864426168	-0.100661242519347
-0.470703131518427	-0.101180612845138
-0.473318079064415	-0.101491245096867
-0.475271737821857	-0.101701466495
-0.478515633871956	-0.102021724437687
-0.482421869133226	-0.102352438860135
-0.486328136225485	-0.102620777277287
-0.490234371486755	-0.102822203773264
-0.494140638579014	-0.102947235896557
-0.498046873840284	-0.103005550267706


==> tikz/rayleigh_taylor_nonlinear_profiles_a3-11.tsv <==
-0.00195312501542448	0.159231687605454
-0.00585937485528751	0.159183431826709
-0.0097656250771224	0.159086983931195
-0.0136718749806474	0.158942270707639
-0.0175781248841724	0.158748642803874
-0.0214843751060073	0.158506052473415
-0.0253906250095323	0.158214509265561
-0.0292968749130573	0.157873694870424
-0.0332031238616527	0.157483064978099
-0.0371093750384172	0.157043132067503
-0.0410156262151818	0.156554252645709
-0.0431307476623901	0.156273430114821
-0.0450839130395082	0.155990942823228
-0.048828125385612	0.155424281197646
-0.0527343765623766	0.154784074072861
-0.0566406245560423	0.15409500001435
-0.0605468757328068	0.15335510459941
-0.0640090209563677	0.152658464314903
-0.0659598626713166	0.152250655238021
-0.0683593749032371	0.151725771785001
-0.0722656260800016	0.150830356525869
-0.0761718740736673	0.149883709290556
-0.0799668886776061	0.148918004842358
-0.0819164285051205	0.148407547193379
-0.0839843764271964	0.147845609286508
-0.0878906244208621	0.146748980799023
-0.0917968755976266	0.145595970081398
-0.0944994252073917	0.144768889588633
-0.0964513969224366	0.144149194352913
-0.0996093747680569	0.1431186469978
-0.103515625944821	0.14179334787118
-0.106155006957673	0.140871993539423
-0.108105988728972	0.140168264493751
-0.111328125115252	0.138981522477488
-0.115234376292016	0.137491316548132
-0.117194789585243	0.13672169735602
-0.119156281948983	0.135935191824446
-0.123046875462446	0.13433175033618
-0.12580773944336	0.133163435279227
-0.127758956763975	0.13231404126344
-0.130859374632877	0.130937484695847
-0.134050911889797	0.129482862628668
-0.136000996027217	0.128572060269638
-0.138671873803307	0.127299925260208
-0.14199076684569	0.12567987436208
-0.143941729518395	0.12470654002591
-0.146484376156836	0.123410894648286
-0.149668910596261	0.121749033746608
-0.151620996902865	0.120709143996335
-0.154296875327266	0.119253535168509
-0.157127426891562	0.11768449979584
-0.159081092015202	0.116578500265306
-0.162109374497697	0.114828314736409
-0.164399197142838	0.113483904284222
-0.166355278238514	0.112310117480326
-0.169553547749527	0.11035887787802
-0.171489295209673	0.109135539774142
-0.173828124844891	0.107663722606911
-0.176500476395754	0.105942576488931
-0.178450433209219	0.104653602886522
-0.181368745992235	0.102703369143455
-0.183308259058335	0.101368692607588
-0.185546875192086	0.0998249055750908
-0.188062293602863	0.0980595557632166
-0.190013791036177	0.0966565603764775
-0.192703025743403	0.0947082142110363
-0.194646345795741	0.0932570171582323
-0.197234214719712	0.0913079102321631
-0.199175472123988	0.089810707851509
-0.201171873532947	0.0882636613257775
-0.203623680896068	0.0863374790777112
-0.205577482892959	0.0847676829444141
-0.207983332674713	0.0828167107224118
-0.209930055459735	0.08119647520455
-0.212261127883027	0.0792476579404772
-0.214207981175102	0.0775827285314963
-0.21646732883174	0.0756357574647634
-0.218410499278432	0.0739202868120542
-0.220599077098075	0.0719744170975275
-0.222547948474828	0.0702143225818742
-0.224609374227336	0.0683160465615297
-0.226617069271056	0.0664575942910457
-0.228571014507396	0.0646022741898416
-0.230624094174688	0.0626500510099867
-0.232576091354524	0.0607418819183796
-0.23457012135483	0.0587871504566215
-0.236524480394021	0.0568296210509639
-0.238468713995733	0.0548782413923073
-0.240421876189752	0.0528630756155584
-0.242310020406419	0.0509092577031737
-0.244260932149543	0.0488348258087162
-0.246099095347882	0.0468807246005328
-0.247900961669899	0.0449218742088475
-0.249851087187604	0.0428038943388612
-0.251602020744733	0.040849118313719
-0.25355244865683	0.0386600375644559
-0.255263520266912	0.036710300384812
-0.257218500010381	0.0344629116305977
-0.25888047232052	0.0325026638585121
-0.26083561758513	0.0301937512145665
-0.262467990258952	0.0282433452658518
-0.264420270734586	0.0258666714499552
-0.266009327799096	0.0239101628641025
-0.267951887090807	0.0214843751060073
-0.269519722435205	0.0195165270487693
-0.271045130254874	0.0175621781954944
-0.273001141322374	0.0150570192306595
-0.274496147364814	0.0130987736277579
-0.276451515446344	0.01053396943814
-0.277920642895037	0.00857946015668247
-0.27987432393417	0.00594732292191043
-0.281314593408582	0.00399390862646139
-0.282790252576139	0.00195312501542448
-0.284681194736706	-0.000668981383566229
-0.286063996544265	-0.00262725690759707
-0.28801862614686	-0.00540319954612946
-0.289379369079307	-0.0073579338726765
-0.291035236205828	-0.0097656250771224
-0.292673169753362	-0.0121571429562513
-0.293986637301513	-0.0141150148633465
-0.295940703495609	-0.0170326932547592
-0.297235677239373	-0.0189877513024605
-0.29887432698415	-0.0214843751060073
-0.300468047288493	-0.023923700265252
-0.301723681113423	-0.0258806786764967
-0.303677562687785	-0.0289351306879741
-0.304916176483101	-0.0308896558849259
-0.306367243028852	-0.0332031238616527
-0.308092622668318	-0.0359677661809156
-0.309296368798702	-0.0379246907977895
-0.311191611325831	-0.0410156262151818
-0.31244179568551	-0.0430652299385169
-0.313619383109447	-0.0450195412312252
-0.315572768120386	-0.0482707042960258
-0.316737696360149	-0.0502262251663016
-0.318225973331595	-0.0527343765623766
-0.319845094764855	-0.0554829251337941
-0.320995753172421	-0.057431048482315
-0.322816899524244	-0.0605468757328068
-0.324087528927913	-0.0627260634108074
-0.325221921700294	-0.0646781115202249
-0.327175389471804	-0.0680522567926515
-0.328300519426498	-0.0700082805925475
-0.329598364325435	-0.0722656260800016
-0.331369917996991	-0.075373307780506
-0.332498358374501	-0.0773094881420973
-0.334073355691339	-0.0800781252504319
-0.335558971592136	-0.0826921337822561
-0.336684610842648	-0.0846330728766458
-0.338547901423402	-0.0878906244208621
-0.339753436455345	-0.0900012672479718
-0.340872773170111	-0.0919549642025998
-0.342824458406258	-0.0953560703223861
-0.343955763572744	-0.0972991675578042
-0.345284389037675	-0.0996093747680569
-0.34702993679153	-0.102632163221916
-0.348185942805183	-0.104564116428219
-0.349858884074	-0.107421873938487
-0.351282429546991	-0.109844205806148
-0.35244913077282	-0.111795891042295
-0.354403330657068	-0.115039701148725
-0.355591804279113	-0.11698440266597
-0.35690301819327	-0.119140624285682
-0.358731167362589	-0.122125317412363
-0.359962199016416	-0.124059190027279
-0.361779048184776	-0.126953123456112
-0.363147526047457	-0.129113120231075
-0.36440952925321	-0.131067374228004
-0.366355898714258	-0.134064010341614
-0.367664597980314	-0.136000881435658
-0.369466868555887	-0.138671873803307
-0.370944367554586	-0.140838987987325
-0.372310330769167	-0.14278961643465
-0.374253453469376	-0.145569066529818
-0.375670855561563	-0.147505934440763
-0.377616843050748	-0.150168084159774
-0.379081100358182	-0.152109513451389
-0.380746720499616	-0.154296875327266
-0.382526136425361	-0.156610666706837
-0.384085472895798	-0.158559044703267
-0.386030441793347	-0.16099054389565
-0.387656273199008	-0.162933297356391
-0.389601178434579	-0.165252111665966
-0.391297101677178	-0.167195578140852
-0.393241624940886	-0.169401386074635
-0.395015120302748	-0.171345447789008
-0.396959611735467	-0.173440353375345
-0.398818191329906	-0.175386665540613
-0.400762841917568	-0.177371824244391
-0.402719874759803	-0.17932003671968
-0.404668440559066	-0.181195298935254
-0.406737168340363	-0.183146115185412
-0.408686720900273	-0.18491950868811
-0.410882040523305	-0.18687375950194
-0.412837163506224	-0.188544211587446
-0.41518075187424	-0.190499535105592
-0.417141063308303	-0.192072453858873
-0.419651318732726	-0.194031542982973
-0.421607523969257	-0.195515363616012
-0.423828117397252	-0.197112493019236
-0.426316186622608	-0.198859479533776
-0.428283150733292	-0.200161239644313
-0.431269343099537	-0.202122114486875
-0.433224720730364	-0.20335893938063
-0.43554688684304	-0.20475099763968
-0.438564369071097	-0.206440831614156
-0.440528309237862	-0.207518256466208
-0.443359389196569	-0.209084716711897
-0.446265080992598	-0.210489641056547
-0.448226315525331	-0.211404091246872
-0.45117185971911	-0.212757745418154
-0.454646721422624	-0.214241823882201
-0.456597547222078	-0.215015304173232
-0.458984362072639	-0.215848044215774
-0.462890629164898	-0.217193415963817
-0.466449747495285	-0.218291394085219
-0.468405061464134	-0.21884849686492
-0.470703131518427	-0.219424322632125
-0.474609366779697	-0.22033460614604
-0.478515633871956	-0.221109588859734
-0.482421869133226	-0.221753504294693
-0.486328136225485	-0.222269096282136
-0.48924544633236	-0.222577092928007
-0.491199391568699	-0.222737368321898
-0.494140638579014	-0.222910477970401
-0.498046873840284	-0.223031505755325


==> tikz/rayleigh_taylor_nonlinear_profiles_a3-12.tsv <==
-0.00195312501542448	0.280760619615063
-0.00585937485528751	0.280710730906601
-0.0097656250771224	0.280610822982625
-0.0136718749806474	0.280462064040416
-0.0175781248841724	0.280264454079974
-0.0214843751060073	0.280018012199893
-0.0253906250095323	0.27972274476637
-0.0292968749130573	0.279378546737143
-0.0332031238616527	0.278985239858675
-0.0371093750384172	0.278542438976005
-0.0410156262151818	0.27804998175109
-0.0445069827369978	0.277567704076335
-0.0464573215223265	0.277282940869056
-0.048828125385612	0.276912539569998
-0.0527343765623766	0.276268792839279
-0.0566406245560423	0.275575994555099
-0.0605468757328068	0.274833488999092
-0.0644531237264725	0.274040053861296
-0.0668442230281011	0.273535354438159
-0.0687974520671964	0.273098999330684
-0.0722656260800016	0.272294544304628
-0.0761718740736673	0.271340334026419
-0.0800781252504319	0.270335321490376
-0.0825518832633046	0.269675917096355
-0.0845045234291105	0.269133074599556
-0.0878906244208621	0.268164495813085
-0.0917968755976266	0.266996333544878
-0.0949624578664278	0.266012886503624
-0.0969130385672701	0.265387235689934
-0.0996093747680569	0.264496989783354
-0.103515625944821	0.26316325544475
-0.106523380622756	0.262101577382768
-0.108472691267152	0.261391214759068
-0.111328125115252	0.26032734354197
-0.115234376292016	0.258819360005471
-0.117477436031778	0.257931339084996
-0.119431129803308	0.257131031636757
-0.123046875462446	0.255617207113846
-0.125999498868094	0.254346673203144
-0.12794953844213	0.253484680482061
-0.130859374632877	0.252174676145472
-0.134169934322439	0.250642150916748
-0.136119633304897	0.249716578978999
-0.138671873803307	0.248478875549958
-0.142034512173348	0.246809257436353
-0.143977408873538	0.24581260690102
-0.146484376156836	0.244513046311796
-0.149638610678195	0.242838395718891
-0.15158853884377	0.241778242361264
-0.154296875327266	0.240279359304411
-0.157036644912023	0.238735381285982
-0.158988279218588	0.237606979105658
-0.162109374497697	0.235769191512985
-0.164244352115605	0.234487217544973
-0.166200691042288	0.233283939330123
-0.169326284040088	0.23133389020679
-0.171263744007422	0.230079173114332
-0.173828124844891	0.228418782804328
-0.176210114117577	0.226852172952992
-0.17816237231152	0.225531998615539
-0.181014288835377	0.223580564844202
-0.182959626972393	0.222214178277472
-0.185546875192086	0.220377412459534
-0.187652822948375	0.218863304640825
-0.189604657790168	0.217412203080987
-0.192211669870694	0.215459610661664
-0.194161251078494	0.213961555210515
-0.196674189855257	0.212008093805203
-0.198628867204335	0.210472334548035
-0.201060194509379	0.208522435030349
-0.202987150250469	0.206919114499839
-0.205078124709711	0.205213072185959
-0.207298746785596	0.203354775887319
-0.209248783176533	0.201664986476227
-0.211493584071373	0.199711159014546
-0.213446004603357	0.197971028894954
-0.215620182083749	0.196020225377191
-0.217568913404153	0.19422600485864
-0.219676630963408	0.192275201340878
-0.221628803213682	0.190431439071641
-0.223673441302792	0.188483949159794
-0.225621749271047	0.186576375307674
-0.227593589889188	0.184623989789777
-0.22954609954794	0.182656264918465
-0.231456200780556	0.180704894809105
-0.233404989396739	0.178670372608177
-0.235259013976707	0.176718814695984
-0.237212510396106	0.174626777081722
-0.239014083873028	0.172674105084927
-0.240965960095107	0.170515623465023
-0.242717727624138	0.168563470313343
-0.244670886635058	0.166337825307454
-0.246372778188023	0.164384351169746
-0.248305638577501	0.162109374497697
-0.249979665283029	0.160131699259342
-0.251589791278906	0.158178094614581
-0.253544936543516	0.155801357455017
-0.255111858338541	0.153845871598829
-0.257066678927067	0.151390671052321
-0.258590797591697	0.14943460587214
-0.260544835137903	0.146894139656419
-0.262029174616056	0.144940092560917
-0.263785105638398	0.142578124980071
-0.265430525834455	0.140356194650554
-0.26683845502443	0.138397646653261
-0.268793027331245	0.135672462027489
-0.270171137251082	0.133720009664516
-0.272123634177439	0.13090047798848
-0.273465396291373	0.128946863794422
-0.274801151897755	0.126953123456112
-0.27672549113158	0.124051451913946
-0.277996381549355	0.122095167099943
-0.279892941879413	0.119140624285682
-0.281193762975786	0.117097284900907
-0.282409623980438	0.115141541213711
-0.284364498681645	0.111982729396189
-0.285554347402398	0.110027908807662
-0.287115453675802	0.107421873938487
-0.288670053695133	0.104792822081442
-0.289804112242134	0.102839815859267
-0.291651404568008	0.0996093747680569
-0.29286483368513	0.0974684670369688
-0.293942977917524	0.0955104760819762
-0.295896537998901	0.0919414646803268
-0.296953135835099	0.0899881751623531
-0.298063645816721	0.0878906244208621
-0.299942374426955	0.0843207090191359
-0.300955061414354	0.0823662385714845
-0.302117188527119	0.0800781252504319
-0.303895725917578	0.0765204456807306
-0.3048588488726	0.0745659975147712
-0.305972303220668	0.0722656260800016
-0.307754087371966	0.0685335254250671
-0.308675734548818	0.0665799526112947
-0.309659741815472	0.0644531237264725
-0.311445558953028	0.0605468757328068
-0.312415665626953	0.0584035265648917
-0.313281347559616	0.0564498709905489
-0.314909222514746	0.0527343765623766
-0.316081385938222	0.0500130530355243
-0.316906254177279	0.0480573411793168
-0.318213069048809	0.0449218742088475
-0.319666491087717	0.04137106376649
-0.320455772281499	0.039416816135759
-0.321371963626902	0.0371093750384172
-0.322897495587426	0.0332031238616527
-0.323936554548896	0.0305058960748747
-0.324677007006136	0.028552167607568
-0.32586019668407	0.0253906250095323
-0.327295010327032	0.0214843751060073
-0.328064619969847	0.0193606803003245
-0.328754747634083	0.0174038995595192
-0.330060709435117	0.0136718749806474
-0.331385451519437	0.00982592442872152
-0.332052024252095	0.00787337848264198
-0.332726140929055	0.00585937485528751
-0.33401618723578	0.00195312501542448
-0.335282296639065	-0.00195312501542448
-0.335922417820181	-0.00395449613297388
-0.336532745195949	-0.00590654456070131
-0.337722269240618	-0.0097656250771224
-0.338901066242123	-0.0136718749806474
-0.339665264616873	-0.0162363057927688
-0.340235421285005	-0.0181896978065259
-0.341181947562561	-0.0214843751060073
-0.342282185684155	-0.0253906250095323
-0.343288808868223	-0.029028143701506
-0.343823410322069	-0.0309818836279686
-0.344421291781288	-0.0332031238616527
-0.34545891834827	-0.0371093750384172
-0.346477891955921	-0.0410156262151818
-0.347320044421798	-0.0442999253391341
-0.347812597139678	-0.046255904575646
-0.348451063109386	-0.048828125385612
-0.349401822908428	-0.0527343765623766
-0.35033485284681	-0.0566406245560423
-0.351181111510218	-0.0602512549753102
-0.351630119435669	-0.062206155141308
-0.352132539760022	-0.0644531237264725
-0.352985196452142	-0.0683593749032371
-0.353810669479983	-0.0722656260800016
-0.354612301097348	-0.0761718740736673
-0.355238543967426	-0.0792818667039454
-0.355625990760889	-0.0812410990674941
-0.356166958412458	-0.0839843764271964
-0.356926350307927	-0.0878906244208621
-0.357679248681717	-0.0917968755976266
-0.358427213252272	-0.0957031235912923
-0.359087005984354	-0.0992366784547197
-0.35944211249338	-0.101194163296993
-0.359850886049218	-0.103515625944821
-0.360514466668945	-0.107421873938487
-0.361150799962415	-0.111328125115252
-0.361774241705495	-0.115234376292016
-0.362391253588873	-0.119140624285682
-0.362989962653796	-0.123013226924378
-0.363285959016959	-0.124968945146783
-0.363576862421942	-0.126953123456112
-0.364132281342344	-0.130859374632877
-0.364662776598658	-0.134765625809641
-0.365167297768259	-0.138671873803307
-0.365648359499249	-0.142578124980071
-0.366116084046007	-0.146484376156836
-0.366576423803406	-0.150390624150502
-0.366997165810964	-0.154025850374675
-0.367217945548021	-0.155981021104076
-0.367460497681293	-0.158203126504031
-0.367873472927628	-0.162109374497697
-0.368266903946951	-0.166015625674461
-0.368641809330899	-0.169921873668127
-0.368997393304754	-0.173828124844891
-0.369338335023846	-0.177734376021656
-0.36965686772695	-0.181640624015322
-0.369949871977182	-0.185546875192086
-0.370220085239564	-0.189453126368851
-0.370475879064101	-0.193359374362516
-0.370723205845666	-0.197265625539281
-0.37096247938711	-0.201171873532947
-0.371086238270858	-0.203259505738384
-0.371196118843569	-0.20519614764931
-0.371398213790307	-0.208984375886476
-0.371585252679429	-0.212890623880141
-0.371751187623096	-0.216796875056906
-0.371900602283671	-0.22070312623367
-0.372039512718002	-0.224609374227336
-0.372176545124004	-0.228515625404101
-0.37230310513475	-0.232421876580865
-0.372412890214495	-0.236328124574531
-0.3725012530389	-0.240234375751296
-0.372555461212517	-0.244140623744961
-0.372588438116725	-0.248046874921726
-0.372607027414079	-0.25195312609849
-0.37261297980895	-0.255859374092156
-0.372613839245643	-0.259765625268921
-0.372609828541077	-0.263671876445685
-0.372594040370722	-0.267578124439351
-0.372566824875454	-0.271484375616115
-0.372529741773713	-0.275390623609781
-0.372468053317771	-0.279296874786546
-0.372381918662569	-0.28320312596331
-0.372285948231885	-0.287109373956976
-0.372183452448534	-0.29101562513374
-0.372072234974301	-0.294921876310505
-0.371952868766982	-0.298828124304171
-0.371827963967644	-0.302734375480935
-0.371700289872295	-0.306640623474601
-0.371572138312118	-0.310546874651365
-0.371444273230838	-0.31445312582813
-0.371315421388911	-0.318359383371092
-0.371185073490518	-0.322265618632362
-0.371106641934563	-0.324617451226431
-0.371043393760178	-0.326566462659535
-0.370932685581763	-0.330078120985892
-0.370818348670646	-0.333984388078151
-0.370716012042238	-0.337890623339421
-0.370627394569924	-0.34179689043168
-0.370553928648193	-0.34570312569295
-0.370497587798339	-0.34960936095422
-0.370460759344507	-0.353515628046479
-0.370445798779857	-0.357421863307749
-0.370454870611613	-0.361328130400008
-0.370489821037116	-0.365234365661278
-0.37055354667633	-0.369140632753537
-0.370648721332299	-0.373046868014807
-0.370777318526317	-0.376953135107066
-0.370943635441848	-0.380859370368336
-0.371063128973121	-0.383349858748827
-0.371175747010853	-0.385279230461953
-0.37138869632471	-0.388671872721866
-0.37167046423596	-0.392578139814124
-0.371994662855038	-0.396484375075395
-0.37236371133708	-0.400390610336665
-0.372782766302241	-0.404296877428924
-0.373252209722385	-0.408203112690194
-0.37378082695037	-0.412109379782453
-0.374375111507875	-0.416015615043723
-0.37483876168809	-0.418882950498467
-0.375185751295019	-0.420821871508178
-0.375753138667142	-0.423828117397252
-0.376538472818335	-0.427734384489511
-0.377371362466523	-0.431640619750781
-0.378295702545012	-0.43554688684304
-0.378836861182513	-0.437763214918561
-0.379354019254596	-0.439707610858314
-0.380355135677633	-0.443359389196569
-0.381495767323784	-0.44726562445784
-0.382442134446397	-0.450344826972827
-0.383089417599951	-0.452283111362766
-0.384065323880002	-0.455078126811369
-0.385468974985107	-0.458984362072639
-0.386451342955847	-0.461598513843912
-0.387251128375873	-0.463527694571106
-0.388629314690083	-0.466796864426168
-0.390025421850885	-0.470046744702127
-0.390944223337354	-0.471965866836918
-0.39224165443344	-0.474609366779697
-0.393840111188889	-0.477876658606431
-0.394893271278316	-0.47978037454273
-0.396350334782323	-0.482421869133226
-0.397925618578058	-0.485228630216629
-0.399123195862847	-0.487137693759016
-0.40103490137729	-0.490234371486755
-0.402322210218994	-0.492218428838328
-0.403695367237002	-0.49415687238321
-0.4056267761334	-0.496930688393392
-0.407107044428109	-0.498853693908794
-0.409042113888197	-0.501386294687227
-0.410640125009806	-0.50331044611822
-0.412572457004873	-0.505620962089062
-0.414294067855287	-0.507551861689641
-0.41622741844199	-0.509659614262985
-0.418087430430916	-0.511597675836003
-0.420025555665912	-0.513521095154257
-0.422047237246031	-0.515466382361692
-0.423992524453466	-0.517224853496926
-0.426204650838489	-0.519178384930413
-0.428159869314373	-0.52078565886971
-0.430603725296538	-0.522741768613275
-0.432569638984597	-0.524210768738013
-0.435286604849108	-0.526171366650974
-0.437245229240774	-0.527519950145768
-0.43945312210431	-0.528925256462281
-0.442320202911145	-0.530719187318836
-0.444284334063842	-0.531847150231517
-0.44726562445784	-0.533462700227854
-0.449877420735955	-0.534839231330656
-0.451840469635039	-0.535774489438241
-0.455078126811369	-0.537222863082354
-0.458247697503044	-0.538582842071075
-0.460208963866765	-0.539349777910846
-0.462890629164898	-0.540303338836887
-0.466796864426168	-0.541599560355404
-0.470124603300288	-0.542593928608854
-0.472084437269521	-0.543124678513077
-0.474609366779697	-0.543729912930667
-0.478515633871956	-0.544565380888933
-0.482421869133226	-0.545261206300131
-0.486328136225485	-0.545816147755704
-0.490234371486755	-0.546229377649948
-0.494140638579014	-0.546503155983054
-0.498046873840284	-0.546640124727079


==> tikz/rayleigh_taylor_nonlinear_profiles_a3-2.tsv <==
-0.476533958565013	-0.0880408393755455
-0.438150109086388	-0.0794978886843275
-0.399778349009173	-0.0666834626475002
-0.361421700683722	-0.0485296924286612
-0.323077141759682	-0.0261044468642136
-0.28473711636117	-0.00207739804516269
-0.246395579787483	0.0214157163556873
-0.208054043213795	0.0449088307565379
-0.169703439589049	0.0651983386481809
-0.131339235387717	0.0806824367760132
-0.0929599194346205	0.0908271907218349
-0.0545715364304667	0.0977683381584503
-0.0225746688345745	0.101238911876757


==> tikz/rayleigh_taylor_nonlinear_profiles_a3-3.tsv <==
0.476040702409886	-0.217636878090632
0.437674063357458	-0.203013071226793
0.399349736562051	-0.173439329578133
0.367452339377497	-0.134823474863673
0.341958448947233	-0.0954413638392957
0.316484959069461	-0.0488512485436662
0.290991068639197	-0.00946913751928912
0.262296104850204	0.0297701121591709
0.22719174081398	0.0661607931826856
0.188876480930791	0.0989380922852357
0.15053250915891	0.1215707927838
0.112173425866665	0.138864230859215
0.0737992310540559	0.150818406511479
0.0354114358731192	0.157967245982907
0.0130086069333328	0.158622387912667


==> tikz/rayleigh_taylor_nonlinear_profiles_a3-4.tsv <==
-0.476040702409886	-0.217636878090632
-0.437674063357458	-0.203013071226793
-0.399349736562051	-0.173439329578133
-0.367452339377497	-0.134823474863673
-0.341958448947233	-0.0954413638392957
-0.316484959069461	-0.0488512485436662
-0.290991068639197	-0.00946913751928912
-0.262296104850204	0.0297701121591709
-0.22719174081398	0.0661607931826856
-0.188876480930791	0.0989380922852357
-0.15053250915891	0.1215707927838
-0.112173425866665	0.138864230859215
-0.0737992310540559	0.150818406511479
-0.0354114358731192	0.157967245982907
-0.0130086069333328	0.158622387912667


==> tikz/rayleigh_taylor_nonlinear_profiles_a3-5.tsv <==
0.477380440073714	-0.545601038339439
0.438816519162091	-0.527029978241523
0.406721193841092	-0.49704932309595
0.387506844073192	-0.464004443034222
0.377953225970116	-0.428661394285376
0.3690179797767	-0.176013728565796
0.372091607229392	-0.226770757195912
0.371982214655693	-0.265212851598597
0.371872822081993	-0.303654946001282
0.371763429508294	-0.342097040403967
0.371654036934594	-0.380539134806653
0.362723956501604	-0.126076147962501
0.356402888951344	-0.0856423073643144
0.343695118306603	-0.0278398828095519
0.330932651375012	0.0107414945438671
0.314967412980112	0.0546968724131216
0.295778132343685	0.0965513991087986
0.270145021379845	0.135699193795204
0.238072941980758	0.173848794001348
0.202768615897115	0.207014385953713
0.164230523787615	0.234662051674485
0.125669641558595	0.25430094772803
0.0870890078926563	0.26699891006998
0.0484947001550056	0.274891610611593
0.0195436516572128	0.278942423095452


==> tikz/rayleigh_taylor_nonlinear_profiles_a3-6.tsv <==
-0.477380440073714	-0.545601038339439
-0.438816519162091	-0.527029978241523
-0.406721193841092	-0.49704932309595
-0.387506844073192	-0.464004443034222
-0.377953225970116	-0.428661394285376
-0.3690179797767	-0.176013728565796
-0.372091607229392	-0.226770757195912
-0.371982214655693	-0.265212851598597
-0.371872822081993	-0.303654946001282
-0.371763429508294	-0.342097040403967
-0.371654036934594	-0.380539134806653
-0.362723956501604	-0.126076147962501
-0.356402888951344	-0.0856423073643144
-0.343695118306603	-0.0278398828095519
-0.330932651375012	0.0107414945438671
-0.314967412980112	0.0546968724131216
-0.295778132343685	0.0965513991087986
-0.270145021379845	0.135699193795204
-0.238072941980758	0.173848794001348
-0.202768615897115	0.207014385953713
-0.164230523787615	0.234662051674485
-0.125669641558595	0.25430094772803
-0.0870890078926563	0.26699891006998
-0.0484947001550056	0.274891610611593
-0.0195436516572128	0.278942423095452


==> tikz/rayleigh_taylor_nonlinear_profiles_a3-7.tsv <==
0.00195312501542448	0.0910064866854414
0.00585937485528751	0.0909667106820639
0.0097656250771224	0.0908841219989946
0.0136718749806474	0.0907597455940672
0.0175781248841724	0.0905938615799813
0.0214843751060073	0.0903851935340936
0.0253906250095323	0.0901334422451108
0.0283004962143666	0.0899197958326031
0.0302517539603368	0.0897644033123659
0.0332031238616527	0.089512470586748
0.0371093750384172	0.0891411780200089
0.0410156262151818	0.0887289826328952
0.0449218742088475	0.0882741114393409
0.048828125385612	0.0877815491721635
0.0527343765623766	0.0872443885068329
0.0566406245560423	0.0866635875561065
0.0598908326911843	0.0861512009492176
0.0618421709695557	0.0858291190908825
0.0644531237264725	0.0853764283200485
0.0683593749032371	0.0846642990764804
0.0722656260800016	0.0839191197174299
0.0761718740736673	0.0831325155097914
0.0797254124317493	0.0823802473895755
0.081674809019815	0.0819535211561575
0.0839843764271964	0.0814288605200573
0.0878906244208621	0.0805108866392919
0.0917968755976266	0.079552398276213
0.0955399770422277	0.0785935947863468
0.0974875465315466	0.078080835756891
0.0996093747680569	0.0775071840462083
0.103515625944821	0.0764207287426858
0.107421873938487	0.0752957611260339
0.110208626062444	0.074471841450438
0.112159267242165	0.0738781107521349
0.115234376292016	0.0729238495443445
0.119140624285682	0.071670568029473
0.122155623696626	0.0706724118883779
0.124105666453761	0.0700093755785559
0.126953123456112	0.0690226085651885
0.130859374632877	0.0676393038280087
0.133534170803665	0.0666728672670718
0.135484274039678	0.0659501765014801
0.138671873803307	0.0647530066533451
0.142559125062965	0.0632558392867785
0.144502301875855	0.0624886869962847
0.146484376156836	0.0616999469293099
0.150390624150502	0.0601111508789064
0.153188536219069	0.0589515511466377
0.155137194328198	0.0581224334706005
0.158203126504031	0.0568022527669498
0.161570584085749	0.0553195780495012
0.163517351434154	0.0544438661723243
0.166015625674461	0.0533107721042782
0.169724874862666	0.0516002384379037
0.171669146661565	0.0506852471207718
0.173828124844891	0.0496673239357447
0.177703592272563	0.0478067962848027
0.179642109028719	0.0468529966263473
0.181640624015322	0.0458804612479911
0.185517854879763	0.0439430299285471
0.187449680762111	0.0429432695056256
0.189453126368851	0.0419245632782784
0.193159447106103	0.0399881346349759
0.195096445524102	0.0389484295044372
0.197265625539281	0.0377997955477476
0.200681876843452	0.0359559091376553
0.202618817965671	0.0348796015533043
0.205078124709711	0.0335299517203907
0.208099070149329	0.0318502622819875
0.210042068708683	0.0307466453009514
0.212890623880141	0.029138258231983
0.215433614293259	0.0276849752944949
0.217388116571899	0.0265559256718626
0.22070312623367	0.0246188728228732
0.222683940007502	0.0234540279803
0.224637070370533	0.0222881779151062
0.227893813407638	0.0203363949578239
0.229834389628758	0.0191476055723724
0.232421876580865	0.0175799051913658
0.234995427926156	0.0160070408690758
0.236946743922835	0.0148032501753082
0.240103184331705	0.0128513172940694
0.24204972886319	0.011633106525838
0.244140623744961	0.0103283953643459
0.247113593518534	0.00846005447893767
0.249058282303383	0.00721453908866934
0.25195312609849	0.00536775383044357
0.254068779123209	0.00401109640538565
0.256020416612873	0.00275015492225815
0.259043217799128	0.000796836947380661
0.260993677542213	-0.000469463028032843
0.263671876445685	-0.00220409775025662
0.265954705822627	-0.00369079803734287
0.267910630946458	-0.00496530286387562
0.27089302905886	-0.00691646861828866
0.272836616491502	-0.00820788620400401
0.275390623609781	-0.00988923722001313
0.277752791725854	-0.0114481153242142
0.279701214285668	-0.0127434745412501
0.282656212283067	-0.0146969747803685
0.284608343153055	-0.0159865815011413
0.287109373956976	-0.0176304655336873
0.289533396050132	-0.0192225557731029
0.291487255342802	-0.0205024301691056
0.294469067765013	-0.022454120816521
0.296419040493973	-0.0237363573901891
0.298828124304171	-0.025314161245293
0.301351334940961	-0.026969735526719
0.303300257247296	-0.0282538568132232
0.306285211388084	-0.0302087518862628
0.308241295666858	-0.0314796865491121
0.310546874651365	-0.0329724637857284
0.313221607160177	-0.0346965765518475
0.31518295310137	-0.0359354895584566
0.318263288799552	-0.0378882602313158
0.320215830289293	-0.0391236304488917
0.322265618632362	-0.0404144502486408
0.325281604803954	-0.0423054879021735
0.327232271448465	-0.0435258307100226
0.330078120985892	-0.0452896940147283
0.332346747375712	-0.0466839358795974
0.334297636837144	-0.0478680741209919
0.337552610071282	-0.0498193105401997
0.339504804603247	-0.0509831246953615
0.34179689043168	-0.0523309155985398
0.344787761953251	-0.0540829345923805
0.346738078456888	-0.0552223980412492
0.34960936095422	-0.0568821612807774
0.352083488206561	-0.0583003145842966
0.354035300766663	-0.0594011033819939
0.357421863307749	-0.061282317992439
0.359502400385824	-0.0624317095266578
0.361464653510192	-0.0634738560940235
0.365147849034214	-0.0654249683723757
0.367100616523974	-0.0664519283750716
0.369140632753537	-0.0675084339014031
0.372863617013331	-0.0694173637536381
0.374818517179329	-0.070404283555751
0.376953135107066	-0.0714596877298763
0.380807708673809	-0.0733174429017096
0.38275999869874	-0.0742436387268352
0.384765637460595	-0.075162869931651
0.388671872721866	-0.076932185884707
0.390987577143853	-0.0779658845076934
0.392937448013649	-0.0788244331158072
0.396484375075395	-0.0803606666547052
0.399459203778703	-0.0816138431273142
0.40141709605763	-0.0824098342934962
0.404296877428924	-0.0835524044468541
0.408203112690194	-0.0850423238973123
0.410380734283555	-0.0858562581917786
0.412337830787767	-0.0865616106178698
0.416015615043723	-0.087869475912024
0.419887759316183	-0.0892002754334778
0.421841863707465	-0.0898548574327227
0.423828117397252	-0.0904891439936246
0.427734384489511	-0.0916929283211945
0.431640619750781	-0.0928221931213098
0.434295928990338	-0.0935610094657356
0.436251020142267	-0.0940861507497639
0.43945312210431	-0.0949248877505616
0.443359389196569	-0.0959014306503848
0.44726562445784	-0.096811001150155
0.450245705274269	-0.0974480474577701
0.452199300369734	-0.097843926280118
0.455078126811369	-0.098394901594509
0.458984362072639	-0.099096641203392
0.462890629164898	-0.0997399550326661
0.466796864426168	-0.100321016997499
0.470703131518427	-0.100840950731789
0.474609366779697	-0.101291317840454
0.476902503030754	-0.10153176276228
0.478854506576787	-0.101708437481507
0.482421869133226	-0.101997612463809
0.486328136225485	-0.102252381330512
0.490234371486755	-0.102448807178178
0.494140638579014	-0.102583165781136
0.498046873840284	-0.102651354124954


==> tikz/rayleigh_taylor_nonlinear_profiles_a3-8.tsv <==
0.00195312501542448	0.159218289942345
0.00585937485528751	0.15916888506491
0.0097656250771224	0.159071160746753
0.0136718749806474	0.158925381185078
0.0175781248841724	0.158732587253215
0.0214843751060073	0.158491126922852
0.0253906250095323	0.158198759292392
0.0292968749130573	0.157857254164802
0.0332031238616527	0.157466783427421
0.0371093750384172	0.157024921558915
0.0410156262151818	0.15652924622105
0.0430430150915602	0.156260691353176
0.0449967438771768	0.155979595075786
0.048828125385612	0.155404510970615
0.0527343765623766	0.154769855170246
0.0566406245560423	0.15408406288666
0.0605468757328068	0.153349524627105
0.0640035651249185	0.152657643075397
0.065953104952433	0.15224914963226
0.0683593749032371	0.151718539784387
0.0722656260800016	0.150826807370638
0.0761718740736673	0.149890021375599
0.0799935025671899	0.148923632561145
0.0819396937747016	0.148413681024886
0.0839843764271964	0.147857418583285
0.0878906244208621	0.146753710883932
0.0917968755976266	0.145598182335107
0.0944967959677319	0.144768564912549
0.0964481724432896	0.144147351338672
0.0996093747680569	0.143115556208805
0.103515625944821	0.141792685786616
0.106156324760602	0.140872770215545
0.108106201996596	0.140167783845823
0.111328125115252	0.138977425829252
0.115234376292016	0.137482909984038
0.117181983978522	0.136716601214742
0.119143014792927	0.135931308443835
0.123046875462446	0.134329273885265
0.12581185200709	0.133163521222896
0.127761923412114	0.132317727291922
0.130859374632877	0.130951382105478
0.134077592624457	0.129493443249285
0.136025789184252	0.128584611228451
0.138671873803307	0.127325205431369
0.142016690002821	0.125692902785722
0.143965771464099	0.12471845436495
0.146484376156836	0.123435461805302
0.149694130288543	0.121761712029375
0.1516452298345	0.120722452532677
0.154296875327266	0.119282724185072
0.157155154865748	0.117700151092944
0.159107336665318	0.116593428998968
0.162109374497697	0.114857965302307
0.164421246468654	0.11349778259526
0.166375459085298	0.112319564917748
0.169566248313986	0.110368061118236
0.171499907661278	0.109141823211295
0.173828124844891	0.107679956411106
0.176515023157553	0.10595169606717
0.178464531154079	0.104663671028222
0.181385399965481	0.102713580524604
0.183321602608764	0.101377926777386
0.185546875192086	0.0998490875771442
0.188081872843962	0.0980736664404711
0.190033223854729	0.0966703177297584
0.192718511519366	0.0947215386628719
0.194660354613832	0.0932664200322702
0.197243467988104	0.0913171953315431
0.199184617167018	0.0898176501901267
0.201171873532947	0.0882778611298001
0.203632217967216	0.0863451503459682
0.205584899513307	0.0847710920432951
0.207984472224105	0.0828198651733839
0.209930138220305	0.0811940751480082
0.212255309178307	0.0792455984755136
0.214202617653519	0.0775767188408451
0.216456595422378	0.0756296809290361
0.218399208826769	0.0739096616280534
0.220584199293995	0.0719635181670246
0.222533131149626	0.0702007657638217
0.224609374227336	0.0682889838550064
0.2266026848473	0.0664440438391908
0.228557257154115	0.0645903375691098
0.230612071610287	0.0626384295160421
0.232564727691587	0.0607301999455566
0.234557595860809	0.0587749305400909
0.236512142702833	0.0568138296975103
0.238452986304257	0.0548626378416866
0.240405807906698	0.0528408671347994
0.242288359418665	0.0508869378139545
0.244216757103539	0.048828125385612
0.246071192303259	0.0468506029360032
0.247862719920173	0.0448972433898546
0.249818469973567	0.0427674924202772
0.251568184403832	0.0408133180008199
0.253520254794941	0.0386229067162325
0.25522853801042	0.0366719758745155
0.257183524120087	0.0344208756270283
0.258842555246877	0.0324601472070145
0.260797710060784	0.0301468192866377
0.26242777817103	0.0281962239435407
0.264380431069231	0.0258158176259187
0.265968081204045	0.0238600105950552
0.267865796998989	0.0214843751060073
0.269475480544124	0.0194597829002889
0.270994337546335	0.0175036139510849
0.272950580980053	0.0149888799065636
0.274439806514959	0.0130300565712187
0.276395333751433	0.0104545329778736
0.277859132692631	0.00850027802601517
0.279810219506192	0.00585937485528751
0.281247503233871	0.00390278764689299
0.28265393955048	0.00194887245900704
0.284609632308094	-0.000772544937430613
0.285986274819356	-0.00273257963287844
0.287941181351551	-0.00551973088560202
0.289298015438596	-0.0074734969134753
0.290867728811323	-0.0097656250771224
0.292589298281451	-0.0122835734148743
0.293894855828931	-0.0142462110575854
0.295849641403369	-0.0171756465429543
0.297140601259468	-0.0191295354384436
0.298678588685839	-0.0214843751060073
0.300371526181705	-0.0240752383710774
0.301619043104538	-0.0260396512280238
0.30357451941143	-0.0291022904880837
0.304810653572733	-0.0310554065271694
0.306151352531647	-0.0332031238616527
0.307984403673213	-0.036146815491894
0.309179682760624	-0.0381099885318337
0.310957188827052	-0.0410156262151818
0.312324008295226	-0.0432611433072653
0.313497540451213	-0.0452176795860781
0.315451043236811	-0.0484774179192124
0.316613708293283	-0.0504332252683858
0.317977169592158	-0.0527343765623766
0.31972518743073	-0.0556897597147375
0.320863813724598	-0.0576529168391828
0.322555216966812	-0.0605468757328068
0.323957244691498	-0.062951875627165
0.325085207604179	-0.0649090166947615
0.327038293403825	-0.0682932364750858
0.328162882231712	-0.0702467456268809
0.329321625710387	-0.0722656260800016
0.331239283619701	-0.0756033312366578
0.332351967657846	-0.077564304755284
0.333790346371533	-0.0800781252504319
0.335423244256667	-0.082931232253263
0.336535514491959	-0.0848909102506524
0.33825441970834	-0.0878906244208621
0.339607682358462	-0.0902558642273371
0.340726414284444	-0.0922091728439039
0.342677844872682	-0.0956126917526275
0.343801510601899	-0.0975667865946132
0.344987183096945	-0.0996093747680569
0.346890517061381	-0.102872187974692
0.348030193777874	-0.104829173070444
0.349554802639728	-0.107421873938487
0.35113454277387	-0.110091723573645
0.352301466816619	-0.112043688922492
0.354219729514717	-0.115234376292016
0.35543567327994	-0.117241323307504
0.35663621084667	-0.119194698769147
0.358588373547647	-0.122354118558552
0.359809855904889	-0.124303247766313
0.361478913793093	-0.126953123456112
0.363000339556086	-0.129337379095188
0.36427567994607	-0.131286492387455
0.366228320111876	-0.134255184076157
0.367530780504163	-0.13620254666405
0.369190766560611	-0.138671873803307
0.370806221063982	-0.141035057327917
0.372179123434082	-0.14298437752161
0.374128835148935	-0.145738668403374
0.375544168226862	-0.147684130681247
0.377492447547227	-0.150337313610764
0.378949320065302	-0.152286000367783
0.380486788646558	-0.154296875327266
0.382400849654159	-0.156765384410116
0.383968239364716	-0.158715516294019
0.385916264037172	-0.161122699794196
0.387550148682954	-0.163067859677677
0.389496931946854	-0.165366426295392
0.391198330119495	-0.167313082235337
0.393141611974647	-0.169502608618441
0.394927998886899	-0.171444072924143
0.396873349756311	-0.173518584396072
0.398740269069768	-0.175470202787143
0.400688516559144	-0.177434677714517
0.402666844332765	-0.179374521822899
0.404605383370613	-0.181242637981527
0.4066844880542	-0.183198550372963
0.40864094793864	-0.184947752324311
0.410862146155419	-0.186897798264544
0.412810234489852	-0.188555782151809
0.41518466708584	-0.190510956064309
0.417135492885295	-0.19206667335134
0.419705686061286	-0.19401166771368
0.421660554396295	-0.195472598682803
0.423828117397252	-0.197020740194543
0.426413653109757	-0.198803546120576
0.428367852994005	-0.200084765694157
0.431456954946453	-0.202035626507699
0.433412014267394	-0.203236889820971
0.43554688684304	-0.204479205560263
0.438847728531777	-0.2063120593497
0.440800687007469	-0.207354400086097
0.443359389196569	-0.208648240646666
0.446753050048118	-0.210282561376991
0.448705435566015	-0.211170868776364
0.45117185971911	-0.212200133342636
0.455078126811369	-0.213762369616136
0.457520996032886	-0.214675989017659
0.459479588593564	-0.215343144257408
0.462890629164898	-0.216438445392668
0.466796864426168	-0.217583087743384
0.4700395508987	-0.218437587449746
0.471993718951959	-0.218910506813847
0.474609366779697	-0.21947579652382
0.478515633871956	-0.220220861291311
0.482421869133226	-0.220835823259023
0.486328136225485	-0.221332338934987
0.490234371486755	-0.221706770037203
0.494140638579014	-0.221954364199073
0.498046873840284	-0.222072972828862


==> tikz/rayleigh_taylor_nonlinear_profiles_a3-9.tsv <==
0.00195312501542448	0.280707792906352
0.00585937485528751	0.280658187493689
0.0097656250771224	0.280559645119124
0.0136718749806474	0.280412423613665
0.0175781248841724	0.280217076836514
0.0214843751060073	0.279972172393183
0.0253906250095323	0.279678929410537
0.0292968749130573	0.279335991888459
0.0332031238616527	0.278942462193071
0.0371093750384172	0.278500399789336
0.0410156262151818	0.278006503803736
0.0443433237090164	0.277543951792628
0.0462934746915123	0.277259051712098
0.048828125385612	0.276868635087397
0.0527343765623766	0.276230617934629
0.0566406245560423	0.275541658467676
0.0605468757328068	0.274801011841405
0.0644531237264725	0.27400885949245
0.0667612428238718	0.273517022971814
0.0687134819192211	0.273079299131828
0.0722656260800016	0.272258763090322
0.0761718740736673	0.2713132617706
0.0800781252504319	0.270311779291194
0.082509551231541	0.269664588447506
0.0844612364676883	0.269119702401238
0.0878906244208621	0.268133833021749
0.0917968755976266	0.266962315767342
0.0949111781437637	0.265995331713401
0.0968600718022091	0.265371075097013
0.0996093747680569	0.26447068465436
0.103515625944821	0.263144729809374
0.106499443719315	0.262093244029947
0.108448216420004	0.261382012420258
0.111328125115252	0.260306134554254
0.115234376292016	0.258797189721898
0.117447279353161	0.257918877252951
0.119401829378284	0.257119661607622
0.123046875462446	0.255597990746017
0.12598205866943	0.254338718639088
0.127931362947629	0.253476939185629
0.130859374632877	0.25215759245388
0.134149826686929	0.250633034521608
0.136098780824253	0.249706533118991
0.138671873803307	0.248459477745494
0.142017829552213	0.246799342083399
0.143960181942497	0.245804454984835
0.146484376156836	0.244501759043232
0.149635968706139	0.242835365408775
0.15158344906869	0.241776498023088
0.154296875327266	0.240278499867718
0.157037580743088	0.238735460863454
0.15898861026087	0.237607854457845
0.162109374497697	0.235772906189357
0.164249199975172	0.234489818136743
0.166205484789174	0.233290607922238
0.169344449985293	0.23134158057364
0.171279436684811	0.230090858270254
0.173828124844891	0.228450120412623
0.176236406514176	0.226869699095325
0.178188537384164	0.225550435124147
0.181039330274123	0.223598227859786
0.182984993087223	0.222231761715585
0.185546875192086	0.220412050941349
0.187677230950447	0.218881155459242
0.189629272693667	0.217433042829235
0.192241845647905	0.215481539029723
0.194190675644373	0.213985635353405
0.196706141801632	0.21203288059604
0.198660564502801	0.210497423733264
0.201088750089269	0.208546531088733
0.203015912731784	0.206942456163793
0.205078124709711	0.205258953372953
0.207325857238603	0.203377904283649
0.209276090981669	0.201689744619174
0.211522120552669	0.199735793016638
0.213474394662106	0.19799808523528
0.215651958959687	0.196048201633088
0.217600419716687	0.194256368438683
0.219709938909899	0.192305736808259
0.22166189152635	0.190463416482807
0.22370625268586	0.18851533769767
0.225655394626017	0.186609680071065
0.227626725948339	0.184656734327769
0.229578828170438	0.18268986571005
0.231490018022865	0.180739316840197
0.233438303709427	0.178705784583015
0.235293238655669	0.176754694586355
0.237246365835601	0.174663780605991
0.23904870325625	0.172711681566991
0.241000821393842	0.170554100764065
0.242751436641085	0.168601536992632
0.244704455595655	0.166374841564118
0.246404532782268	0.164421306947532
0.248357051990318	0.162121645343809
0.250009513201057	0.160167540952527
0.251627775197624	0.158203126504031
0.253573839081181	0.155837039993259
0.255139700904285	0.153881251742678
0.257094626535074	0.151425997083489
0.25861839187573	0.149470422100533
0.260572553562792	0.146928794053728
0.262055196449252	0.144974899746971
0.263833358234045	0.142578124980071
0.265453265892724	0.140387178934875
0.266857251223209	0.138426794289539
0.26881284212166	0.135699349663575
0.270189054914576	0.133746489863948
0.272141287643727	0.130924319398955
0.273481872011082	0.128970908923224
0.274833619506146	0.126953123456112
0.276744096344428	0.124081844141879
0.278017157635627	0.122124983186982
0.279935627235151	0.119140624285682
0.281214580442343	0.117130589664298
0.282428210094692	0.11517448947003
0.284382292204283	0.112010482835165
0.285571367432012	0.110056585345309
0.287149223171627	0.107421873938487
0.288689569274255	0.104827100873085
0.2898212659619	0.102868002199688
0.291689900965644	0.0996093747680569
0.292884788531895	0.0975046907020165
0.293964288764404	0.0955470721695907
0.295918036648614	0.0919813966555485
0.29697475225947	0.0900281071375749
0.298105446270974	0.0878906244208621
0.299962221048358	0.0843575151912753
0.300974494232906	0.0824040378704688
0.3021552774881	0.0800781252504319
0.303916763017956	0.0765665114874591
0.304882305128113	0.0746126585609869
0.306018878323215	0.0722656260800016
0.307779268867062	0.06858626300701
0.308700534072051	0.0666325692354809
0.309705005481288	0.0644531237264725
0.311488788618671	0.0605468757328068
0.312435563177938	0.058447844850345
0.313296900180655	0.0564919038110195
0.314939114996158	0.0527343765623766
0.31609685898179	0.0500501711513522
0.316921402544763	0.0480922884217209
0.318245345671268	0.0449218742088475
0.319683966300469	0.041413386248957
0.320472610874478	0.0394587343646705
0.321402394052021	0.0371093750384172
0.322933050801713	0.0332031238616527
0.323955143846249	0.0305537733831655
0.324692795176491	0.0285957273605626
0.325891200066985	0.0253906250095323
0.327325918216981	0.0214843751060073
0.32808021715427	0.0194052933407324
0.328774005382197	0.0174509801381648
0.330102694509105	0.0136718749806474
0.331407383070595	0.00988504316895277
0.332071441155152	0.00793059404806374
0.332760741213683	0.00585937485528751
0.33404591737915	0.00195312501542448
0.335302604809803	-0.00195312501542448
0.335930407398324	-0.00392907176743473
0.336538347449946	-0.00588279355023382
0.33773512896002	-0.0097656250771224
0.338916536102591	-0.0136718749806474
0.33967293588513	-0.0162096626186755
0.34024267875041	-0.0181658576692902
0.341199136296415	-0.0214843751060073
0.342304053573336	-0.0253906250095323
0.34330017253116	-0.0289966077861521
0.34383120891428	-0.0309516044000454
0.344430172627112	-0.0332031238616527
0.345458982010247	-0.0371093750384172
0.346464300123781	-0.0410156262151818
0.347308871744793	-0.0443679863589979
0.347793275729587	-0.0463230456799388
0.348403921415242	-0.048828125385612
0.349344558959904	-0.0527343765623766
0.350267975939723	-0.0566406245560423
0.351143901084524	-0.0604271084550313
0.351589439432215	-0.0623819481421507
0.35205172087992	-0.0644531237264725
0.352909152220333	-0.0683593749032371
0.353743028629169	-0.0722656260800016
0.354550994613269	-0.0761718740736673
0.355208941148011	-0.0794397452243937
0.355594223434248	-0.081396313334195
0.356094893054226	-0.0839843764271964
0.356841329737327	-0.0878906244208621
0.357578121630877	-0.0917968755976266
0.358302785917763	-0.0957031235912923
0.359009465696079	-0.0996093747680569
0.359365813613662	-0.101615882515902
0.359702840121154	-0.103566771977333
0.360356139331557	-0.107421873938487
0.360999921076364	-0.111328125115252
0.361626705073248	-0.115234376292016
0.362238783153391	-0.119140624285682
0.362834754753293	-0.123046875462446
0.363204980981914	-0.125529055954908
0.363485984949437	-0.127486174740812
0.363961030623577	-0.130859374632877
0.364491907851755	-0.134765625809641
0.365001903951398	-0.138671873803307
0.365491496387338	-0.142578124980071
0.365957183750824	-0.146484376156836
0.366403135901368	-0.150390624150502
0.366836992276236	-0.154296875327266
0.367120415398894	-0.156880227433952
0.367328430909516	-0.158832141853218
0.367668513191914	-0.162109374497697
0.368056628436138	-0.166015625674461
0.368425581425214	-0.169921873668127
0.368774958356289	-0.173828124844891
0.369105809651989	-0.177734376021656
0.369418007988358	-0.181640624015322
0.369710693928704	-0.185546875192086
0.369984408599833	-0.189453126368851
0.370240075100416	-0.193359374362516
0.370479380472849	-0.197265625539281
0.370702292886143	-0.201171873532947
0.370908239382504	-0.205078124709711
0.37105071488756	-0.207968575828389
0.371139905317669	-0.20993188574158
0.371266847300279	-0.212890623880141
0.371415402524161	-0.216796875056906
0.371544095211145	-0.22070312623367
0.37165480338956	-0.224609374227336
0.371749850721574	-0.228515625404101
0.37183127439046	-0.232421876580865
0.371899838339944	-0.236328124574531
0.371954619471356	-0.240234375751296
0.371993580601425	-0.244140623744961
0.372015098349731	-0.248046874921726
0.372019554688138	-0.25195312609849
0.372008000039269	-0.255859374092156
0.371980943698944	-0.259765625268921
0.371938831301002	-0.263671876445685
0.37188287242301	-0.267578124439351
0.371816122839878	-0.271484375616115
0.371741065368716	-0.275390623609781
0.371658336629296	-0.279296874786546
0.371569750987971	-0.28320312596331
0.371476231543411	-0.287109373956976
0.37137717350683	-0.29101562513374
0.371269966737164	-0.294921876310505
0.371158399122056	-0.298828124304171
0.371098111229613	-0.300936548511374
0.371043903055996	-0.302916451918931
0.370938478821692	-0.306640623474601
0.370826179093846	-0.310546874651365
0.37070951852056	-0.31445312582813
0.370593144426171	-0.318359383371092
0.370481417656121	-0.322265618632362
0.370379717647485	-0.326171885724621
0.370290177076501	-0.330078120985892
0.370212382140318	-0.333984388078151
0.370146141853003	-0.337890623339421
0.370093429735851	-0.34179689043168
0.370055837338293	-0.34570312569295
0.37003492437877	-0.34960936095422
0.370031454801011	-0.353515628046479
0.370046415365662	-0.357421863307749
0.370083021002573	-0.361328130400008
0.37014620551498	-0.365234365661278
0.370239088339769	-0.369140632753537
0.370363611167244	-0.373046868014807
0.370519996814326	-0.376953135107066
0.370708945562765	-0.380859370368336
0.370934659103058	-0.384765637460595
0.371074810945944	-0.386976713422994
0.371217732084841	-0.388937820631772
0.37150873098279	-0.392578139814124
0.371861036364818	-0.396484375075395
0.372259528511332	-0.400390610336665
0.372703825450467	-0.404296877428924
0.373196282675382	-0.408203112690194
0.373742406947108	-0.412109379782453
0.37434757770272	-0.416015615043723
0.374831281405765	-0.418907587683657
0.375184955520304	-0.420845872073596
0.375751674441666	-0.423828117397252
0.376550632255987	-0.427734384489511
0.37741659430135	-0.431640619750781
0.378355863113501	-0.43554688684304
0.378876013298514	-0.437611763074714
0.379403771089807	-0.43956739535345
0.380469663574682	-0.443359389196569
0.381648333252232	-0.44726562445784
0.38253514459514	-0.450043196524679
0.38319496915821	-0.451988101760251
0.384276554320474	-0.455078126811369
0.385737469374103	-0.458984362072639
0.386606932828214	-0.461206992683906
0.387416522192734	-0.463161988342869
0.388978850776101	-0.466796864426168
0.390233882995347	-0.469573672549281
0.391165576032207	-0.471517845672114
0.392688688837596	-0.474609366779697
0.394103257971797	-0.477351797435102
0.395166540315605	-0.479297116473526
0.39692475680293	-0.482421869133226
0.398248607619568	-0.484678272423417
0.399466811384982	-0.486628875405951
0.401412671550212	-0.489678697918444
0.402728723774639	-0.49161013864583
0.404485571529454	-0.494140638579014
0.406066775889071	-0.496333125244059
0.407564901368396	-0.498290094424317
0.409511525477353	-0.500783956889602
0.411135447023696	-0.502729339590002
0.413078187752042	-0.505015695840483
0.41484092423975	-0.50695518980799
0.416784365249846	-0.50904826829558
0.418691296115995	-0.510993173531152
0.420634705295102	-0.512914778483054
0.422710722372793	-0.51486305780342
0.424658205918442	-0.516623502459948
0.426937591182416	-0.518570667695711
0.428889276418563	-0.520186281354026
0.431392115222638	-0.522138571378957
0.433344819050421	-0.523626256294014
0.43554688684304	-0.525177666848285
0.438124592132345	-0.526942822491129
0.440077168636174	-0.528196613301818
0.443282581021033	-0.53014635684766
0.445234457243112	-0.531295901170624
0.44726562445784	-0.532391141827005
0.450981255759263	-0.534294125650566
0.452933259305296	-0.535250042069765
0.455078126811369	-0.536212547503607
0.458984362072639	-0.537848978628478
0.461529376936633	-0.538850317868435
0.46348106217278	-0.53955104525188
0.466796864426168	-0.540649787317009
0.470703131518427	-0.54179780375252
0.473961606161313	-0.542654757628104
0.475913928017233	-0.543124742175054
0.478515633871956	-0.543676977996594
0.482421869133226	-0.544379328760459
0.486328136225485	-0.544934906835804
0.490234371486755	-0.545359532223973
0.494140638579014	-0.545645469994732
0.498046873840284	-0.545792560993138


==> tikz/rayleigh_taylor_nonlinear_sheetStrength_a1-1.tsv <==
0.00195312501542448	0.00124498344420795
0.00585937485528751	0.00218833381643106
0.0097656250771224	0.00413221731909026
0.0136718749806474	0.00604925369115947
0.0175781248841724	0.00792822955182775
0.0214843751060073	0.00978898829503285
0.0253906250095323	0.0116049571555793
0.0292968749130573	0.0133576634381225
0.0332031238616527	0.015160667222039
0.0371093750384172	0.0169400873171736
0.0410156262151818	0.0184479900468467
0.0449218742088475	0.0204163075848281
0.0473465329217764	0.0228886636339073
0.0492963751436827	0.0230885616452541
0.0527343765623766	0.0246997855417414
0.0566406245560423	0.0258824425677222
0.0605468757328068	0.0266423969097277
0.0644531237264725	0.0271163951464495
0.0677359236108609	0.0280735912952424
0.0696838591565489	0.0297757540897539
0.0722656260800016	0.0314799727911079
0.0761718740736673	0.0334022603577259
0.0800781252504319	0.0351386514058921
0.0835552756020275	0.0369625843665999
0.0855026763871067	0.0386335147541454
0.0878906244208621	0.0403115082310872
0.0917968755976266	0.0413807896676853
0.0957031235912923	0.042563419612566
0.098083276215935	0.044671438390088
0.100033182099819	0.0457633167478863
0.103515625944821	0.0469896313280316
0.107421873938487	0.0482416543349303
0.109793820534264	0.0501218324836011
0.11174696362969	0.0507442199152606
0.115234376292016	0.0518103802550825
0.119007016894055	0.0526908878063525
0.120953093510008	0.0533527583534478
0.123046875462446	0.0552215663894414
0.126953123456112	0.0567781158017663
0.12972376591673	0.058721212936984
0.131672490870935	0.0594364304301516
0.134765625809641	0.0610020734501841
0.138136731222655	0.0620860226875753
0.140080624232788	0.0621213071041303
0.142578124980071	0.0639597639972874
0.146277070477261	0.0647141983084074
0.148215994670071	0.0650227592335456
0.150390624150502	0.0665132634848412
0.154191963571879	0.0677177518267573
0.156132307426782	0.0678607456767075
0.158203126504031	0.0698542080160484
0.161910787325904	0.0712570597736441
0.163851665941416	0.0710032308800059
0.166015625674461	0.0737463883379652
0.169473149038475	0.0749359143721256
0.171416395879539	0.0741031423373299
0.173828124844891	0.0768307902236374
0.17688355279448	0.077260386740134
0.17883165067821	0.0769025269291855
0.181640624015322	0.0785166733277156
0.184170013047003	0.0788773822960611
0.186119782057635	0.0794560207748435
0.189409043632713	0.0804034079235369
0.191357771770018	0.0808227869666754
0.193359374362516	0.0824375652575391
0.196515556940379	0.0834802948039563
0.198469368486566	0.0832091001549365
0.201171873532947	0.0856215860979784
0.203559710158242	0.0854980962819315
0.205515912211674	0.0854338294464695
0.208588958613463	0.0864970390747695
0.210531995370002	0.0868915486410652
0.212890623880141	0.087911930638078
0.215490238438912	0.0880939833328972
0.217443270125878	0.0882571526023551
0.220396921672458	0.0888637918101689
0.222344191950484	0.0893832975786997
0.224609374227336	0.0904250849285123
0.227222723857696	0.0906353019673422
0.229180444249285	0.0903589393417372
0.232081294551945	0.0911452672900152
0.234027998238374	0.0917625922485415
0.236328124574531	0.0929184192388766
0.23885013518305	0.0925134213882227
0.24080561785614	0.0918850890909214
0.243646403083277	0.091864665427997
0.245595958826286	0.0920549440069443
0.248046874921726	0.0924754965644166
0.250380856697378	0.0920870689618315
0.252337915004404	0.0919524307596136
0.255178499696312	0.0914725141741604
0.257127759411127	0.0918700872898948
0.259765625268921	0.092917753495168
0.261931408917614	0.0924068177664113
0.263889915534622	0.0918480274771781
0.266750318200045	0.0914066788916562
0.26869896039368	0.0918293979371294
0.271484375616115	0.0919502022107586
0.27352128514119	0.0906009653892875
0.27547326958863	0.0902433989569224
0.278375870595664	0.0888079821765644
0.280328813155861	0.0889674672880417
0.28320312596331	0.0896017292178661
0.28521828855696	0.0894005787056438
0.287173226920144	0.0889206057012322
0.290157811821464	0.0879188024672056
0.292107265705309	0.0884480405060526
0.294921876310505	0.0886219970803479
0.29708743077608	0.086914223420428
0.299038804068539	0.0861508410625129
0.30211497627341	0.084780300442367
0.304072273312851	0.0839617798364518
0.306640623474601	0.0833425704847164
0.309180386225473	0.0820247872325281
0.311143466955545	0.0820245671985905
0.314397227429017	0.082227562610751
0.316350481932903	0.0819697223291738
0.318359383371092	0.0820237378399027
0.321645550974076	0.0801574664002767
0.323601660717642	0.0801491220363361
0.326171885724621	0.0788417932171309
0.328985013005748	0.0768575610193768
0.330943382749505	0.0765239049415625
0.333984388078151	0.0748776674395201
0.33647605420522	0.0732878319701451
0.338436397470271	0.0729196305641301
0.34179689043168	0.0728943548707872
0.344141179081446	0.0707181289577518
0.346098084599727	0.0716022760960253
0.34960936095422	0.0708030338481799
0.35195380875893	0.0684382557763228
0.353905971459906	0.0687619369823
0.357421863307749	0.0665765994074903
0.359976331975363	0.0649303224121771
0.361933460310564	0.0644459318033263
0.365234365661278	0.0635620554760529
0.368292750709709	0.0617163882400181
0.370245836509356	0.0622519508440967
0.373046868014807	0.0611358597261308
0.376916465808178	0.0597605460621081
0.378870092734631	0.0597761402621974
0.380859370368336	0.057408321208485
0.384765637460595	0.0545253694197039
0.387869031526933	0.0525512068776369
0.389822944932283	0.0519451764303837
0.392578139814124	0.0514650770475054
0.396484375075395	0.0507501117470816
0.399411743774673	0.049012323201317
0.401364765912342	0.0495860814402017
0.404296877428924	0.0470727088083985
0.408203112690194	0.044727831395722
0.411643501433034	0.0424320119599036
0.413597160190476	0.041570658644995
0.416015615043723	0.0401204798441834
0.419921882135982	0.0391973596178576
0.423828117397252	0.038103173160473
0.42701952414712	0.0366399835836752
0.428973182904561	0.0382172460881809
0.431640619750781	0.036197383625657
0.43554688684304	0.0334873282989437
0.43945312210431	0.0304473540862175
0.443359389196569	0.0278859074241898
0.446427705513449	0.0261677882198764
0.448379231594654	0.0250600318746284
0.45117185971911	0.023599735462015
0.455078126811369	0.021623627594264
0.458984362072639	0.0197162233488599
0.462890629164898	0.0178462271296034
0.466796864426168	0.0160136310378402
0.470703131518427	0.0144040037978743
0.474609366779697	0.0126503671667078
0.478515633871956	0.0107484880298954
0.480993389856999	0.00879024578949703
0.482947812558168	0.00863402789989807
0.486328136225485	0.00691267137575428
0.490234371486755	0.00505119944049661
0.494140638579014	0.00331210208773607
0.498046873840284	0.00249886861524617


==> tikz/rayleigh_taylor_nonlinear_sheetStrength_a1-2.tsv <==
0.00195312501542448	0.00160709137704474
0.00585937485528751	0.00285779598572466
0.0097656250771224	0.00534062700428786
0.0136718749806474	0.00766045050654681
0.0175781248841724	0.0099851745031095
0.0214843751060073	0.0124584862893432
0.0241553767046429	0.014773935573342
0.0261073038563036	0.0151680913927689
0.0292968749130573	0.0172707853490013
0.0332031238616527	0.0193672771691419
0.0371093750384172	0.0214875478876602
0.0410156262151818	0.0236783772838762
0.0449218742088475	0.0260958557405429
0.048828125385612	0.0294343962599346
0.0510158755995509	0.032447833251409
0.0529686526386078	0.0316089211413756
0.0566406245560423	0.0332487280105447
0.0605468757328068	0.0343541474825377
0.0644531237264725	0.0355313600790372
0.0670903402320984	0.0374674753681584
0.0690409750456213	0.0379845427093091
0.0722656260800016	0.0393948011477576
0.0761718740736673	0.0405867424775252
0.0794558198736459	0.0437293568802383
0.0814043793067109	0.0464292929025811
0.0839843764271964	0.0493079670059397
0.0878906244208621	0.0517624066506038
0.0907872221034425	0.0548807061748348
0.0927359184097586	0.0561703369309936
0.0957031235912923	0.0578250880538517
0.0995428734666354	0.059862844917397
0.101485229040019	0.0610686365372511
0.103515625944821	0.0635617620974695
0.107421873938487	0.0661692376024813
0.109737317346368	0.069514520751586
0.111688499652895	0.0702522606929289
0.115234376292016	0.0724132083520418
0.117602888324121	0.0753007249987434
0.119555974123768	0.0762434011644142
0.123046875462446	0.0790300407135774
0.125152438063773	0.0815014844681
0.127105909018382	0.0831076306583355
0.130487082573095	0.0858874096621628
0.132424189216455	0.0863972790726065
0.134765625809641	0.0891799975041641
0.137553173708314	0.0916943930116822
0.139498139422764	0.0928725731933175
0.142471440238618	0.0953767060923109
0.14441782561516	0.095796581622283
0.146484376156836	0.0990605650523984
0.149173770019005	0.101260565914485
0.151123201621158	0.10181379893632
0.153777511367672	0.104245399622452
0.155718125785978	0.105046526263507
0.158203126504031	0.107651699875018
0.160199104560841	0.111250236444385
0.162150742050505	0.112454059042593
0.164548984225979	0.115316503104202
0.166501627574884	0.116060528117505
0.168796600473984	0.119146645139511
0.170745513231023	0.120077603087532
0.172936691642436	0.123376741170598
0.174884117892306	0.123756243293972
0.176979278126552	0.126787244635561
0.178924679925546	0.127480441809283
0.180931719250901	0.130344967730455
0.182881274993909	0.131127814629002
0.18480274625566	0.133822237390735
0.186753269660723	0.134530932852317
0.188592747478891	0.136980638382185
0.190543624207928	0.137854331087476
0.192314200668133	0.140428953833037
0.194266544805745	0.141212094110168
0.195974213683143	0.143935899865412
0.19792855680684	0.14468167950832
0.199577226946835	0.147318086655176
0.201526403901079	0.148211593698641
0.203121142797058	0.14815121412941
0.204657347688066	0.150416378888396
0.206612349713227	0.151595715658677
0.208093961275656	0.154129479794598
0.210049647667073	0.155080720358148
0.211485082014313	0.157638518970328
0.21342530172836	0.15874789623225
0.214829548072952	0.159008551819849
0.216178408497347	0.160882721913644
0.21813497342405	0.161392935479734
0.219441861506854	0.163310034758942
0.221393903250073	0.163558148412099
0.222663348540965	0.163912871328963
0.223905470111227	0.165548761594043
0.225854580220395	0.166567135076138
0.227056569280207	0.168367520456197
0.228726384745941	0.169575963767094
0.230187621292555	0.170061076538612
0.231330551136084	0.170720128958737
0.233285034316131	0.171660204210428
0.234412160073811	0.172994636697227
0.235556554142817	0.174299618487764
0.237472795573138	0.174280667359653
0.238553731383234	0.175480551914567
0.239887408426059	0.176702987127136
0.241568380653303	0.177192568280155
0.242607398234488	0.177419197593971
0.244058522076018	0.177735713592237
0.245593908910619	0.178184374074762
0.246606544968436	0.178777495300154
0.24812852777373	0.178553878758714
0.249569990910214	0.178389660096631
0.250560501247843	0.178737962536034
0.252113261436032	0.178199776450392
0.253508840202423	0.177697264072118
0.254492675581738	0.17774458265249
0.256071228420005	0.17825911791079
0.25743829616989	0.178454620885281
0.258426463746757	0.178453910006406
0.260037076756759	0.179302298808874
0.261375582560558	0.179675882583516
0.262373815096025	0.179390656539553
0.264032336926997	0.179496391309406
0.265331802023255	0.179080307133435
0.266351469546459	0.178740980950306
0.268113992766544	0.179195616200521
0.269336643321067	0.178690452131204
0.270383672762087	0.178325286065148
0.272298586840183	0.177742461299656
0.273402183131076	0.176299647993858
0.274484201194785	0.176378786866742
0.276435924628119	0.17556133257914
0.277535717115872	0.174704514784293
0.278848347509023	0.174173708298404
0.280610431461465	0.17324333710755
0.281763120686104	0.172051943605868
0.283451012970275	0.171830679734993
0.284892119599687	0.170839003703991
0.28611102364685	0.16921074128208
0.288062164573092	0.168135694956317
0.289317702905057	0.166633506338747
0.290853000612889	0.166658454802131
0.292551747264178	0.16557376083449
0.293882992419473	0.164040073512469
0.295834703120411	0.162781620436887
0.297206080786155	0.160796903036091
0.298928474678889	0.16066923257523
0.300559074366645	0.159654735075573
0.302020285448468	0.157312496377579
0.303967307444783	0.156218955917268
0.305485890700492	0.153341814717007
0.307433784865895	0.152362714471823
0.309014355788839	0.149442615876671
0.310963344940251	0.148789605926986
0.312604140093661	0.146696067639315
0.31438936199173	0.147637496946006
0.316244809416888	0.146986117504217
0.31799763691784	0.144132062941716
0.319951155618932	0.143196365801193
0.321778572675513	0.140025022300696
0.32372748861565	0.139500540380039
0.325648870750633	0.136059220880022
0.327599792043053	0.136614027990796
0.329576050802414	0.133679091209597
0.331529773221833	0.132775225645379
0.33361002382101	0.128945551887423
0.335561199761339	0.128636426772701
0.337756201074485	0.125833854509699
0.339709159550177	0.125377131758025
0.34179689043168	0.122533593689361
0.343940548360184	0.117449275135512
0.345891628807548	0.117064407569199
0.348303176336265	0.114533289482425
0.350254797910435	0.113755571067192
0.352804523760744	0.111244752521633
0.354757577729402	0.111275833725791
0.35741747063132	0.108143413664663
0.359371447698648	0.106764765640201
0.361328130400008	0.10335730879899
0.364177322191239	0.100220770153902
0.366130726300772	0.100425305803625
0.369140632753537	0.0978511062002513
0.371113326442173	0.0939043574618138
0.373065361819195	0.0940265327161311
0.376292769417189	0.0902251304982072
0.378244868456189	0.0893985927583097
0.380859370368336	0.0865989317135582
0.383705665539603	0.0840775910322666
0.385657478099705	0.0845130833299113
0.388671872721866	0.0814500642294555
0.391368180274763	0.0778847358589755
0.393320979595512	0.0767210497077415
0.396484375075395	0.0741606953167476
0.399443479270325	0.072425101468463
0.401395132675484	0.0727496684520864
0.404296877428924	0.0698590995397378
0.407930257455757	0.0659626370188819
0.409883566072324	0.0644268678372982
0.412109379782453	0.0606109546632855
0.416015615043723	0.0590464400224201
0.419061808823513	0.0579701073444068
0.421014799130194	0.0597573414652736
0.423828117397252	0.0582355021245077
0.427734384489511	0.0550147485928524
0.431073678012499	0.0523860223229866
0.433023389727352	0.0513459004608247
0.43554688684304	0.047612623006735
0.43945312210431	0.0435082583169105
0.443359389196569	0.0397894365283305
0.446597682992671	0.0363995603987317
0.448551023440227	0.034493377623776
0.45117185971911	0.0316333420874995
0.455078126811369	0.0294534100130897
0.458984362072639	0.0271670435737437
0.462890629164898	0.02481324801632
0.466796864426168	0.0223523754820243
0.469988462161967	0.0197762610192036
0.471941516130625	0.0196776152914682
0.474609366779697	0.0168714056982204
0.478515633871956	0.0136051288374478
0.482421869133226	0.0107728345029943
0.486328136225485	0.00838056742205799
0.490234371486755	0.00620247742663853
0.494140638579014	0.00370053363964828
0.498046873840284	0.00225240837608291


==> tikz/rayleigh_taylor_nonlinear_sheetStrength_a1-3.tsv <==
0.00195312501542448	0.00191319046093503
0.00585937485528751	0.00279629396131691
0.0097656250771224	0.00457416958746656
0.0136718749806474	0.00644008248461217
0.0175781248841724	0.00845332587494189
0.0214843751060073	0.0106653620292243
0.0253906250095323	0.01296957096415
0.0284449325083214	0.0154041686253503
0.0303966638994022	0.0157174320706672
0.0332031238616527	0.0180357987790025
0.0371093750384172	0.0202559547497713
0.0410156262151818	0.022355841298636
0.0449218742088475	0.0244748375128851
0.048828125385612	0.0267241034094066
0.0527343765623766	0.0290649880524005
0.0550825740575453	0.0316862438879904
0.0570349532092445	0.0312781881297937
0.0605468757328068	0.0331693510496562
0.0644531237264725	0.0347169778037173
0.0683593749032371	0.0362300315842882
0.0714406655310779	0.0380764096991982
0.0733911411896577	0.0370101534471471
0.0761718740736673	0.0379584816640659
0.0800781252504319	0.0388002248774295
0.0839843764271964	0.0398013618035579
0.0860697072521568	0.0414132068727768
0.0880220927700537	0.0419687293759421
0.0917968755976266	0.042963998166212
0.0957031235912923	0.044219166530039
0.0977426305250377	0.0477024323972129
0.0996962160712055	0.0486516723444986
0.103515625944821	0.0513420222216274
0.106748132867193	0.0538165233195032
0.108693802046491	0.054896117577499
0.111328125115252	0.0564659835565643
0.115234376292016	0.0584132105595336
0.117247259786881	0.0608615846019849
0.11920143102324	0.0614000358567312
0.123046875462446	0.0635271885597897
0.125367214476376	0.0667959337499903
0.127320061543608	0.0680882664100648
0.130859374632877	0.0700593586324181
0.133155802208157	0.0724349409348001
0.13511116074039	0.0731518115034475
0.138671873803307	0.0749953461028565
0.140686374312394	0.0782081857472234
0.142640819295254	0.0787150480271869
0.146042727555954	0.0807459781967712
0.147987486368978	0.0811625419338879
0.150390624150502	0.0839292881583352
0.153153270666778	0.0871116784908781
0.155101425846288	0.0887811831713459
0.158145821175221	0.0913304286694397
0.160087934833091	0.0917611648488951
0.162109374497697	0.0944269437054708
0.164931618173963	0.0967091864831506
0.166882536283285	0.097265708730258
0.169642247982411	0.0999445316500052
0.171572593723788	0.10124720026325
0.173828124844891	0.1038544895857
0.176168590592925	0.106932995690224
0.178116936758366	0.107786371928611
0.180633886239695	0.110165356294181
0.182585631954721	0.110566653061167
0.184995820300224	0.113906220969791
0.186935699422692	0.114587609655529
0.189247638238726	0.117180167987952
0.191187832487982	0.118340711603205
0.193359374362516	0.121374900615942
0.195363583912983	0.123577846547654
0.197318102107117	0.124948325106946
0.199436167920773	0.128965603185222
0.201383336339635	0.129769043003569
0.203423635864997	0.132678444564217
0.20538254991866	0.132825675477939
0.207351067381588	0.136683474086635
0.209300833209122	0.137017807191949
0.211199669454866	0.141094398521144
0.213153614691205	0.14165263026269
0.214986318874996	0.144777146027752
0.21689525191033	0.145791491196221
0.218704620796364	0.145821917940462
0.220411512997641	0.148626171488424
0.222364780233923	0.149907491167827
0.224016951782665	0.152882101760541
0.225972128878264	0.154259000797294
0.227567488478521	0.15722789050763
0.229522694222009	0.158836017003304
0.231064721000835	0.162130246636993
0.233016753194759	0.163728347483767
0.234507812194609	0.166597313576962
0.236085133173616	0.167918250648922
0.237908587272114	0.167109964442053
0.239304894968145	0.169283363765274
0.241259855613021	0.17067311504074
0.242611214770023	0.173204233127515
0.244341474100044	0.175044879076256
0.245874024793559	0.174305130619996
0.247139828619353	0.176791824418961
0.249095269912157	0.178077934067929
0.250321526917692	0.18064163974505
0.251825452003142	0.182568206125469
0.253459957353201	0.182220964362483
0.254605306351866	0.185163607973393
0.256415677914042	0.186935744381004
0.257670818358648	0.186194004335514
0.25873948968883	0.189108923670288
0.260693485854751	0.190447909167027
0.26172740092846	0.190564651275654
0.262732123802507	0.192858725108901
0.264678875235418	0.194366578189891
0.265644395063883	0.194829980946234
0.266594731510777	0.197175142146271
0.268427196962153	0.199185394767618
0.26942926194865	0.199383363250589
0.270288539486404	0.202155113836643
0.271876055931065	0.204353360069124
0.273073620483458	0.204857277279461
0.273867345283251	0.207984456019358
0.275057945215335	0.210281869854939
0.276553982581806	0.211143855626371
0.277313864674499	0.211272344162128
0.278008219494023	0.214049223231496
0.279339095409849	0.216599591466861
0.280631360336481	0.217682903170023
0.281265035742402	0.219027000224388
0.28187522624492	0.2207790853342
0.283025906934177	0.222143882504385
0.284122252125864	0.22328073015713
0.284911113150595	0.223908842420493
0.285409214009792	0.226944475758564
0.286121117253341	0.229453330924372
0.28701715639985	0.230734125907462
0.287842225174135	0.232523233137747
0.288603122675365	0.234619174873043
0.289017676738735	0.235798432656783
0.289350234175425	0.237555567263367
0.289931926393832	0.241082654863875
0.290486877398702	0.244195006701516
0.290962556509516	0.247558642937773
0.291359457106598	0.250927232758574
0.291674119161487	0.254273892530263
0.291903480533075	0.257583186025833
0.292044848319727	0.261013943896845
0.292093829845013	0.264802572862598
0.292045561333872	0.268855981641805
0.291895923856377	0.273264937054668
0.291637424397807	0.277974853758979
0.291263238394203	0.282652487535319
0.29075975491483	0.287449233016538
0.290105516690263	0.292448595902897
0.289406189870317	0.301462731865781
0.288927649153626	0.30439676030175
0.288261035040683	0.311375706463694
0.287069588404302	0.319492532745321
0.285800900690939	0.328453019920705
0.285002057468177	0.328575765006502
0.283954194055255	0.338820641052625
0.282174182890023	0.357048495043573
0.281010687044748	0.353696041044861
0.279436062150477	0.380037827024873
0.277699968200242	0.408254426274805
0.27595063892494	0.396754160702538
0.273987803293479	0.416400099569838
0.271750371272505	0.397865856783648
0.269773109837003	0.404261820207017
0.267578124439351	0.383383443045832
0.264955811202596	0.376467765103787
0.262943077313378	0.379501164251106
0.259765625268921	0.367014526029923
0.257342169767361	0.380683564570826
0.255354999345102	0.383546059409498
0.25195312609849	0.380309467383664
0.249619036097477	0.394071348962435
0.247648681986505	0.398356402700856
0.24447690222422	0.397831373516302
0.242555937075188	0.383165694076061
0.240234375751296	0.394837117842289
0.238091122076346	0.419390642876391
0.23611015233067	0.403271075088828
0.234215581437401	0.42285834952323
0.232600750821406	0.398623230522499
0.230785028470044	0.379534118564681
0.229660216825236	0.384435634051565
0.227960247863984	0.366417523180196
0.226841764219713	0.352754566603004
0.226174666275744	0.356981164658672
0.22523403509728	0.344405113672289
0.224271803409939	0.332736759097396
0.223536622164414	0.322199429738745
0.223007950823748	0.31159676722632
0.222723534574245	0.302534426905417
0.222580097773333	0.299832726098057
0.222427512746292	0.289332362440921
0.222325026512237	0.282492133571883
0.222328932174541	0.276883254110835
0.222441664803831	0.272226816937149
0.222591311830623	0.268772250265711
0.222727020067499	0.269031038385788
0.222980830821445	0.265075894506348
0.223392446884566	0.260466426115492
0.223893969575039	0.255868540536786
0.224481827455942	0.251611092594689
0.225150220921149	0.248050672673585
0.225897122336684	0.245773733277991
0.226424861029383	0.243218388890499
0.226862521207392	0.241069069178703
0.22764456721746	0.239177516403838
0.228652336317118	0.23613797887385
0.229714870632694	0.233593884426653
0.230363974518797	0.231144731802577
0.23095359583647	0.230600113955682
0.232072015818763	0.227822371676252
0.233381418549667	0.223400913822217
0.234212010000478	0.219159584776522
0.234911661496507	0.219278877022067
0.236177933237834	0.218056295120207
0.237595309865231	0.215128354289844
0.238368965226699	0.213228682826872
0.23925571290763	0.213422352185216
0.240915151471075	0.212671398923827
0.241972977983434	0.210043291005745
0.242855667213316	0.209135989526962
0.244444842052484	0.209287282605686
0.245727694555782	0.206865109527495
0.246693383088486	0.204811572281298
0.248294306745553	0.205124195371438
0.249646366184305	0.202440328596813
0.250688111681214	0.200399942609809
0.252454677436854	0.200853223805023
0.253718243544148	0.1979107325253
0.254835619470014	0.19595023014143
0.256786216086351	0.193620302060149
0.257959286693002	0.190620207023946
0.259303856300133	0.191576609922185
0.261111760960691	0.189591937656555
0.262370587433779	0.187196281488791
0.264319095937263	0.185587359485804
0.265634371485567	0.184611644378121
0.266974411543017	0.183837378803139
0.268923804947984	0.181681621688195
0.270327414672803	0.178946300823551
0.272276553429861	0.1768596456488
0.27373704831444	0.173928996708436
0.275523432043594	0.174509248769427
0.277185948663637	0.173006755489481
0.278743025133882	0.170097037982667
0.280693685412196	0.168839645583502
0.282310145774808	0.165049933373749
0.284258122700781	0.16345308502785
0.285938225942036	0.159689274761878
0.287884404417153	0.157888296982756
0.289629509720266	0.154195213522978
0.29157541444888	0.152214428523579
0.293386476743509	0.148698635998534
0.295333218627124	0.147628379642336
0.297216168026448	0.143609820853705
0.29915925571257	0.142046823882819
0.301120872217166	0.138996047696326
0.303066866072548	0.138117102386013
0.305098794047904	0.13543750088464
0.307047604945779	0.134280398825846
0.309163703604338	0.131692517625071
0.311112052952878	0.130824884315908
0.313308989590132	0.128293410789696
0.315258577164129	0.127579643263758
0.317552079471555	0.124632655393055
0.319503134454128	0.124160197393896
0.321893323389482	0.121557528784136
0.323844881301675	0.120983900308856
0.326171885724621	0.116568372087344
0.328301283370225	0.113491671389487
0.330252268324623	0.112043069498562
0.332871544885063	0.110128249545271
0.334824089557903	0.109572077095706
0.337561268100186	0.1062463036224
0.339513749111049	0.105712715681864
0.34179689043168	0.10255205793208
0.344366892621739	0.099609295841357
0.346319246308647	0.0992189838455628
0.349366013046233	0.0960595673128621
0.351319576310708	0.0951144764157737
0.353515628046479	0.092604594424924
0.356514966611023	0.0902379940207121
0.358469293819226	0.0893952527559751
0.361328130400008	0.0855933484093218
0.363846852867403	0.0832352785516131
0.365804363174468	0.0823070682068645
0.369140632753537	0.0814150054887338
0.371444559709735	0.0796096947336102
0.373393634804816	0.0792448051204507
0.376953135107066	0.0759787962497303
0.379311047419961	0.073927594748409
0.381263814909722	0.072520709035291
0.384765637460595	0.0700381958811392
0.387525670652706	0.0675574260728005
0.389477133071933	0.0673383625413006
0.392578139814124	0.065746727307154
0.396194935895888	0.0651087022328074
0.398147735216637	0.0654426798986843
0.400390610336665	0.0634340972785043
0.404296877428924	0.0608448056037702
0.407375029521287	0.0583563120400328
0.40932610996865	0.0568330791509955
0.412109379782453	0.0535276086040434
0.416015615043723	0.0506983953089057
0.419350834200168	0.0478766941980728
0.421303633520917	0.0452744368825193
0.423828117397252	0.0419615116985998
0.427734384489511	0.0400884479805775
0.431640619750781	0.0382331347952328
0.434571553520784	0.0359942815816652
0.43652374805275	0.0339814178909252
0.43945312210431	0.0309537249570537
0.443359389196569	0.0292204787016262
0.44726562445784	0.0275624936440753
0.45117185971911	0.0258227259212516
0.454190360538802	0.0238962362706152
0.456142841549665	0.0232698961267334
0.458984362072639	0.0211027254565139
0.462890629164898	0.0192571050482146
0.466796864426168	0.017424124743345
0.470703131518427	0.0154815805139193
0.474609366779697	0.0135496656162475
0.478515633871956	0.0115391145386105
0.482421869133226	0.00945434093612025
0.486328136225485	0.00720685336516608
0.490234371486755	0.00467647402823232
0.494140638579014	0.00219151928723873
0.498046873840284	0.00102453939721605


==> tikz/rayleigh_taylor_nonlinear_sheetStrength_a2-1.tsv <==
0.00195312501542448	0.00263609938143832
0.00585937485528751	0.00527584342758636
0.0097656250771224	0.0103937301332773
0.0136718749806474	0.0148899250530652
0.0175781248841724	0.0196738188597605
0.0214843751060073	0.0246862280660488
0.0253906250095323	0.028908047435945
0.0292968749130573	0.032563037379232
0.0332031238616527	0.0360138279297872
0.0371093750384172	0.0398188251637375
0.0410156262151818	0.0432066623121813
0.0449218742088475	0.0472680577591332
0.0480392452622873	0.0539846585856755
0.0499886927799347	0.0540878336273876
0.0527343765623766	0.0579923082045194
0.0566406245560423	0.0606668827767026
0.0605468757328068	0.0632366309242626
0.0644531237264725	0.0650963577647194
0.0683593749032371	0.0670701186038028
0.0709608070114581	0.0718966758626164
0.0729109452615586	0.0781659448731032
0.0761718740736673	0.0819747718259466
0.0800781252504319	0.0851214602416425
0.0839843764271964	0.0889674785718333
0.0871492966114344	0.0948408331839614
0.0890982634811536	0.0978990341053737
0.0917968755976266	0.1011919943125
0.0957031235912923	0.102875908394932
0.0996093747680569	0.105105032723321
0.10200152449231	0.109913197401711
0.103953327503115	0.113541974532756
0.107421873938487	0.11801717708652
0.111328125115252	0.121841840840973
0.11401125782196	0.126108665613949
0.115960718072002	0.128149361905225
0.119140624285682	0.130400179323101
0.123046875462446	0.132359999037575
0.12541396464936	0.136182248060611
0.127365341124918	0.138535505381172
0.130859374632877	0.141512886144741
0.134414568202367	0.144853892736802
0.136361135015544	0.146908231132208
0.138671873803307	0.150846900675809
0.142578124980071	0.154841599886952
0.144995599438869	0.159416139300691
0.146946597125662	0.161270421711667
0.150390624150502	0.164706934316431
0.153334497217378	0.167709173273051
0.155282467777154	0.167833424745036
0.158203126504031	0.171795874879584
0.161431692750011	0.173849728071947
0.163376435647541	0.176029655068651
0.166015625674461	0.179304448371187
0.169336186660647	0.183952253444245
0.171281142825801	0.185245020530299
0.173828124844891	0.190931837140419
0.177061491203955	0.194975502365518
0.17900887607354	0.19379318103234
0.181640624015322	0.200810621849569
0.184645345200041	0.203343579194386
0.186594366182441	0.201461307338171
0.189453126368851	0.207629168912911
0.192092895719764	0.208875559615197
0.194040493856972	0.208881788268199
0.197265625539281	0.211416455107454
0.199426306680499	0.21349425814764
0.20137761631098	0.215005552785089
0.204719230313039	0.218264825232182
0.206671797267571	0.218002888934228
0.208984375886476	0.224461539462224
0.211884163034116	0.227353349591657
0.213840966693233	0.225236374868686
0.216796875056906	0.232097992164835
0.218979150340803	0.232425487292397
0.220933280196876	0.232565682762013
0.224061282800514	0.234467633550902
0.226008327078521	0.233523309951647
0.228515625404101	0.236949892819741
0.231036849787201	0.238672098449209
0.232989935586848	0.238138262265256
0.236019099787727	0.24079096884918
0.23796612815024	0.240944975679801
0.240234375751296	0.24556424968562
0.242920475106143	0.247606824728208
0.244877609807541	0.245086708338313
0.247836319298213	0.247507978713171
0.249786225182096	0.24872177054132
0.25195312609849	0.25032116338224
0.254670209737659	0.24894107667434
0.256617696466407	0.247800922870636
0.259543928799391	0.245754556474046
0.261497460232878	0.244900085707867
0.263671876445685	0.248799741541766
0.266375177266782	0.249603491664384
0.268332044587876	0.248649542990834
0.271255545822037	0.248617948374155
0.273206861818716	0.24996197772577
0.275390623609781	0.253705403822089
0.278079380852178	0.252176940895612
0.280030254398115	0.250635495966818
0.2829559265057	0.248523570740619
0.284910266446298	0.246395825638498
0.287109373956976	0.248044195777166
0.289828141455442	0.245771690911698
0.291786221537203	0.245231186006868
0.294786225369409	0.24601244189079
0.296739855478961	0.245270684919612
0.298828124304171	0.24666605552333
0.301721822183688	0.242621961514147
0.303676225786263	0.242619603201688
0.306640623474601	0.242677432634002
0.30868621649337	0.239808223939286
0.310635743588489	0.238363481105112
0.31376295678361	0.235103018217998
0.315717844217212	0.233208712197965
0.318359383371092	0.236256249936249
0.320876768936965	0.23227498407909
0.322837335018937	0.232673499391429
0.326120128537128	0.234064328268999
0.328072959688865	0.231135981222136
0.330078120985892	0.227023941861407
0.333391854225019	0.224503227430553
0.335348345940448	0.221639062590714
0.337890623339421	0.21865607942458
0.340782818796275	0.215585082683413
0.342741729666839	0.215425648348999
0.34570312569295	0.216729467908994
0.348324121126776	0.209708980468013
0.350280358194295	0.213170763124225
0.353515628046479	0.211322545751272
0.35598997811574	0.204382929245198
0.357944623633829	0.206188984730571
0.361328130400008	0.199483597172002
0.363849017374629	0.194393924459005
0.365809296977703	0.193500614881895
0.369140632753537	0.191767046474215
0.371981421163773	0.185783223541629
0.373935143583192	0.188086369543379
0.376953135107066	0.185022594428881
0.380347209761467	0.180933574003161
0.382301887110544	0.17925908752867
0.384765637460595	0.171822696452385
0.388671872721866	0.165766307455563
0.391006452920103	0.16032807841785
0.392965650269565	0.159816967790323
0.396484375075395	0.15981546704603
0.400241832295863	0.15773982485195
0.402194981757486	0.159663446162743
0.404296877428924	0.15258138871251
0.408203112690194	0.142513098364142
0.412001440900048	0.134687997590481
0.413954112896842	0.130778643337641
0.416015615043723	0.127395378945771
0.419921882135982	0.126038491713547
0.423828117397252	0.123239851851942
0.426741098489675	0.118739982929586
0.428695202880957	0.12353888925691
0.431640619750781	0.11795481721185
0.43554688684304	0.108903574500056
0.43945312210431	0.0991458818012226
0.443069377059267	0.0928095475749394
0.4450188659572	0.0897272896096846
0.44726562445784	0.084203738181252
0.45117185971911	0.0773344874000372
0.455078126811369	0.0711625072413373
0.458984362072639	0.0651202963287493
0.462890629164898	0.0589233959161441
0.466796864426168	0.0524890613950091
0.469717357631904	0.0462848558556762
0.471671239206266	0.0445429791921892
0.474609366779697	0.0386925261636365
0.478515633871956	0.0333853137952049
0.482421869133226	0.0284101061216766
0.486328136225485	0.0231350632791093
0.490234371486755	0.0169486505866727
0.494140638579014	0.00969058178368087
0.498046873840284	0.00580017358124605


==> tikz/rayleigh_taylor_nonlinear_sheetStrength_a2-2.tsv <==
0.00195312501542448	0.0062543151655749
0.00585937485528751	0.00893299760211586
0.0097656250771224	0.0138633048118271
0.0136718749806474	0.0189038777979366
0.0174955638940633	0.0242712243131306
0.0194489208937328	0.024409100963558
0.0214843751060073	0.0294534568408252
0.0253906250095323	0.0340748369663586
0.0292968749130573	0.0386376970915282
0.0332031238616527	0.0433062101790608
0.0371093750384172	0.0479804204530081
0.0410156262151818	0.0525759155604484
0.0449218742088475	0.0571170414102909
0.048828125385612	0.0632760057152984
0.0509872213435967	0.0690166911468551
0.0529399601854672	0.0698863837479982
0.0566406245560423	0.0733174349975938
0.0605468757328068	0.0758341549661961
0.0644531237264725	0.0772281545892259
0.0680387031576978	0.0811916089812323
0.0699860721117884	0.0852575427691942
0.0722656260800016	0.0892624820212788
0.0761718740736673	0.09235069218664
0.0800781252504319	0.0953110231409943
0.0830007574986033	0.102389435926518
0.084949644790851	0.108499547055486
0.0878906244208621	0.114094321776945
0.0917968755976266	0.118716247473806
0.0948548213784148	0.124934468610774
0.0968038423608147	0.127824930327101
0.0996093747680569	0.131057589951538
0.103515625944821	0.133935041456069
0.10598836218296	0.138927385824008
0.107938535447147	0.146390795939449
0.111328125115252	0.149794083419638
0.114629711649123	0.156624602585943
0.116576144772148	0.160110188400684
0.119140624285682	0.165098278779163
0.122862459446787	0.168955688097046
0.124805582146996	0.172310500408217
0.126953123456112	0.177463655733154
0.130767204822233	0.183510865365453
0.132706090817857	0.187524408508686
0.134765625809641	0.193185413445359
0.13838156882091	0.198495644792252
0.140314626562517	0.201431202181992
0.142578124980071	0.206689793256303
0.145758152151508	0.212439404167072
0.147694237020133	0.215901045775888
0.150390624150502	0.220651601055901
0.152931446873295	0.22688040074756
0.154882119884004	0.229724113714995
0.157977091470753	0.233369771398381
0.159922025354214	0.236226387381591
0.162109374497697	0.241960110713687
0.164817822389653	0.244668158653862
0.166773508781069	0.24825524781658
0.169575113244316	0.253974770496858
0.171506098788565	0.257451002048304
0.173828124844891	0.262250071990607
0.17613971352005	0.268145666956118
0.178092401432339	0.272207459592537
0.180634408267908	0.27785067563164
0.182583180968597	0.281055509425817
0.185036678557214	0.286369943985107
0.186974771961221	0.289504575669403
0.18933222590788	0.294862554380751
0.191274415960123	0.298810008356168
0.193359374362516	0.306763563814212
0.195488055810876	0.313172836469856
0.197440441328773	0.316291975508187
0.199606508273265	0.321843104523464
0.201557547340343	0.323528169552646
0.203649947827876	0.328720270884536
0.205603418782485	0.330272745719688
0.207625708334487	0.336235445394267
0.20957732035936	0.337849450745401
0.211530692637904	0.34396638856833
0.213482877620573	0.345239397735168
0.215373517386748	0.352560039676492
0.21732622439763	0.354231231283815
0.219156515792483	0.360491021909298
0.221109490183669	0.362342460804773
0.222883768587851	0.367436252101729
0.224832038358919	0.369704858417175
0.226557535773043	0.370086673717841
0.228228649943113	0.374845793395733
0.230182474221695	0.378526887826861
0.231802149514157	0.383718233144709
0.23375711970833	0.386294706432105
0.235326906292331	0.391932173379352
0.237282115218918	0.39403204187415
0.238810527883912	0.398998862305329
0.240763569120175	0.401739035200391
0.242250856147874	0.406682075040624
0.243763343769263	0.409260178835916
0.245658092916069	0.408644461817703
0.24707375067008	0.411301924519817
0.249029656695318	0.414098950799214
0.250413496193107	0.418612354629679
0.252175908004731	0.422333794257927
0.253718421797684	0.424318613212848
0.255029447909008	0.428210635561681
0.256984020215823	0.43114509842363
0.258265822296496	0.435287045474183
0.259973939990835	0.437849916150719
0.261476894231132	0.440589564349469
0.26270157560273	0.442341632533593
0.264656405740553	0.444495076471245
0.265864414040312	0.448939643530622
0.267290426414921	0.45237354957951
0.269007020701529	0.45438385297792
0.270165379025241	0.455416562517333
0.271945402922869	0.458654119307355
0.273266019711063	0.461209525755702
0.274388956510641	0.462599908923501
0.276342726676543	0.465614909848501
0.277453545418754	0.46840435906179
0.278658727126724	0.471954685631244
0.280505144100412	0.473800967833925
0.281587244924691	0.47395263891967
0.283000458058777	0.476417397027627
0.284617984759507	0.47862294387332
0.285673888680154	0.478514151195924
0.287249576729444	0.480321459182174
0.288686491217655	0.482160474623018
0.28973096144719	0.483222223000297
0.291447600297182	0.486875401330831
0.29273285604012	0.489272084323638
0.293778246185226	0.491083431907305
0.295636959469817	0.493474162700006
0.296779602834448	0.492297443769392
0.29782693466986	0.494887779194855
0.299779632131446	0.494845137746131
0.300833804446311	0.493867391555947
0.301948067301491	0.493986390422909
0.303849539153093	0.493774875748037
0.304914619947758	0.493752454853986
0.306219496312081	0.49400020742581
0.307946295613639	0.493876988420763
0.309036618382279	0.493514490971438
0.310588277218261	0.494059661724124
0.312098995036683	0.492738154820684
0.313226696935257	0.493312150019194
0.315094112812136	0.49378661653327
0.316324778409594	0.490371819585577
0.317497734424687	0.488696876117523
0.319447493886023	0.486328453380956
0.320644912015869	0.484510386299349
0.322200046795809	0.484189825061769
0.323819798482644	0.481989739571245
0.325081101406647	0.48053604304838
0.327030494811614	0.477889553833666
0.328327384780892	0.473844844857837
0.32985052941727	0.473402339683669
0.331603079988621	0.470683780891552
0.332985945458158	0.466966854779973
0.334935593511034	0.463854497300436
0.336367128562168	0.457946868171107
0.338260372103212	0.45479942374137
0.339789023500621	0.449723663943503
0.341315064756963	0.451153935314859
0.343267259288928	0.449671166102754
0.344859318015665	0.44329474620656
0.346807088040212	0.440633740393861
0.348464050152742	0.432543718759349
0.350409305529189	0.429561057181278
0.352137823704132	0.420012921419461
0.354086484996361	0.418669992237534
0.35589413500901	0.408166502970105
0.357839326723479	0.408224219564502
0.359739700405974	0.396388046797983
0.361676329584504	0.395480429373033
0.363656981020294	0.384907917151953
0.365617960905118	0.383410699044613
0.367723994605076	0.376045751295293
0.369665748572775	0.376820925215504
0.371860909040864	0.367447310217567
0.373816700474543	0.365035963937484
0.37615153532069	0.354998247022648
0.378101406190486	0.355320749072396
0.380581613161653	0.344875958089238
0.382535908538867	0.342468126710261
0.384765637460595	0.330958111941991
0.387132144140417	0.317086106198406
0.389092710222389	0.317268012203933
0.391940565112098	0.311215612027467
0.393894096545585	0.310743249940537
0.396484375075395	0.296962812166362
0.398881725983188	0.283502969481143
0.400840350374854	0.280383350881665
0.404165128967032	0.273807636656979
0.406118023780747	0.276915565248285
0.408203112690194	0.263858745750177
0.411736352426834	0.248898136205137
0.413688928930663	0.245327645499967
0.416015615043723	0.236168095313819
0.4197694117005	0.226557317582542
0.421723547922771	0.228577545075726
0.423828117397252	0.219321907761604
0.427734384489511	0.210366611130388
0.430341310626368	0.202585415590119
0.432295096707764	0.204137760661667
0.43554688684304	0.192280357441119
0.43945312210431	0.177869618347996
0.441778694132769	0.163144535386504
0.443737032045538	0.156187118699068
0.44726562445784	0.143102868303408
0.45117185971911	0.1308792214147
0.454808709323703	0.119032972222218
0.456762272588178	0.114168721457328
0.458984362072639	0.103133562493946
0.462890629164898	0.0931534549774868
0.466796864426168	0.0844181415067919
0.470703131518427	0.0747125912092699
0.474609366779697	0.0646680927356399
0.478196814689954	0.0545804371440061
0.480150887250248	0.0543461681390399
0.482421869133226	0.0436285141982646
0.486328136225485	0.0329829777910062
0.490234371486755	0.023312351957085
0.494140638579014	0.0142256567002399
0.498046873840284	0.0098510288383981


==> tikz/rayleigh_taylor_nonlinear_sheetStrength_a2-3.tsv <==
0.00195312501542448	0.00457992889115437
0.00585937485528751	0.00707458870852623
0.0097656250771224	0.0116423059418205
0.0136718749806474	0.0157822659166606
0.0175781248841724	0.0201971650667864
0.0214843751060073	0.0248964868549079
0.0253906250095323	0.0297124633022715
0.0292968749130573	0.0342329274011854
0.0332031238616527	0.0384332912054088
0.0371093750384172	0.0428935511980519
0.0410156262151818	0.0476774675723305
0.0435024349333881	0.0535202188488781
0.0454545148737942	0.0548292870645694
0.048828125385612	0.0589269108172496
0.0527343765623766	0.0623007419592819
0.0566406245560423	0.0653573913593394
0.0605468757328068	0.0687819826382034
0.0639389132039358	0.0741429289867617
0.0658874121581224	0.0754603511576166
0.0683593749032371	0.0777871592705009
0.0722656260800016	0.0785623275488163
0.0761718740736673	0.0787035949786409
0.0796467230447858	0.0820026202237905
0.0815952792947519	0.0849712504069187
0.0839843764271964	0.088386882355196
0.0878906244208621	0.0915018689581924
0.0917968755976266	0.0950766023690302
0.0939498058931159	0.102109451203786
0.0959042667914707	0.105406383305581
0.0996093747680569	0.110281522929434
0.103496425492487	0.115837097758629
0.105444443798745	0.121086024265374
0.107421873938487	0.123377079684348
0.111328125115252	0.12404738204477
0.114404287770826	0.129597794539275
0.116353162330678	0.133191174415849
0.119140624285682	0.138021082960789
0.122891046857665	0.142284759555889
0.124835108572038	0.147085138418025
0.126953123456112	0.150830951036282
0.130859374632877	0.154991877424426
0.132948576106053	0.161833607037756
0.134908588328823	0.166236457919325
0.138671873803307	0.169379067244332
0.140761247163822	0.173868301193038
0.142724130541765	0.17627609872064
0.146393352261783	0.18041633063486
0.148324796172268	0.184100014696176
0.150390624150502	0.187351191022745
0.153744053815535	0.192119924491141
0.155687335670687	0.194905475154408
0.158203126504031	0.197681987500547
0.160903352451627	0.201918526576678
0.16285197236357	0.205736995529504
0.165935198315519	0.207642196050395
0.167884321157083	0.212581833827439
0.169921873668127	0.216536430442983
0.172776180699229	0.222860679728387
0.174726341231021	0.224641149216147
0.177529371722558	0.229343567840892
0.179472472141075	0.23360223443249
0.181640624015322	0.23944842331617
0.184113990507034	0.244640428735831
0.186064844954379	0.248780429332321
0.188640850468891	0.253369902844336
0.190586576943969	0.257295748358703
0.193066869858805	0.261607736507842
0.195005077854372	0.266523125416585
0.197265625539281	0.272440210363334
0.1993435206453	0.280507387961608
0.201294661571542	0.28271687849249
0.203578461793637	0.289334337104463
0.205533400156821	0.289993914220901
0.207745074541805	0.295811882341612
0.209693442988939	0.299135754496021
0.211827096437721	0.305047321668643
0.213778294659742	0.307138061575979
0.215840739003886	0.312488632478096
0.217790648070868	0.314142255221787
0.219783910944349	0.320596234260032
0.221733539898631	0.322861348241955
0.223668733499576	0.330534913335371
0.225620374172339	0.333749643014843
0.227488553992945	0.341566173748731
0.229440630750252	0.344180069731203
0.231251505242048	0.352914627187856
0.233202550675324	0.354410423537445
0.234952376514049	0.360836672657659
0.236907661835009	0.363090468996536
0.238612485022026	0.368434980502525
0.240564943751196	0.372326325823859
0.242219273440967	0.377412297453187
0.243854991551693	0.381436379657842
0.245777293602247	0.382509581083666
0.247334258664032	0.38874712571387
0.249288764125771	0.392320815373978
0.250800054901987	0.398659699737179
0.252753917377756	0.401383200830048
0.25422116679812	0.407018016086252
0.255961255537427	0.409273087493588
0.257602728690895	0.408035780243597
0.258989480724142	0.412157331840705
0.260944485932402	0.415562424727562
0.262301071737736	0.421036366965913
0.264201805110402	0.42446394844957
0.265572934494435	0.424427225349576
0.266854421448321	0.430712263458923
0.268808809135402	0.434442927586862
0.270058837523237	0.439215700652676
0.271805076009544	0.4424038062257
0.273233010975866	0.441870641427352
0.274416894569352	0.448184058272751
0.276371011693029	0.451664397124366
0.277524576269856	0.457462562190694
0.278826530549424	0.461353574640173
0.280600910812769	0.461074802925046
0.281693121159034	0.465114321356706
0.283200509456046	0.468935769230534
0.284711765218175	0.4685826316864
0.285747176348349	0.47236213206469
0.287350433216882	0.475906444373183
0.288712535332543	0.47587096813217
0.289693349951039	0.479974984717021
0.291283492452261	0.483892643840531
0.292605834480039	0.484397683788139
0.293535846840699	0.488084493459749
0.295012406825234	0.492489804207902
0.296398684576751	0.493623402128646
0.297281695299618	0.497527283742525
0.298549612703056	0.501991851322639
0.300097359510538	0.503509464883424
0.300935208426753	0.507820499552166
0.301903647156874	0.511569516767258
0.30351659974454	0.512633036699829
0.304500053151992	0.513056020914406
0.305270748231519	0.518494565898286
0.30660740147178	0.522928576970554
0.307977206686687	0.525063825794136
0.308709032946012	0.529316337077378
0.309537564931858	0.53355838828574
0.310945201276738	0.53578012737248
0.312069239428522	0.537794216482995
0.312738097626163	0.542370781337339
0.313625166800078	0.546118901490993
0.314913962148951	0.547816700279075
0.315978721450632	0.548825696930292
0.316593053164769	0.55378359188226
0.317374593062118	0.558483392667338
0.318549860006985	0.562238644177327
0.31968301137081	0.565482649654289
0.320276022688771	0.565835550238799
0.320812597663911	0.571056222131199
0.321831380285631	0.574666809790072
0.322854905724655	0.577743392008116
0.323788986085661	0.579894985403934
0.32426982499973	0.585825859144104
0.324781571803748	0.589162927692872
0.325677391316435	0.589638821606595
0.326532658149622	0.591331503195155
0.327356730613963	0.593740423460029
0.327945190100551	0.595624647412203
0.328328689851425	0.600367902079006
0.328894390181151	0.605587896943907
0.329601611086275	0.608454431379996
0.330267897340034	0.611380600655066
0.330892421336727	0.614810309133453
0.331476774625783	0.618882573128543
0.331896880013569	0.622830320482543
0.332160472430317	0.624822191807258
0.332535505138219	0.630193558737425
0.333001574473569	0.634863468758366
0.333422602960025	0.63977473908315
0.333799959330096	0.644506653539323
0.334133770907737	0.649391181277846
0.334423146425266	0.654607565329412
0.33466588954447	0.659988184968748
0.334860631532837	0.665526946948353
0.335006926756527	0.671343741554731
0.335104043102802	0.67727399468636
0.3351513121209	0.683121932557749
0.335146410148653	0.689069506309593
0.335087331833777	0.695445356374307
0.334970257457639	0.702296254068369
0.334792003921376	0.709206673763496
0.334550438548751	0.715719509059096
0.334244447255163	0.721901108650195
0.333872342998214	0.728409994618711
0.333431292819918	0.735745756840874
0.332915885452209	0.743602266048651
0.332337611881979	0.759638170162871
0.332007174389131	0.764618553711639
0.331630454638833	0.775017583277674
0.330869884996785	0.787048023443496
0.330026172812466	0.796660290635275
0.329086585690429	0.805582271871582
0.328361730417611	0.817828627391028
0.327809812905957	0.81990738391161
0.326902311420447	0.833691043208307
0.325649220891508	0.849751545988369
0.324611467000571	0.867427549221962
0.323889635671672	0.868271915352699
0.322792103184111	0.88696374193147
0.321177985582261	0.908634038159706
0.320322623256108	0.932147880271142
0.31940770515025	0.927653771724434
0.317522132877463	0.956741186312781
0.316470984506516	0.97678452903894
0.315410229543204	0.974758467825462
0.313461768786204	1.00442299193882
0.312318647956743	1.00612233096446
0.310934499698365	1.03504618699254
0.309167991238505	1.06309334882674
0.307907137131441	1.06589579132614
0.305950416232894	1.09194848656354
0.304635042008525	1.0936448353844
0.303225597663492	1.13144373207543
0.30132882406581	1.15137333418154
0.29998265972615	1.1605252790921
0.298013368770198	1.17915323941002
0.296684813333442	1.18033645780463
0.295202396447001	1.20872489791792
0.293438221198607	1.20432015700125
0.292295090819849	1.22203570992465
0.2905400192342	1.21009982793303
0.289264799801973	1.19430855642224
0.288351205865241	1.21183471090244
0.286823101960836	1.1896646555411
0.285598423772337	1.17202019050522
0.284955472816334	1.18387697311723
0.284207734245798	1.16296297302574
0.283288655829728	1.1340295821937
0.282624047069068	1.10884771357851
0.282200207906318	1.08404577022887
0.282000583044296	1.05832893705056
0.282002722086732	1.03107795955666
0.282191709032357	1.00302086798579
0.282559726190367	0.974970772365751
0.283095562686571	0.948575726889052
0.283782481787153	0.925864105946463
0.284611523068818	0.909537757034633
0.285108455730733	0.893598047244408
0.285639966395583	0.885068967634083
0.286751463137852	0.867965165476124
0.288050336177721	0.844898725704441
0.288889359657417	0.823767061271618
0.289622134480203	0.821345221065281
0.290981410004075	0.814352429690957
0.292374840178734	0.792308075768829
0.293252334591273	0.782117570672873
0.294463497342005	0.779451323538943
0.296131918610437	0.762608007711708
0.297134989456175	0.752636577431043
0.298440677510708	0.751977491159543
0.300134331203818	0.735752357859001
0.301273775554093	0.725108639270581
0.302956345696967	0.723305884294271
0.304424639173757	0.70683177413051
0.305698324352333	0.696199677847511
0.307646027531804	0.68321242856695
0.308998535787496	0.669173642740573
0.310804988954973	0.669780541475595
0.31236815787644	0.654899420600981
0.313863183017472	0.646243567591233
0.315812235830861	0.634963443152571
0.317403546529365	0.619978511394584
0.31935126880743	0.607945306699803
0.32102640641446	0.590153870277416
0.322970802354214	0.580906125975568
0.324735321377285	0.562580554348749
0.326679017035289	0.555449841188831
0.328536259728206	0.536776204082234
0.330478682146665	0.529921323209712
0.332437624848218	0.512946799452927
0.33438182980204	0.508453965974678
0.33644403223067	0.493250218928608
0.338390147043809	0.490208131261702
0.340565285820057	0.475442601548965
0.342513978943274	0.473464547227151
0.344808802236728	0.459444701245093
0.34675921423333	0.457998203781314
0.349179196974031	0.443037154168399
0.351130977703144	0.439864355058777
0.353515628046479	0.421959697070764
0.355647094706343	0.40542901561746
0.357599989520058	0.403255136733092
0.360338059330022	0.392447825733027
0.362286338650387	0.391939203181563
0.365197505376458	0.373167752526866
0.367151004978957	0.371294282028154
0.369140632753537	0.356115584999594
0.37222247724058	0.345637834060966
0.374174735434522	0.345447803725435
0.376953135107066	0.331901341013453
0.379466478137385	0.317406616658924
0.381418927317259	0.316826889294245
0.384765637460595	0.301502163075775
0.386986039902659	0.288023741627569
0.388939125702305	0.28509771904179
0.392578139814124	0.269005683705904
0.394845620288355	0.256075959195281
0.396797655665377	0.252201037432725
0.400390610336665	0.24017969200299
0.403136797048727	0.229144753073546
0.405087177214341	0.224741089758976
0.408203112690194	0.209791628600107
0.411962161460093	0.200650775656758
0.413914069513161	0.199499095459862
0.416015615043723	0.189002839102894
0.419921882135982	0.181692109972553
0.423499239622847	0.174087404217809
0.425452261760516	0.171467245730959
0.427734384489511	0.156104724452287
0.431640619750781	0.148189466183174
0.43554688684304	0.141247226195536
0.438142990443767	0.133068237505594
0.440093306947403	0.131251304445049
0.443359389196569	0.122555929954974
0.44726562445784	0.114479781742321
0.45117185971911	0.106731839536106
0.454991355536395	0.0987625883238477
0.456944536829007	0.0988837536788104
0.458984362072639	0.0903055670071336
0.462890629164898	0.0816704479645809
0.466796864426168	0.0742818155365437
0.470703131518427	0.0665881258006821
0.474609366779697	0.0573844616309967
0.478515633871956	0.0471749207784916
0.482421869133226	0.037184542754853
0.486328136225485	0.0284473979247699
0.490234371486755	0.0194231770730798
0.494140638579014	0.00880666201380951
0.498046873840284	0.00322014195014675


==> tikz/rayleigh_taylor_nonlinear_sheetStrength_a3-1.tsv <==
0.00195312501542448	0.00295712477778887
0.00585937485528751	0.00551836443865832
0.0097656250771224	0.011000202905164
0.0136718749806474	0.0162669871406073
0.0175781248841724	0.0209169496746329
0.0214843751060073	0.0257466477768581
0.0253906250095323	0.0308022851890378
0.0283004962143666	0.0358918196755867
0.0302517539603368	0.0367778607982922
0.0332031238616527	0.0416773406891584
0.0371093750384172	0.0465015881558169
0.0410156262151818	0.05091035400098
0.0449218742088475	0.0547280206762184
0.048828125385612	0.0576773155181289
0.0527343765623766	0.0606365857960661
0.0566406245560423	0.0642163912712599
0.0598908326911843	0.0696727984973545
0.0618421709695557	0.0744299322279125
0.0644531237264725	0.0805195689168935
0.0683593749032371	0.085270891494741
0.0722656260800016	0.088216999229694
0.0761718740736673	0.0897640409191569
0.0797254124317493	0.0943124019362189
0.081674809019815	0.100886779031593
0.0839843764271964	0.104770863232985
0.0878906244208621	0.109375214424319
0.0917968755976266	0.11361010042497
0.0955399770422277	0.118107469987471
0.0974875465315466	0.121694750974647
0.0996093747680569	0.125874357679902
0.103515625944821	0.129090029555978
0.107421873938487	0.131324530611098
0.110208626062444	0.136877758411625
0.112159267242165	0.139389186281934
0.115234376292016	0.144103966300455
0.119140624285682	0.146472118226022
0.122155623696626	0.150430494911776
0.124105666453761	0.154648065934108
0.126953123456112	0.158241282195703
0.130859374632877	0.161807033708371
0.133534170803665	0.166405477834764
0.135484274039678	0.169615378051401
0.138671873803307	0.171647476093423
0.142559125062965	0.175436736951509
0.144502301875855	0.176077740946857
0.146484376156836	0.183343165653639
0.150390624150502	0.187249851289749
0.153188536219069	0.189952595847838
0.155137194328198	0.191669966372574
0.158203126504031	0.195232654335803
0.161570584085749	0.199663099729904
0.163517351434154	0.204124959200016
0.166015625674461	0.207594866186231
0.169724874862666	0.212283958653013
0.171669146661565	0.212788101539184
0.173828124844891	0.220059365608155
0.177703592272563	0.222774652100687
0.179642109028719	0.224707746154589
0.181640624015322	0.231183745512279
0.185517854879763	0.23496476356055
0.187449680762111	0.232306764878331
0.189453126368851	0.240205379554729
0.193159447106103	0.242994010693122
0.195096445524102	0.241111823465344
0.197265625539281	0.246595040980449
0.200681876843452	0.2496252806661
0.202618817965671	0.248563616917259
0.205078124709711	0.253300817829831
0.208099070149329	0.257366503374376
0.210042068708683	0.257382893081778
0.212890623880141	0.263185639367525
0.215433614293259	0.264193925139867
0.217388116571899	0.262513497749061
0.22070312623367	0.266628865828334
0.222683940007502	0.2668351053306
0.224637070370533	0.266943610271307
0.227893813407638	0.268301056051219
0.229834389628758	0.26676683839099
0.232421876580865	0.268259091629995
0.234995427926156	0.269804294061415
0.236946743922835	0.267402381031169
0.240103184331705	0.271448218386165
0.24204972886319	0.270782847042704
0.244140623744961	0.278472203802564
0.247113593518534	0.282249114550666
0.249058282303383	0.279513353618147
0.25195312609849	0.28522960399884
0.254068779123209	0.28681440689713
0.256020416612873	0.282949950851349
0.259043217799128	0.285229383964903
0.260993677542213	0.281837256154676
0.263671876445685	0.28892417691912
0.265954705822627	0.292709093517412
0.267910630946458	0.291187367014563
0.27089302905886	0.294089496171479
0.272836616491502	0.294206492165419
0.275390623609781	0.300218722043537
0.277752791725854	0.29946660090971
0.279701214285668	0.29625536356376
0.282656212283067	0.297339346652526
0.284608343153055	0.296358068635549
0.287109373956976	0.303008222033889
0.289533396050132	0.305148497786661
0.291487255342802	0.303120162889161
0.294469067765013	0.307586005537733
0.296419040493973	0.308473881969154
0.298828124304171	0.315185701288975
0.301351334940961	0.314055302323171
0.303300257247296	0.309148223926993
0.306285211388084	0.312442899270454
0.308241295666858	0.311107078877279
0.310546874651365	0.31506016346474
0.313221607160177	0.312631914064734
0.31518295310137	0.312043543315635
0.318263288799552	0.318865182137895
0.320215830289293	0.323686729393206
0.322265618632362	0.325676106999962
0.325281604803954	0.317001709078603
0.327232271448465	0.320118365682767
0.330078120985892	0.31823352112205
0.332346747375712	0.31164194752817
0.334297636837144	0.313428228168641
0.337552610071282	0.311657152437447
0.339504804603247	0.315169305939677
0.34179689043168	0.319051703214215
0.344787761953251	0.309889704445275
0.346738078456888	0.316451065686956
0.34960936095422	0.313142082495657
0.352083488206561	0.303156603894362
0.354035300766663	0.305867269674205
0.357421863307749	0.300339932533666
0.359502400385824	0.295134668658792
0.361464653510192	0.296798587862383
0.365147849034214	0.300253143250029
0.367100616523974	0.304606085921038
0.369140632753537	0.300444713823123
0.372863617013331	0.292420826491594
0.374818517179329	0.291487058879448
0.376953135107066	0.283234482942124
0.380807708673809	0.273978851269898
0.38275999869874	0.270741322689355
0.384765637460595	0.268527324283701
0.388671872721866	0.271138534723756
0.390987577143853	0.259472589238385
0.392937448013649	0.265044903572523
0.396484375075395	0.254696442318861
0.399459203778703	0.246012503951644
0.40141709605763	0.244108335897691
0.404296877428924	0.24000334326486
0.408203112690194	0.234448569584874
0.410380734283555	0.222766634966705
0.412337830787767	0.227874057084
0.416015615043723	0.219505043700424
0.419887759316183	0.208033337404877
0.421841863707465	0.206046532502621
0.423828117397252	0.201900664334462
0.427734384489511	0.197917028881053
0.431640619750781	0.190774749834672
0.434295928990338	0.181382448877727
0.436251020142267	0.189765465446767
0.43945312210431	0.177917309293493
0.443359389196569	0.161392828283713
0.44726562445784	0.145263618496166
0.450245705274269	0.132618657394048
0.452199300369734	0.130952137276477
0.455078126811369	0.124345866543946
0.458984362072639	0.114146994516465
0.462890629164898	0.102474278756092
0.466796864426168	0.0904233359408033
0.470703131518427	0.0789188897237227
0.474609366779697	0.0685161534321232
0.476902503030754	0.0581184045764424
0.478854506576787	0.0580444506058309
0.482421869133226	0.0479785569348136
0.486328136225485	0.0380349400722387
0.490234371486755	0.0272336100459482
0.494140638579014	0.0139031134646527
0.498046873840284	0.00663486103967786


==> tikz/rayleigh_taylor_nonlinear_sheetStrength_a3-2.tsv <==
0.00195312501542448	0.00333987606897392
0.00585937485528751	0.00620756303154463
0.0097656250771224	0.0122839344950373
0.0136718749806474	0.0185234295286316
0.0175781248841724	0.0243565235720777
0.0214843751060073	0.0302364549421811
0.0253906250095323	0.0362606377408164
0.0292968749130573	0.0422327588172508
0.0332031238616527	0.0478655283220249
0.0371093750384172	0.0541308299513602
0.0410156262151818	0.0621301479549045
0.0430430150915602	0.0690246969970457
0.0449967438771768	0.0694796256258436
0.048828125385612	0.0743555156218425
0.0527343765623766	0.0783330747534375
0.0566406245560423	0.0821366547431539
0.0605468757328068	0.0850544063096378
0.0640035651249185	0.0899510810498947
0.065953104952433	0.0916803390491561
0.0683593749032371	0.0973667550846714
0.0722656260800016	0.103237051789257
0.0761718740736673	0.106348094707064
0.0799935025671899	0.11116470530352
0.0819396937747016	0.121334482074176
0.0839843764271964	0.126965099759879
0.0878906244208621	0.130826622019825
0.0917968755976266	0.133385943943881
0.0944967959677319	0.140805268285264
0.0964481724432896	0.145277672458693
0.0996093747680569	0.147286390484373
0.103515625944821	0.148299167205799
0.106156324760602	0.152367668056366
0.108106201996596	0.160217000772641
0.111328125115252	0.164107906026099
0.115234376292016	0.170577247946704
0.117181983978522	0.179406865706289
0.119143014792927	0.179760832609111
0.123046875462446	0.182236011298676
0.12581185200709	0.187718044015656
0.127761923412114	0.192737384855167
0.130859374632877	0.196680082712395
0.134077592624457	0.200757802420757
0.136025789184252	0.205711257200702
0.138671873803307	0.210563186065088
0.142016690002821	0.218234161528316
0.143965771464099	0.223032492382265
0.146484376156836	0.227540807222686
0.149694130288543	0.232142410810748
0.1516452298345	0.235135171382364
0.154296875327266	0.240880116445277
0.157155154865748	0.244092820684144
0.159107336665318	0.249809686031483
0.162109374497697	0.253248776982644
0.164421246468654	0.2582509890264
0.166375459085298	0.261711632019652
0.169566248313986	0.266120711554224
0.171499907661278	0.272444746447586
0.173828124844891	0.276650001211309
0.176515023157553	0.280453541707754
0.178464531154079	0.285961324037327
0.181385399965481	0.289583184204078
0.183321602608764	0.295511045171873
0.185546875192086	0.299183541353748
0.188081872843962	0.301985972569355
0.190033223854729	0.306934789710923
0.192718511519366	0.311714022747468
0.194660354613832	0.316014411158769
0.197243467988104	0.321069391854274
0.199184617167018	0.326318623023394
0.201171873532947	0.332880824907555
0.203632217967216	0.336182044850184
0.205584899513307	0.341731814168564
0.207984472224105	0.346092006675721
0.209930138220305	0.350069695570921
0.212255309178307	0.3533597389179
0.214202617653519	0.357446818531454
0.216456595422378	0.360874783664027
0.218399208826769	0.36552069870198
0.220584199293995	0.369989215609179
0.222533131149626	0.374874031084389
0.224609374227336	0.379484058022933
0.2266026848473	0.389071258271514
0.228557257154115	0.394182595864519
0.230612071610287	0.40237720696403
0.232564727691587	0.405517243584535
0.234557595860809	0.409315328367708
0.236512142702833	0.411375816429575
0.238452986304257	0.417573168193847
0.240405807906698	0.420735879593715
0.242288359418665	0.425428893178103
0.244216757103539	0.428773234130603
0.246071192303259	0.430032465787811
0.247862719920173	0.432867473309972
0.249818469973567	0.436323106299723
0.251568184403832	0.441766700780375
0.253520254794941	0.446774656274091
0.25522853801042	0.452041642489405
0.257183524120087	0.455039858774294
0.258842555246877	0.460782552720769
0.260797710060784	0.464641485350527
0.26242777817103	0.471585965170812
0.264380431069231	0.473961925480215
0.265968081204045	0.478128239878882
0.267865796998989	0.481174547683873
0.269475480544124	0.480275489014906
0.270994337546335	0.48510107022574
0.272950580980053	0.490157997375308
0.274439806514959	0.491768487825336
0.276395333751433	0.495733081880302
0.277859132692631	0.497979933045405
0.279810219506192	0.502603015330913
0.281247503233871	0.504543912126754
0.28265393955048	0.510085844851819
0.284609632308094	0.515455513571339
0.285986274819356	0.518657932634098
0.287941181351551	0.523917996243222
0.289298015438596	0.529207566967565
0.290867728811323	0.535819276487682
0.292589298281451	0.539291158137439
0.293894855828931	0.54364367766626
0.295849641403369	0.549862508127978
0.297140601259468	0.555526164755693
0.298678588685839	0.561702590728311
0.300371526181705	0.567264586034967
0.301619043104538	0.569960283865158
0.30357451941143	0.576283156527978
0.304810653572733	0.581937295277418
0.306151352531647	0.587996917080554
0.307984403673213	0.591658676734654
0.309179682760624	0.594940059771527
0.310957188827052	0.600084283975357
0.312324008295226	0.603235508475304
0.313497540451213	0.611390868905487
0.315451043236811	0.613695301259488
0.316613708293283	0.618213557120372
0.317977169592158	0.61931062376558
0.31972518743073	0.61826230310039
0.320863813724598	0.621832607622997
0.322555216966812	0.621698838272738
0.323957244691498	0.616602400926634
0.325085207604179	0.624945749326055
0.327038293403825	0.626647401528994
0.328162882231712	0.632676218580868
0.329321625710387	0.632821610236549
0.331239283619701	0.630518701194423
0.332351967657846	0.634796048103132
0.333790346371533	0.635341111659798
0.335423244256667	0.633148276005423
0.336535514491959	0.639764132318979
0.33825441970834	0.642052485269848
0.339607682358462	0.638715585977955
0.340726414284444	0.646153353676824
0.342677844872682	0.643162641113395
0.343801510601899	0.646412598790464
0.344987183096945	0.646025621155109
0.346890517061381	0.642603811330891
0.348030193777874	0.646768038228099
0.349554802639728	0.647143957747617
0.35113454277387	0.643623414746279
0.352301466816619	0.646836079491875
0.354219729514717	0.647813368688496
0.35543567327994	0.642072288324231
0.35663621084667	0.645045116077861
0.358588373547647	0.639445760136983
0.359809855904889	0.642398841255188
0.361478913793093	0.642177340424688
0.363000339556086	0.63548165128506
0.36427567994607	0.63546038133776
0.366228320111876	0.630791148344319
0.367530780504163	0.630888640304356
0.369190766560611	0.633700786864591
0.370806221063982	0.630559322844439
0.372179123434082	0.624716293422427
0.374128835148935	0.621281845751538
0.375544168226862	0.613828562839122
0.377492447547227	0.60717998352972
0.378949320065302	0.60336047646806
0.380486788646558	0.606775741693108
0.382400849654159	0.606586794601578
0.383968239364716	0.597577138303987
0.385916264037172	0.594983615207376
0.387550148682954	0.583866033787734
0.389496931946854	0.581773736717148
0.391198330119495	0.567293472541644
0.393141611974647	0.562014164425825
0.394927998886899	0.549479880394312
0.396873349756311	0.544483440009996
0.398740269069768	0.534004419644805
0.400688516559144	0.530959719780127
0.402666844332765	0.520231417889341
0.404605383370613	0.519332443848812
0.4066844880542	0.507051306041541
0.40864094793864	0.503657818534418
0.410862146155419	0.49343387956374
0.412810234489852	0.500144079659457
0.41518466708584	0.479336931433195
0.417135492885295	0.479580384880392
0.419705686061286	0.466377586969437
0.421660554396295	0.469476505453093
0.423828117397252	0.450506262598634
0.426413653109757	0.4219347203979
0.428367852994005	0.422933962211217
0.431456954946453	0.402888498132224
0.433412014267394	0.405288498559782
0.43554688684304	0.391627025801194
0.438847728531777	0.376857247740893
0.440800687007469	0.385237827010932
0.443359389196569	0.360634732280019
0.446753050048118	0.329670360501335
0.448705435566015	0.322999484419591
0.45117185971911	0.29693318657133
0.455078126811369	0.26573067036943
0.457520996032886	0.234874651200265
0.459479588593564	0.227279643864462
0.462890629164898	0.206318556510329
0.466796864426168	0.183091886896918
0.4700395508987	0.159565226398144
0.471993718951959	0.157181626961779
0.474609366779697	0.137502451686113
0.478515633871956	0.117337277861282
0.482421869133226	0.0955563440557125
0.486328136225485	0.073734427518794
0.490234371486755	0.0516261255283187
0.494140638579014	0.0299181538480726
0.498046873840284	0.019123886346989


==> tikz/rayleigh_taylor_nonlinear_sheetStrength_a3-3.tsv <==
0.00195312501542448	0.00345146086419945
0.00585937485528751	0.00616881279837782
0.0097656250771224	0.0121423708656814
0.0136718749806474	0.0187067759101659
0.0175781248841724	0.0252015729364009
0.0214843751060073	0.0311562814297182
0.0253906250095323	0.0367841690020258
0.0292968749130573	0.0426851722888852
0.0332031238616527	0.0484416177922688
0.0371093750384172	0.053870754350653
0.0410156262151818	0.0605434437377182
0.0443433237090164	0.0688460237978319
0.0462934746915123	0.0694064502368574
0.048828125385612	0.0749537201953824
0.0527343765623766	0.0796510272625009
0.0566406245560423	0.083200648594975
0.0605468757328068	0.0860633634675838
0.0644531237264725	0.0884558545317847
0.0667612428238718	0.0918322640202138
0.0687134819192211	0.0976855221993759
0.0722656260800016	0.0987668253876201
0.0761718740736673	0.0978178302986136
0.0800781252504319	0.0995334856870157
0.082509551231541	0.109213489480195
0.0844612364676883	0.116447748354382
0.0878906244208621	0.12164990354465
0.0917968755976266	0.127092172179781
0.0949111781437637	0.133675378842137
0.0968600718022091	0.139255354870821
0.0996093747680569	0.140649202162663
0.103515625944821	0.13966528938033
0.106499443719315	0.143498043613412
0.108448216420004	0.150008379549157
0.111328125115252	0.153504233614319
0.115234376292016	0.157455179923258
0.117447279353161	0.162410558589683
0.119401829378284	0.168020910585545
0.123046875462446	0.169536210969037
0.12598205866943	0.172973011310489
0.127931362947629	0.178612012853403
0.130859374632877	0.181552580246646
0.134149826686929	0.185729416781046
0.136098780824253	0.190175930294486
0.138671873803307	0.192750372499381
0.142017829552213	0.19707188416869
0.143960181942497	0.201523593868194
0.146484376156836	0.203333339153444
0.149635968706139	0.207070756630698
0.15158344906869	0.214030018218072
0.154296875327266	0.21634280057791
0.157037580743088	0.22018442951314
0.15898861026087	0.225589427784382
0.162109374497697	0.229843913731166
0.164249199975172	0.232914069829853
0.166205484789174	0.239253631220555
0.169344449985293	0.242099995879032
0.171279436684811	0.250078358753064
0.173828124844891	0.252148500098705
0.176236406514176	0.254763061824886
0.178188537384164	0.262723556814808
0.181039330274123	0.262205094797006
0.182984993087223	0.267176609285521
0.185546875192086	0.267297069403504
0.187677230950447	0.269685453167537
0.189629272693667	0.276933173605187
0.192241845647905	0.278563878967995
0.194190675644373	0.28578151681705
0.196706141801632	0.286392285892616
0.198660564502801	0.295137224437606
0.201088750089269	0.300106397539349
0.203015912731784	0.309932661840166
0.205078124709711	0.312994947494164
0.207325857238603	0.320508457644623
0.209276090981669	0.328193915854461
0.211522120552669	0.334497481949732
0.213474394662106	0.340911606635794
0.215651958959687	0.345801511101049
0.217600419716687	0.350531637076242
0.219709938909899	0.356093829849252
0.22166189152635	0.36154647957272
0.22370625268586	0.366345820326023
0.225655394626017	0.372165283549131
0.227626725948339	0.376282451393175
0.229578828170438	0.381870642022194
0.231490018022865	0.388326099237148
0.233438303709427	0.395227051831062
0.235293238655669	0.402035313718295
0.237246365835601	0.407138673670589
0.23904870325625	0.414460979971185
0.241000821393842	0.41961648232479
0.242751436641085	0.4277111133882
0.244704455595655	0.431837026170788
0.246404532782268	0.439393222905139
0.248357051990318	0.44386145207565
0.250009513201057	0.445721128139044
0.251627775197624	0.451767451993696
0.253573839081181	0.458134545836075
0.255139700904285	0.463572295312641
0.257094626535074	0.469472234537946
0.25861839187573	0.474932489537
0.260572553562792	0.48000573869122
0.262055196449252	0.486741677115739
0.263833358234045	0.490598217581663
0.265453265892724	0.491054201244982
0.266857251223209	0.495858213488037
0.26881284212166	0.501728425564184
0.270189054914576	0.506526209154237
0.272141287643727	0.512557102423779
0.273481872011082	0.519087450164053
0.274833619506146	0.52485596142587
0.276744096344428	0.528632313626284
0.278017157635627	0.534160609889115
0.279935627235151	0.541174942021739
0.281214580442343	0.543342310158312
0.282428210094692	0.547959507946463
0.284382292204283	0.553863921195165
0.285571367432012	0.558814667865109
0.287149223171627	0.56597919290677
0.288689569274255	0.570406952758453
0.2898212659619	0.574288859188053
0.291689900965644	0.581609106196668
0.292884788531895	0.586487032917064
0.293964288764404	0.590127353366989
0.295918036648614	0.59836164391991
0.29697475225947	0.603262138223648
0.298105446270974	0.610978446319914
0.299962221048358	0.614122110679442
0.300974494232906	0.619617824993822
0.3021552774881	0.625109477143201
0.303916763017956	0.626484802091015
0.304882305128113	0.632816532530297
0.306018878323215	0.637422294195589
0.307779268867062	0.639041123367662
0.308700534072051	0.645579798546189
0.309705005481288	0.649151569961713
0.311488788618671	0.650477697577842
0.312435563177938	0.650212020702949
0.313296900180655	0.655180951203171
0.314939114996158	0.660801182158641
0.31609685898179	0.660955093077032
0.316921402544763	0.665920299926003
0.318245345671268	0.670850470601835
0.319683966300469	0.672013265333527
0.320472610874478	0.675908543056257
0.321402394052021	0.680100753756809
0.322933050801713	0.682257763372629
0.323955143846249	0.682041396667338
0.324692795176491	0.685497960569902
0.325891200066985	0.690385647770093
0.327325918216981	0.694028168559394
0.32808021715427	0.696325604962559
0.328774005382197	0.700471326441426
0.330102694509105	0.707508181022225
0.331407383070595	0.711076567300248
0.332071441155152	0.715034075134044
0.332760741213683	0.719643278355796
0.33404591737915	0.72246986816937
0.335302604809803	0.724455476989708
0.335930407398324	0.724648147732489
0.336538347449946	0.72964833433564
0.33773512896002	0.735968611726375
0.338916536102591	0.741080507867068
0.33967293588513	0.743285360759573
0.34024267875041	0.74870710981955
0.341199136296415	0.753683431203316
0.342304053573336	0.756266234697839
0.34330017253116	0.757135143075461
0.34383120891428	0.761119957685101
0.344430172627112	0.764879434975071
0.345458982010247	0.767667941991756
0.346464300123781	0.770674339025607
0.347308871744793	0.772255141819749
0.347793275729587	0.775491671784729
0.348403921415242	0.779503962427088
0.349344558959904	0.783472246281929
0.350267975939723	0.788119645138487
0.351143901084524	0.792199582111913
0.351589439432215	0.798212658274406
0.35205172087992	0.803035294415614
0.352909152220333	0.806135177663459
0.353743028629169	0.809577354731642
0.354550994613269	0.813002662531277
0.355208941148011	0.814197221136523
0.355594223434248	0.816576859962011
0.356094893054226	0.819303024029713
0.356841329737327	0.822176610835597
0.357578121630877	0.825606093638151
0.358302785917763	0.829517055831304
0.359009465696079	0.831842081105104
0.359365813613662	0.832129084346255
0.359702840121154	0.841788574206176
0.360356139331557	0.848422033234739
0.360999921076364	0.85436763232304
0.361626705073248	0.859233993156973
0.362238783153391	0.861953612625506
0.362834754753293	0.862799163554369
0.363204980981914	0.863127126959286
0.363485984949437	0.870660129859857
0.363961030623577	0.876149807345693
0.364491907851755	0.881124492579667
0.365001903951398	0.884777732971056
0.365491496387338	0.885772737720601
0.365957183750824	0.884555273018263
0.366403135901368	0.884384436412365
0.366836992276236	0.888156833643798
0.367120415398894	0.893865642363885
0.367328430909516	0.895767807544816
0.367668513191914	0.905540586673113
0.368056628436138	0.91384669856002
0.368425581425214	0.920565519472574
0.368774958356289	0.923868736646329
0.369105809651989	0.925425730640046
0.369418007988358	0.927907262104322
0.369710693928704	0.929869062124235
0.369984408599833	0.931275812431853
0.370240075100416	0.93588998052194
0.370479380472849	0.943493168606704
0.370702292886143	0.95080241391844
0.370908239382504	0.957445971940549
0.37105071488756	0.961942675759341
0.371139905317669	0.96497107618695
0.371266847300279	0.96864208855022
0.371415402524161	0.971743664366816
0.371544095211145	0.974298766152787
0.37165480338956	0.976109419783267
0.371749850721574	0.980184617564191
0.37183127439046	0.987547912238031
0.371899838339944	0.995358609251624
0.371954619471356	1.0034710348545
0.371993580601425	1.01173974097202
0.372015098349731	1.01725130901369
0.372019554688138	1.02052575251869
0.372008000039269	1.02408285500504
0.371980943698944	1.02830711167394
0.371938831301002	1.03414054987303
0.37188287242301	1.0393623501446
0.371816122839878	1.04394052293925
0.371741065368716	1.05050345826987
0.371658336629296	1.05730893870246
0.371569750987971	1.06295072170002
0.371476231543411	1.06977786701262
0.37137717350683	1.07717151508605
0.371269966737164	1.08253374214496
0.371158399122056	1.09053885888905
0.371098111229613	1.09727031764827
0.371043903055996	1.09806785604358
0.370938478821692	1.10289314387583
0.370826179093846	1.10951627823501
0.37070951852056	1.1143668417606
0.370593144426171	1.12127421483198
0.370481417656121	1.12951239829303
0.370379717647485	1.14049835428283
0.370290177076501	1.15067554450461
0.370212382140318	1.15820911159477
0.370146141853003	1.1629697997197
0.370093429735851	1.16693199032704
0.370055837338293	1.17258528279211
0.37003492437877	1.180433498413
0.370031454801011	1.18813276798385
0.370046415365662	1.19356495455112
0.370083021002573	1.19865896588201
0.37014620551498	1.20657195046711
0.370239088339769	1.21722988663303
0.370363611167244	1.22794694986731
0.370519996814326	1.23619455529441
0.370708945562765	1.24082491562554
0.370934659103058	1.24334740725358
0.371074810945944	1.25116639785405
0.371217732084841	1.24470095448347
0.37150873098279	1.24603531926752
0.371861036364818	1.25064689208552
0.372259528511332	1.25095251358293
0.372703825450467	1.24920550053747
0.373196282675382	1.24949047269612
0.373742406947108	1.25464084656642
0.37434757770272	1.26302346256085
0.374831281405765	1.27516589435901
0.375184955520304	1.26984073455573
0.375751674441666	1.2702801254034
0.376550632255987	1.26843178390874
0.37741659430135	1.26642744399423
0.378355863113501	1.26864335500257
0.378876013298514	1.2635197801375
0.379403771089807	1.26777309256995
0.380469663574682	1.26261081429944
0.381648333252232	1.25664851519947
0.38253514459514	1.24837975266299
0.38319496915821	1.24980732156625
0.384276554320474	1.24768303494627
0.385737469374103	1.24396214822382
0.386606932828214	1.2314286766253
0.387416522192734	1.23218852715642
0.388978850776101	1.23187692524943
0.390233882995347	1.20751172105642
0.391165576032207	1.20792747236054
0.392688688837596	1.20645730714373
0.394103257971797	1.17911611573542
0.395166540315605	1.17323534203027
0.39692475680293	1.17677681646516
0.398248607619568	1.14550689089181
0.399466811384982	1.13541246728194
0.401412671550212	1.10807607148509
0.402728723774639	1.0903278519848
0.404485571529454	1.09383005882467
0.406066775889071	1.07008055472419
0.407564901368396	1.04962574853475
0.409511525477353	1.03632655883344
0.411135447023696	0.99706071280623
0.413078187752042	0.983770719395137
0.41484092423975	0.92819471669714
0.416784365249846	0.933833565908866
0.418691296115995	0.880493333692552
0.420634705295102	0.89516378617667
0.422710722372793	0.850198440557497
0.424658205918442	0.850041934367021
0.426937591182416	0.811086505448674
0.428889276418563	0.813134513636952
0.431392115222638	0.756052745359425
0.433344819050421	0.748130169551414
0.43554688684304	0.690094864458732
0.438124592132345	0.655262927949661
0.440077168636174	0.66393931746025
0.443282581021033	0.615559270805613
0.445234457243112	0.620907505962854
0.44726562445784	0.567557626104661
0.450981255759263	0.520633098305244
0.452933259305296	0.525895136577911
0.455078126811369	0.473970692986343
0.458984362072639	0.428199577445844
0.461529376936633	0.379891944524255
0.46348106217278	0.384768883912879
0.466796864426168	0.338415180566512
0.470703131518427	0.295657441085012
0.473961606161313	0.249944053422701
0.475913928017233	0.249674850362911
0.478515633871956	0.209296546598648
0.482421869133226	0.173036945274097
0.486328136225485	0.133386192187298
0.490234371486755	0.0911613354093546
0.494140638579014	0.0497813085259863
0.498046873840284	0.0303842483529185


==> tikz/stokes3_maxSheetStrength-1.tsv <==
0	0.74591032
0.000946708741785551	0.57212673
0.0018934174835711	0.5443172
0.00284012618546242	0.48472677
0.00378683492724797	0.43266151
0.00473354350945661	0.40521673
0.00568025229113639	0.38689646
0.00662696107281617	0.3524649
0.00757366985449595	0.3543214
0.00852037863617573	0.32720542
0.00978265674578724	0.3202184
0.0127279729997846	0.28589114
0.0165148077275614	0.26816683
0.0203016428542805	0.27714553
0.0240884775820574	0.28081921
0.029137590818388	0.27605886
0.0329244259451071	0.27026551
0.0367112606728839	0.2594648
0.0404980950017185	0.24821368
0.0442849309263222	0.23760354
0.0480717668509259	0.23002067
0.0531208800872565	0.20233989
0.0569077120224373	0.23854105
0.060694547947041	0.2424837
0.0644813838716447	0.24160845
0.0682682197962484	0.23452417
0.0720550517314292	0.22493765
0.0758418876560329	0.22695366
0.0808910008923636	0.20603876
0.0846778368169672	0.22821615
0.0884646727415709	0.24438095
0.0922515046767518	0.24674308
0.0960383406013555	0.2498613
0.0998251765259591	0.22429629
0.10487428976229	0.21474057
0.108661125686893	0.18528912
0.112447957622074	0.20511447
0.116234793546678	0.19864624
0.120021629471282	0.2282461
0.123808465395885	0.23290627
0.128857578632216	0.23931638
0.132644410567397	0.22661906
0.136431246492001	0.21239375
0.140218082416604	0.23491077
0.144004918341208	0.22790406
0.147791750276389	0.2207754
0.152840863512719	0.20744109
0.156627699437323	0.2067016
0.160414535361927	0.20623097
0.16420137128653	0.20745727
0.167988203221711	0.20768249
0.171775039146315	0.20503502
0.175561875070919	0.20963228
0.180610988307249	0.20350657
0.184397824231853	0.20397444
0.188184656167034	0.20475197
0.191971492091637	0.20989722
0.195758328016241	0.20127905
0.199545163940845	0.20021944
0.204594277177175	0.20315363
0.208381109112356	0.20431739
0.21216794503696	0.20508119
0.215954780961564	0.20317214
0.219741616886167	0.20201697
0.223528448821348	0.20459332
0.228577562057679	0.18736588
0.232364397982283	0.1850819
0.236151233906886	0.21738615
0.23993806983149	0.21518634
0.243724901766671	0.20765939
0.247511737691274	0.20400117
0.252560850927605	0.2168607
0.256347686852209	0.21394802
0.260134522776812	0.23314293
0.263921354711993	0.21565867
0.267708190636597	0.21899068
0.271495026561201	0.22778223
0.275281862485804	0.25550066
0.280015404399492	0.25952098
0.283802240324095	0.22763278
0.287589076248699	0.25508376
0.29137590818388	0.25712265
0.29610945408699	0.28057368
0.299896290011594	0.28263442
0.303683121946775	0.28353603
0.307469957871378	0.30028549
0.311256793795982	0.30785192
0.31599033570967	0.35729426
0.319777171634273	0.33100725
0.323564007558877	0.34417926
0.327350839494058	0.38491213
0.331137675418662	0.34903194
0.335871221321772	0.3940172
0.339658053256953	0.37541357
0.343444889181556	0.37792411
0.34723172510616	0.42461549
0.351965267019848	0.42106885
0.355752102944451	0.3748483
0.359302262371784	0.43416177
0.36356245129093	0.39739624
0.367112606728839	0.46902086
0.371372795647985	0.45329463
0.375632988556553	0.47683796
0.379183143994463	0.41013329
0.383443332913609	0.48471072
0.386993492340942	0.47704055
0.391253681260087	0.41254265
0.395513870179233	0.45649645
0.399064037585411	0.43455469
0.403324222515134	0.48961415
0.407584407444857	0.46923731
0.411134554903921	0.45388493
0.415394739833644	0.47321714
0.418944927186936	0.48343405
0.423205112116659	0.45487837
0.427465297046382	0.4692642
0.431015444505446	0.44455885
0.435275629435169	0.50111056
0.439535814364892	0.52352472
0.443086001718184	0.51667777
0.447346186647907	0.46103388
0.450896334106971	0.52363083
0.455156519036694	0.5691564
0.459416703966417	0.541444
0.462966851425481	0.53698537
0.467227076249432	0.59955279
0.470777223708496	0.57174865
0.475037408638219	0.59442045
0.479297593567942	0.58944415
0.482847741027006	0.54245519
0.487107925956729	0.62709577
0.491368110886451	0.63478549
0.495095787660294	0.74486086
0.498823464434137	0.73587798
0.50308364936386	0.74915049
0.506811326137703	0.73833041
0.511071511067426	0.65511731
0.514799187841269	0.74919052
0.519059372770992	0.76055492
0.522787009650606	0.74147565
0.527047234474557	0.74891961
0.530774871354172	0.7956072
0.535035056283895	0.82444729
0.538762733057738	0.65244662
0.543022917987461	0.70563102
0.546750594761304	0.7927618
0.551010779691026	0.86980365
0.554738456464869	0.77287624
0.558998641394592	0.7622099
0.562593151235237	0.88288464
0.56658708208702	0.8612394
0.570581012938803	0.72538917
0.574574943790586	0.75191154
0.578568874642369	0.91049744
0.582562805494151	0.85099203
0.586556736345934	0.84877701
0.590550667197717	0.7323556
0.5945445980495	0.80076064
0.598538528901283	0.84633029
0.602532459753066	0.81105512
0.606526390604849	0.75797505
0.610520281562403	0.66152236
0.614514212414186	0.76301824
0.618508143265969	0.76460124
0.622502074117752	0.78113146
0.626496004969535	0.69832937
0.630489935821318	0.67851433
0.63461699371207	0.79717923
0.638344670485913	0.77303069
0.642604855415636	0.76378147
0.646332532189479	0.66980403
0.650592717119202	0.7123296
0.654320353998817	0.7635603
0.658580578822768	0.72512621
0.662308215702383	0.64319937
0.666568400632105	0.69735461
0.670296077405948	0.64562512
0.674556262335671	0.63466373
0.678283939109514	0.69644996
0.682544124039237	0.95630977
0.68627180081308	1.1808729
0.690531985742803	1.3398245
0.694259662516646	1.1576381
0.698519847446368	0.91727971
0.702247484325983	0.87020923
0.706241415177766	1.0167239
0.710235346029549	0.94722614
0.714229276881332	0.79104346
0.718223207733115	0.84898576
0.722217138584898	1.0036747
0.72621106943668	0.82540472
0.730205000288463	0.77762133
0.734198931140246	0.7226697
0.738059734953059	0.66941947
0.742319919882782	0.90858786
0.746047556762397	1.0478402
0.750307741692119	1.1463665
0.754035418465962	1.2778246
0.758295603395685	1.5827863
0.762023280169528	1.6314678
0.766283465099251	1.5832367
0.770011141873094	1.5555835
0.774271326802817	1.4864356
0.77799900357666	1.2080157
0.782259188506382	1.3399675
0.785986825385997	0.99690051
0.790247050209948	0.7338989
0.793974687089563	0.65858134
0.797884560802865	0.98232943


==> tikz/stokes3_maxSheetStrength-2.tsv <==
0	0
0.000946708741785551	0
0.0018934174835711	0
0.00284012618546242	0
0.00378683492724797	0
0.00473354350945661	0
0.00568025229113639	0
0.00694253079969019	0
0.00862556854513373	0
0.0103086062905773	0
0.0119916440360208	0
0.0170407572723515	0
0.0204068327632385	0
0.0254559459995692	0
0.0288220214904563	0
0.0321880969813433	0
0.037237210217674	0
0.0406032841127919	0
0.043969359603679	0
0.0490184728400097	0
0.0523845483308968	0
0.0574336615672274	0
0.0607997370581145	0
0.0641658125490016	0
0.0692149257853322	0
0.0725810012762193	0
0.0759470767671064	0
0.080996190003437	0
0.0843622654943241	0
0.0894113787306547	0
0.0927774542215418	0
0.0961435297124289	0
0.10119264294876	0
0.104558718439647	0
0.107924793930534	0
0.112973907166864	0
0.116339982657751	0
0.119706058148639	0
0.124755171384969	0
0.128121246875856	0
0.133170360112187	0
0.136536435603074	0
0.139902511093961	0
0.144951624330292	0
0.148317699821179	0
0.151683775312066	0
0.156732888548396	0
0.160098964039284	0
0.165148077275614	0
0.168514152766501	0
0.172721749124822	0
0.176508585049425	0
0.180295416984606	0
0.18408225290921	0
0.187869088833813	0
0.191655924758417	0
0.196705037994748	0
0.200491869929929	0
0.204278705854532	0
0.208065541779136	0
0.21185237770374	0
0.215639209638921	0
0.219426045563524	0
0.224475158799855	0
0.228261994724458	0
0.232048830649062	0
0.235835662584243	0
0.239622498508847	0
0.24340933443345	0
0.248458447669781	0
0.252245283594385	0
0.256032115529566	0
0.259818951454169	0
0.263605787378773	0
0.267392623303377	0
0.272126165217064	0
0.275913001141668	0
0.279699837066271	0
0.283486669001452	0
0.287273504926056	0
0.292007046839743	0
0.295793882764347	0
0.299580718688951	0
0.303367554613555	0
0.308101096527242	0
0.311887932451846	0
0.315674768376449	0
0.31946160031163	0
0.323248436236234	0
0.327981982139344	0
0.331768814074525	0
0.335555649999129	0
0.339342485923732	0
0.343129321848336	0
0.347626187264753	0
0.351176342702663	0
0.355436535611231	0
0.359696724530377	0
0.363246879968286	0
0.367507068887432	0
0.371057228314765	0
0.37531741723391	0
0.379577606153056	0
0.383127765580389	0
0.387387954499534	0
0.39164814341868	0
0.39519829885659	0
0.399458471818044	0
0.403008659171336	0
0.407268844101059	0
0.411529029030782	0
0.415079176489846	0
0.419339361419569	0
0.422889548772861	0
0.427149733702584	0
0.431409918632307	0
0.434960066091371	0
0.439220251021094	0
0.443480435950817	0
0.447030623304109	0
0.451290808233832	0
0.454840955692896	0
0.459101140622619	0
0.463361325552342	0
0.466911473011406	0
0.471171657941129	0
0.47543188276508	0
0.478982030224144	0
0.483242215153867	0
0.486792362612931	0
0.491052547542654	0
0.495312732472377	0
0.498862919825669	0
0.503123104755392	0
0.506673252214456	0
0.510755947723628	0
0.515016132653351	0
0.518743809427194	0
0.523003994356917	0
0.526731631236532	0
0.530991816166255	0
0.534719492940097	0
0.53897967786982	0
0.542707354643663	0
0.546967539573386	0
0.550695216347229	0
0.554689147199012	0
0.558683078050795	0
0.562677008902577	0
0.566670899860132	0
0.570664830711915	0
0.574658761563698	0
0.578652692415481	0
0.582646623267264	0
0.586640554119047	0
0.590634484970829	0
0.594628415822612	0
0.598622346674395	0
0.602616277526178	0
0.606610208377961	0
0.610604139229744	0
0.614598030187299	0
0.618858255011249	0
0.622585891890864	0
0.626846076820587	0
0.63057375359443	0
0.634833938524153	0
0.638561615297996	0
0.642821800227719	0
0.646549477001562	0
0.650277153775404	0
0.654537338705127	0
0.658264975584742	0
0.662525160514465	0
0.666252837288308	0
0.670379895179061	0
0.674473681283628	0
0.678467612135411	0
0.682461542987194	0
0.686455473838977	0
0.690449404690759	0
0.694543150901099	0
0.698337411141541	0
0.702531012604664	0
0.706524943456447	0
0.71011949319132	0
0.714113424043103	0
0.718107354894886	0
0.722101245852441	0
0.726095176704224	0
0.730089107556007	0
0.73408303840779	0
0.738076969259572	0
0.742070900111355	0
0.746331085041078	0
0.750058761814921	0
0.754318946744644	0
0.758046623518487	0
0.76230680844821	0
0.766034485222052	0
0.770028376179607	0
0.77402230703139	0
0.778016237883173	0
0.782010168734956	0
0.786004099586739	0
0.789998030438522	0
0.793991961290304	0
0.797884560802865	0


==> tikz/stokes3_maxSheetStrength-3.tsv <==
0	0.76218526
0.00053252367473454	0.53123514
0.00106504730957485	0.45469264
0.00159757098430939	0.4296556
0.00213009465904393	0.36286837
0.00266261829388424	0.33369192
0.00319514196861878	0.29843353
0.00372766564335332	0.26988286
0.00426018931808786	0.24269775
0.00479271303271663	0.23877392
0.0053252367473454	0.21907554
0.00834287086428023	0.17965887
0.0126030601823681	0.16645933
0.0161532176149894	0.13844435
0.0204134069330773	0.15991034
0.0239635647646409	0.14901387
0.0282237540827287	0.13441754
0.0324839434008166	0.12183821
0.0360341012323802	0.11194519
0.0402942913483526	0.13022832
0.0445544802674982	0.12388172
0.0481046357054081	0.12060599
0.0523648286139765	0.11726134
0.0559149840518864	0.12941791
0.060175172971032	0.11737415
0.0644353618901776	0.10784667
0.0679855213175103	0.12447648
0.0722457102366559	0.12620547
0.0765058991558015	0.10489461
0.0800560585831342	0.10938552
0.0843162475022798	0.13063147
0.0878664029401897	0.11038549
0.0921265918593353	0.097521127
0.0963867807784809	0.12421379
0.0999369402058136	0.11640715
0.104197129124959	0.1062233
0.107747288552292	0.10509738
0.112007477471437	0.12016187
0.116267666390583	0.12222144
0.119817825817916	0.11582928
0.124078014737061	0.1065393
0.128338203656207	0.10227854
0.131888359094117	0.10769998
0.136148548013262	0.11568591
0.139698707440595	0.11222789
0.143958896359741	0.11258386
0.148219085278886	0.11397302
0.151769244706219	0.11190342
0.156029433625365	0.10724369
0.159579589063275	0.11028556
0.16383977798242	0.10542453
0.168099970890989	0.10123128
0.171650126328898	0.10912334
0.175910315248044	0.10811846
0.18017050416719	0.10278895
0.183720663594522	0.10392766
0.187980852513668	0.1037304
0.191531011941001	0.10422759
0.195791200860146	0.098587011
0.200051389779292	0.10341158
0.203601545217202	0.10898518
0.207861734136347	0.10601516
0.212121927044916	0.10313711
0.215672082482826	0.10688339
0.219932271401971	0.10105287
0.223482430829304	0.098109153
0.227742619748449	0.097516835
0.232002808667595	0.10986813
0.235552968094928	0.10493765
0.239813157014073	0.095969263
0.243363312451983	0.095404665
0.247623501371129	0.10181962
0.251883690290274	0.10970806
0.255433849717607	0.10259942
0.259694038636753	0.10562065
0.263599212809992	0.10025658
0.267326877615566	0.10751449
0.271587066534712	0.12364581
0.275314731340287	0.12593013
0.279574924248855	0.11872548
0.28330258905443	0.12996997
0.287562777973575	0.132405
0.29129044277915	0.13562597
0.295550631698295	0.14518756
0.29927829650387	0.1457235
0.303538485423015	0.16657584
0.307266154218013	0.15953942
0.311526343137158	0.18005112
0.315254007942733	0.17962387
0.319514196861878	0.20624303
0.323241861667453	0.2032057
0.327368919558206	0.19158331
0.331362850409989	0.21664306
0.335356777272349	0.24048673
0.339350704134709	0.2459879
0.343344630997069	0.22081407
0.347338557859429	0.21879537
0.351332484721789	0.23591743
0.355326411584149	0.25979975
0.359320342435932	0.25424872
0.363314269298292	0.27072426
0.367308196160652	0.26797018
0.371302123023012	0.26474114
0.375296049885372	0.25650308
0.379289976747732	0.2828923
0.383283903610092	0.27751211
0.387277834461875	0.27267256
0.391271761324235	0.28602012
0.395265688186595	0.26982108
0.399259599091264	0.27846714
0.403253529943047	0.28818172
0.40724746079483	0.33028594
0.411241391646612	0.30739289
0.415235322498395	0.31798339
0.419229253350178	0.29494212
0.423223184201961	0.30615954
0.427217115053744	0.34792859
0.431211045905527	0.30999935
0.43520497675731	0.36827004
0.438899341850739	0.30542491
0.443092983208091	0.35214847
0.446987058807089	0.40796507
0.450881134406088	0.36032841
0.455074735869211	0.41016858
0.45896881146821	0.42996888
0.462862926961436	0.38977433
0.46705652842456	0.42563837
0.470950604023559	0.49678294
0.474844679622557	0.36111302
0.478738755221555	0.48136759
0.482932396578907	0.50477949
0.486826472177905	0.5256385
0.490720547776904	0.37373113
0.494914189134256	0.36118446
0.498808264733254	0.44743208
0.502702340332252	0.51682738
0.506895941795376	0.46845478
0.510790057288603	0.52229667
0.514684132887601	0.54360612
0.518877734350725	0.49788514
0.522771809949723	0.4847999
0.526665885548722	0.46010904
0.530859526906073	0.5674824
0.534753602505072	0.61463973
0.538572796638039	0.55834002
0.5426166351691	0.64644355
0.546660513594389	0.61234976
0.55070435212545	0.40741631
0.554748190656511	0.61722789
0.558567384789478	0.50909515
0.562611263214767	0.64165298
0.566655101745828	0.42468444
0.570698940276889	0.60534874
0.574518134409856	0.42721741
0.578562012835146	0.63635705
0.582605851366207	0.53322375
0.586649689897268	0.5396604
0.590468884030235	0.40039749
0.594512762455524	0.57798799
0.598556600986585	0.39191246
0.602600439517646	0.51382093
0.606419633650613	0.37490586
0.610388590715643	0.54680385
0.614582232072995	0.33169467
0.618476307671993	0.51636231
0.622370383270991	0.40694698
0.626564024628343	0.49332763
0.630458100227342	0.35853367
0.63435217582634	0.46974546
0.638545777289464	0.3300776
0.64243989278269	0.41092109
0.646333968381689	0.44296997
0.650527569844812	0.46574612
0.654421645443811	0.68374483
0.658315721042809	1.1021248
0.66243448093413	1.4299638
0.666253675067097	2.1718796
0.670339641902968	2.3612242
0.674341352129219	1.7341596
0.678235467622445	1.4768613
0.682279306153506	1.5265031
0.686323144684567	1.3060798
0.690198509890615	1.0756043
0.694298519494757	0.86996118
0.698252276858903	0.72847352
0.702296115389964	0.61686532
0.706339993815253	0.67908616
0.71015918794822	0.8312725
0.714203026479281	1.0608333
0.718321746476374	1.1763429
0.722140940609341	1.3522899
0.72618481903463	1.2326016
0.730228657565691	1.0702405
0.734272496096752	0.91057206
0.738091690229719	0.94270909
0.742135568655008	0.63560612
0.746254288652101	0.74438875
0.750148364251099	0.93503156
0.754042439850098	1.1426792
0.758236081207449	0.78782214
0.761999104267336	0.96495951
0.766042942798397	0.99571308
0.770086821223686	0.91903994
0.774074488681667	0.97519067
0.778006024960795	1.2416057
0.782049863491856	1.6287364
0.785925228697903	1.2303824
0.790025238302045	0.81397548
0.794069076833106	1.188871
0.797884560802865	1.1142211


==> tikz/stokes3_maxSheetStrength-4.tsv <==
0	0
0.00071003156631272	0
0.00142006309273121	0
0.00213009465904393	0
0.00284012618546242	0
0.00355015775177514	0
0.00426018931808786	0
0.00497022080461213	0
0.00568025229113639	0
0.00639028377766065	0
0.0071003156631272	0
0.00852037863617573	0
0.0120705364677393	0
0.0163307257858272	0
0.0205909151039151	0
0.0241410725365364	0
0.0284012618546242	0
0.0319514196861878	0
0.0362116090042757	0
0.0404717967265944	0
0.0440219561539272	0
0.0482821450730727	0
0.0525423339922183	0
0.056092493419551	0
0.0603526823386966	0
0.0639028377766065	0
0.0681630266957521	0
0.0724232196043205	0
0.0759733750422304	0
0.080233563961376	0
0.0837837233887087	0
0.0880439123078543	0
0.0923041012269999	0
0.0958542606543326	0
0.100114449573478	0
0.104374638492624	0
0.107924793930534	0
0.112184982849679	0
0.115735142277012	0
0.119995331196158	0
0.124255520115303	0
0.127805679542636	0
0.132065868461781	0
0.136326057380927	0
0.13987621680826	0
0.144136405727405	0
0.147686561165315	0
0.151946750084461	0
0.156206939003606	0
0.159757098430939	0
0.164017287350085	0
0.167567446777417	0
0.171827635696563	0
0.176087824615709	0
0.179637980053619	0
0.183898172962187	0
0.188158361881333	0
0.191708517319242	0
0.195968706238388	0
0.199518865665721	0
0.203779054584866	0
0.208039243504012	0
0.211589402931345	0
0.21584959185049	0
0.220109780769636	0
0.223659936207546	0
0.227920129116114	0
0.231470284554024	0
0.23573047347317	0
0.239990662392315	0
0.243540821819648	0
0.247801010738794	0
0.251351170166126	0
0.255611359085272	0
0.259871548004417	0
0.263421703442327	0
0.267681892361473	0
0.271764575902377	0
0.275492240707951	0
0.279752429627097	0
0.283480094432671	0
0.287740283351817	0
0.291467952146814	0
0.29572814106596	0
0.299455805871534	0
0.30371599479068	0
0.307443659596254	0
0.3117038485154	0
0.315431517310397	0
0.319159182115972	0
0.323419371035117	0
0.327147035840692	0
0.331140962703052	0
0.335134889565412	0
0.339128820417195	0
0.343122747279555	0
0.347116674141915	0
0.351110601004275	0
0.355104527866635	0
0.359098454728995	0
0.363092381591355	0
0.367086312443138	0
0.371080239305498	0
0.375074166167858	0
0.379068093030218	0
0.383062019892578	0
0.387055946754939	0
0.391049873617299	0
0.395043804469081	0
0.399037747289133	0
0.403031638246688	0
0.40702556909847	0
0.411019499950253	0
0.415013430802036	0
0.419007361653819	0
0.423001292505602	0
0.426995223357385	0
0.430989154209168	0
0.43498308506095	0
0.438977015912733	0
0.442970946764516	0
0.446964877616299	0
0.450958768573854	0
0.454952699425637	0
0.45894663027742	0
0.462940561129202	0
0.466934491980985	0
0.470828567579984	0
0.475022208937336	0
0.478916284536334	0
0.482810360135332	0
0.487004001492684	0
0.490898077091682	0
0.494792152690681	0
0.498686228289679	0
0.502879829752803	0
0.506773905351801	0
0.510668020845028	0
0.514861622308152	0
0.51875569790715	0
0.522649773506148	0
0.5268434148635	0
0.530737490462499	0
0.534631566061497	0
0.538675404592558	0
0.542719283017847	0
0.546763121548908	0
0.550582315681875	0
0.554626154212936	0
0.558670032638225	0
0.562713871169287	0
0.566533065302254	0
0.570576903833315	0
0.574620782258604	0
0.578664620789665	0
0.582483814922632	0
0.586527653453693	0
0.590571531878982	0
0.594615370410043	0
0.59843456454301	0
0.602478403074071	0
0.60652228149936	0
0.610416357098359	0
0.614609958561483	0
0.618504034160481	0
0.622398109759479	0
0.626591751116831	0
0.63048582671583	0
0.634379902314828	0
0.63857354367218	0
0.642467619271178	0
0.646361694870177	0
0.6505552963333	0
0.654374490466267	0
0.658277941208855	0
0.662321779739916	0
0.666318263822294	0
0.670394855514576	0
0.674270220720623	0
0.678314099145912	0
0.682357937676974	0
0.686233302883021	0
0.690389483560243	0
0.69420867769321	0
0.698252516224271	0
0.702296354755332	0
0.706340233180622	0
0.710159427313588	0
0.71420326584465	0
0.718247104375711	0
0.722290982801	0
0.726110176933967	0
0.730154015465028	0
0.734197853996089	0
0.738241732421378	0
0.742060926554345	0
0.746104765085406	0
0.750148603616467	0
0.754192482041756	0
0.758011676174724	0
0.762055514705785	0
0.766099353236846	0
0.770143231662135	0
0.773962385900874	0
0.778006264326163	0
0.782050102857224	0
0.786093941388285	0
0.789913135521252	0
0.793957013946541	0
0.797884560802865	0


==> tikz/stokes3_maxSheetStrength-5.tsv <==
0	0.77041661
0.000224658420915203	0.51496434
0.000449316841830406	0.41741413
0.000673975242798494	0.39335054
0.000898633683660811	0.31497927
0.0011232920846289	0.30146406
0.00134795052549122	0.26465697
0.00157260892645931	0.24965427
0.00179726736732162	0.24223243
0.00202192576828971	0.20732511
0.00224658420915203	0.19956958
0.00414369976797977	0.14500974
0.00813762702928211	0.1051979
0.0121315546895267	0.090482377
0.0161254819508291	0.080508684
0.0201194096110737	0.082117608
0.024113336872376	0.072307997
0.0281072645326206	0.065116454
0.032101191793923	0.068840002
0.0360951194541676	0.066177647
0.0400890475133545	0.067847922
0.0440829743757146	0.062658262
0.0480769012380746	0.064792073
0.0520708281004347	0.055967851
0.0560647549627947	0.059641239
0.0600586858145776	0.066601738
0.0640526126769377	0.057351156
0.0680465395392977	0.063818306
0.0720404664016578	0.054362029
0.0760343932640178	0.063193622
0.0800283201263779	0.065970892
0.0840222509781608	0.058063779
0.0880161778405208	0.0645707
0.0920101047028809	0.060187494
0.0960040315652409	0.058681054
0.099997958427601	0.054911036
0.103991885289961	0.06272828
0.107985812152321	0.050891881
0.111979743004104	0.060271577
0.115973669866464	0.056176666
0.119967596728824	0.064019266
0.123961523591184	0.056400706
0.127955450453544	0.059415723
0.131949377315904	0.059135726
0.135943304178264	0.060311227
0.139937235030047	0.055486989
0.143931161892407	0.059798176
0.147925088754767	0.058188329
0.151919015617127	0.058948661
0.155912942479487	0.055096669
0.159906869341847	0.056162898
0.16390080019363	0.059214176
0.16789472705599	0.057284798
0.17188865391835	0.056193486
0.175882580780711	0.054837911
0.179876507643071	0.05736087
0.183870434505431	0.052932804
0.187864361367791	0.053483999
0.191858292219574	0.05745634
0.195852219081934	0.056647224
0.199846145944294	0.056680981
0.203840072806654	0.0577175
0.207833999669014	0.05573067
0.211827926531374	0.054389361
0.215821853393734	0.054698917
0.219815784245517	0.057756648
0.223410318022699	0.052387203
0.227404244885059	0.054131989
0.231398171747419	0.05474493
0.235392098609779	0.055639113
0.239386025472139	0.0611273
0.243379956323922	0.061237233
0.247473730460221	0.05920135
0.251367810048642	0.056429825
0.255561435448302	0.058313909
0.259455511047301	0.055462688
0.263349590635722	0.060032706
0.267543216035383	0.058723044
0.271437295623804	0.059247157
0.275331375212225	0.06589792
0.279524996622463	0.067438709
0.283419076210884	0.067710055
0.287313155799305	0.065628903
0.291506781198966	0.065211203
0.295400860787387	0.069156217
0.299294940375808	0.07463077
0.303488561786046	0.07751684
0.307382641374467	0.090318188
0.311276720962888	0.087483384
0.315320571462218	0.093923277
0.31936442595097	0.093091022
0.323183616094514	0.10101225
0.327227470583267	0.10995846
0.331271321082596	0.11507484
0.335315171581926	0.11378487
0.339134365714893	0.11102493
0.343178216214222	0.12868663
0.347222070702974	0.12622581
0.351265921202304	0.13970361
0.355085115335271	0.11722
0.3591289658346	0.12689452
0.36317281633393	0.13941904
0.367216666833259	0.14193689
0.371035860966226	0.13945054
0.375079711465556	0.15064544
0.379123565954308	0.14101103
0.383167416453638	0.14860018
0.386986610586605	0.14216084
0.391030461085934	0.15746976
0.395074311585264	0.1508458
0.399118174052862	0.15431907
0.402937368185829	0.1668908
0.40698120671689	0.15379442
0.411025045247951	0.1453779
0.41506892367324	0.17864527
0.419056591131221	0.18021798
0.422931956337268	0.19052236
0.426975794868329	0.20046261
0.431019673293618	0.19814958
0.434894998605438	0.20571738
0.438938877030727	0.15710411
0.442982715561788	0.22316047
0.446858080767836	0.22786433
0.450901919298897	0.2043939
0.454945797724186	0.18578115
0.458821123036005	0.25011392
0.462865001461294	0.2155851
0.466908839992356	0.26142504
0.470784205198403	0.24685983
0.474828043729464	0.17637841
0.478871922154753	0.25327893
0.482747247466573	0.2030132
0.486791125891862	0.2575507
0.490834964422923	0.29602305
0.494710329628971	0.22014198
0.498754168160032	0.26793743
0.5027137899757	0.284158
0.506757628506761	0.29835773
0.510675122017619	0.31078918
0.51471896054868	0.31296816
0.518636454059538	0.30412356
0.522680292590599	0.31077257
0.52672413112166	0.26156146
0.530641624632518	0.25470226
0.534685463163579	0.31471113
0.538602956674437	0.23794341
0.542646795205498	0.30679539
0.546564288716356	0.30994324
0.550608127247417	0.33471996
0.554652005672706	0.3347104
0.558569459289336	0.22770945
0.562613337714625	0.26289279
0.566530791331255	0.26291395
0.570574669756544	0.28482024
0.574492123373174	0.27006139
0.578536001798464	0.27984055
0.582579840329525	0.2489688
0.586497333840382	0.26614165
0.590541172371444	0.26947869
0.594458665882302	0.28272414
0.598502504413363	0.27537995
0.602419997924221	0.27569211
0.606463836455282	0.26308877
0.610507714880571	0.25860131
0.614425168497201	0.25530997
0.618426918617679	0.22892164
0.622470757148741	0.23047136
0.626346122354788	0.22570803
0.630389960885849	0.22338114
0.63443379941691	0.24643486
0.638309164622958	0.28001445
0.642353043048247	0.26820552
0.646396881579308	0.48833334
0.650398591805559	0.6229247
0.654347681545024	0.93360463
0.658292821755914	1.4970097
0.662291260655466	2.4985017
0.666249685644293	4.0623948
0.670313790443198	1.5735479
0.674215485839752	1.7721682
0.678225773325032	1.6542044
0.682277510913245	0.83464494
0.686195004424103	0.94006732
0.690238842955164	0.71794057
0.694282681486225	0.60555401
0.698263367454298	0.88229125
0.702180821070928	1.1873569
0.706224699496217	1.3614531
0.710173749341455	1.3541701
0.714217627766744	1.0528403
0.718135081383374	0.86693053
0.722115767351447	0.74650232
0.726159605882509	1.4104391
0.730077099393367	1.5755983
0.734120937924428	1.3666059
0.738133220121109	1.26099
0.742050673737739	0.91918369
0.746094552163028	0.80145871
0.750012005779658	0.86022736
0.754055884204947	0.91415836
0.758099722736008	0.98539055
0.762017216246866	1.0446338
0.765997862320712	0.96052949
0.769978548288785	0.97870045
0.773952771391916	0.93509297
0.777965053588597	0.98120572
0.782008892119659	0.92862508
0.785926385630517	1.3287637
0.789907031704362	1.0021806
0.793919313901043	1.024762
0.797884560802865	0.85685296


==> tikz/stokes3_maxSheetStrength-6.tsv <==
0	0
0.000399392766024462	0
0.000798785492154696	0
0.00119817825817916	0
0.00159757098430939	0
0.00199696375033385	0
0.00239635647646409	0
0.00279574924248855	0
0.00319514196861878	0
0.00359453473464325	0
0.00399392766024462	0
0.00798785492154696	0
0.0119817825817916	0
0.0159757098430939	0
0.0199696375033385	0
0.0239635647646409	0
0.0279574924248855	0
0.0319514196861878	0
0.0359453473464325	0
0.0399392766024462	0
0.0439332034648063	0
0.0479271303271663	0
0.0519210571895264	0
0.0559149840518864	0
0.0599089109142465	0
0.0639028377766065	0
0.0678967686283894	0
0.0718906954907495	0
0.0758846223531095	0
0.0798785492154696	0
0.0838724760778296	0
0.0878664029401897	0
0.0918603298025498	0
0.0958542606543326	0
0.0998481875166927	0
0.103842114379053	0
0.107836041241413	0
0.111829968103773	0
0.115823894966133	0
0.119817825817916	0
0.123811752680276	0
0.127805679542636	0
0.131799606404996	0
0.135793533267356	0
0.139787460129716	0
0.143781386992076	0
0.147775317843859	0
0.151769244706219	0
0.155763171568579	0
0.159757098430939	0
0.163751025293299	0
0.167744952155659	0
0.171738879018019	0
0.175732809869802	0
0.179726736732162	0
0.183720663594522	0
0.187714590456882	0
0.191708517319242	0
0.195702444181602	0
0.199696375033385	0
0.203690301895745	0
0.207684228758105	0
0.211678155620466	0
0.215672082482826	0
0.219666009345186	0
0.223659936207546	0
0.227653867059329	0
0.231647793921689	0
0.235641720784049	0
0.239635647646409	0
0.243629574508769	0
0.247623501371129	0
0.251617428233489	0
0.255611359085272	0
0.259505438673693	0
0.263399514272691	0
0.267293593861113	0
0.271487219260773	0
0.275381298849194	0
0.279275378437616	0
0.283468999847853	0
0.287363079436274	0
0.291257159024696	0
0.295450784424356	0
0.299344864012777	0
0.303238943601199	0
0.307432565011436	0
0.311326644599858	0
0.315220724188279	0
0.319414349587939	0
0.323308429176361	0
0.327202508764782	0
0.331171473808657	0
0.335215324307987	0
0.339259174807316	0
0.343303029296068	0
0.347122219439613	0
0.351166073928365	0
0.355209924427695	0
0.359253774927024	0
0.363072969059991	0
0.367116819559321	0
0.37116067005865	0
0.375204524547402	0
0.379023714690947	0
0.383067569179699	0
0.387111419679028	0
0.391155270178358	0
0.394974464311325	0
0.399018318800077	0
0.403062157331138	0
0.407106035756427	0
0.410925229889394	0
0.414969068420455	0
0.419012906951517	0
0.422888272157564	0
0.426932110688625	0
0.430975989113914	0
0.434851314425734	0
0.438895192851023	0
0.442939031382084	0
0.446982869913145	0
0.450858235119193	0
0.454902113544482	0
0.458945952075543	0
0.46282131728159	0
0.466865155812651	0
0.470908994343713	0
0.47478435954976	0
0.478828237975049	0
0.48287207650611	0
0.486747441712158	0
0.490791280243219	0
0.49483511877428	0
0.498710483980328	0
0.502670105795996	0
0.506713944327057	0
0.510757782858118	0
0.514675276368976	0
0.518719114900037	0
0.522636608410895	0
0.526680446941956	0
0.530597940452814	0
0.534641778983875	0
0.538685657409164	0
0.542603111025794	0
0.546646989451083	0
0.550564443067713	0
0.554608321493002	0
0.558525775109632	0
0.562569653534921	0
0.566613492065983	0
0.57053098557684	0
0.574574824107902	0
0.57849231761876	0
0.582536156149821	0
0.586453649660679	0
0.59049748819174	0
0.594541326722801	0
0.598458820233659	0
0.602502698658948	0
0.606420152275578	0
0.610464030700867	0
0.614381484317497	0
0.618425362742786	0
0.622469201273847	0
0.626344566479895	0
0.630388405010956	0
0.634432243542017	0
0.638476121967306	0
0.642351447279125	0
0.646395325704414	0
0.650312779321044	0
0.654285566231966	0
0.658284005131517	0
0.662265768243748	0
0.666256308086147	0
0.670268590282829	0
0.67427293352813	0
0.678253619496204	0
0.682210568398593	0
0.686191254366667	0
0.69020349666912	0
0.694247375094409	0
0.698164828711039	0
0.702208707136328	0
0.706252545667389	0
0.710201595512627	0
0.714119089023485	0
0.718099774991559	0
0.722175209751227	0
0.726092703262085	0
0.730136541793146	0
0.734054035304004	0
0.738097873835065	0
0.742046963574531	0
0.746090802105592	0
0.750071448179438	0
0.754046189907533	0
0.758017979462754	0
0.762101313279575	0
0.766034604904737	0
0.77001529087281	0
0.773995936946655	0
0.777976622914729	0
0.78202046144579	0
0.785937954956648	0
0.789981793487709	0
0.79398350371396	0
0.797884560802865	0


==> tikz/stokes3_maxSheetStrength-7.tsv <==
0	0.78090611
9.47777707625886e-05	0.44514806
0.000189555541525177	0.3479528
0.000284333312287766	0.32339647
0.000379111083050354	0.25907922
0.000473888853812943	0.22267953
0.00056866660861784	0.21004762
0.000663444403316966	0.2039184
0.000789814756354905	0.16992207
0.000958308587001643	0.15788189
0.00112680237775415	0.14013132
0.00399119729927755	0.098913587
0.00803504859649161	0.063865681
0.0120789002926479	0.047962711
0.0161227519888043	0.042588594
0.0199981096149485	0.040663228
0.0240419613111048	0.04127962
0.0280858126083189	0.035055679
0.0319611706334054	0.034260137
0.0360050219306195	0.03384252
0.0400488740257181	0.034019029
0.04392423125292	0.033145516
0.0479680817522495	0.030709136
0.0520119362410018	0.031169331
0.0558872934682038	0.034254652
0.0599311439675333	0.033231264
0.0639749944668628	0.030868977
0.0678503516940647	0.03093415
0.071894206182817	0.034323958
0.0759380566821465	0.032240926
0.0798134139093484	0.032636395
0.0838572644086779	0.030184705
0.0879011188974302	0.031024201
0.0917764761246322	0.033873356
0.0958203266239617	0.033548491
0.0998641771232912	0.032216877
0.103739534350493	0.032987391
0.107783388839245	0.033205899
0.111827239338575	0.032795596
0.115702596565777	0.031680053
0.119746447065106	0.029560122
0.123790301553859	0.032315918
0.127665658781061	0.030196387
0.13170950928039	0.03027026
0.13575335977972	0.031265386
0.139797210279049	0.031284991
0.143672571495674	0.030438541
0.147716421995003	0.031211085
0.151760272494333	0.030900442
0.155635629721535	0.032858028
0.159679480220864	0.030843546
0.163723334709617	0.033164465
0.167598691936819	0.033630974
0.171642542436148	0.03222037
0.175686392935477	0.032410108
0.179561754152102	0.031152284
0.183605604651432	0.031194063
0.187649455150761	0.032355124
0.191524812377963	0.03268356
0.195568662877293	0.031465916
0.199612517366045	0.031355689
0.203487874593247	0.031147074
0.207531725092576	0.033093959
0.211575575591906	0.032719287
0.215450936808531	0.029855313
0.21949478730786	0.032439346
0.22353863780719	0.029846584
0.227413995034392	0.031221079
0.231457845533721	0.032017058
0.235501700022473	0.029910445
0.239377057249675	0.030507836
0.243420907749005	0.031333337
0.247464758248334	0.031306165
0.251340115475536	0.03006533
0.255383969964289	0.031702958
0.259427820463618	0.035305601
0.26330317769082	0.033119471
0.26734702819015	0.033549487
0.271390882678902	0.035959543
0.275434733178231	0.035447212
0.279310090405433	0.036351477
0.283353940904763	0.038201437
0.287397795393515	0.041093711
0.291273152620717	0.042999293
0.295232754489271	0.035604318
0.299276608978024	0.039287381
0.303320459477353	0.043944709
0.307237941019943	0.046616679
0.311281791519272	0.042632216
0.315199273061862	0.049326019
0.319243123561191	0.054290035
0.323160605103781	0.051782216
0.32720445560311	0.052550996
0.331248310091863	0.06597295
0.335165791634452	0.066274795
0.339209642133782	0.058662917
0.343127123676371	0.064431525
0.347170974175701	0.061519463
0.35108845571829	0.065063374
0.35513230621762	0.078538385
0.359049787760209	0.077878195
0.363093638259539	0.076446765
0.367105900509106	0.07487761
0.371086566530065	0.075080925
0.375067232551025	0.078120614
0.379047898571984	0.077039353
0.383028564592944	0.076373541
0.387009230613904	0.075351463
0.390989896634863	0.086007533
0.394970562655823	0.079909148
0.398951216708514	0.083106541
0.402931902676587	0.08629076
0.407007337436256	0.087787564
0.41098802340433	0.089638953
0.414968669478175	0.094840139
0.418949355446249	0.10129063
0.422930001520094	0.096504005
0.426910687488168	0.10067471
0.430891333562013	0.097040593
0.434872019530087	0.10893741
0.438852665603932	0.099087896
0.442833351572006	0.080564998
0.446908786331675	0.091204888
0.45088943240552	0.12112854
0.454870118373594	0.10348623
0.458850764447439	0.11281913
0.462831450415513	0.12992062
0.466812096489358	0.13479648
0.470816479628888	0.13593662
0.474797125702733	0.10603804
0.478777811670807	0.10979531
0.482758457744652	0.14525472
0.486739143712726	0.14536826
0.490719789786571	0.13636115
0.494700475754645	0.11591709
0.49868112182849	0.15220822
0.502732899310931	0.11247707
0.506713545384777	0.12774488
0.51069423135285	0.15150964
0.514674877426696	0.15762603
0.518655563394769	0.14786425
0.522636209468615	0.12501801
0.526616895436688	0.16080669
0.530597541510534	0.12505274
0.534649318992975	0.13663913
0.53862996506682	0.11506087
0.542610651034894	0.15869899
0.546591297108739	0.15134126
0.550571983076813	0.10980436
0.554552629150658	0.14804883
0.558533315118732	0.15025166
0.562513961192577	0.11480379
0.56656569878079	0.13328998
0.570546384748864	0.10928383
0.57452703082271	0.12836028
0.578507716790783	0.14067292
0.582488402758857	0.13990055
0.586469048832702	0.14332968
0.590449734800776	0.10000044
0.594430380874621	0.11137181
0.598482118462834	0.12366724
0.602462804430908	0.10834921
0.606443450504753	0.10878031
0.610424136472827	0.10482376
0.614404782546672	0.096505228
0.618385468514746	0.10574599
0.622366114588591	0.099826583
0.626346800556665	0.10938362
0.630422235316334	0.13112672
0.634402921284407	0.15503503
0.638383567358253	0.1978042
0.642364253326326	0.24409151
0.646321202228716	0.25936005
0.650319641128267	0.45120229
0.654291430683488	0.69464549
0.658259869123553	0.94478954
0.66225208452353	2.8614281
0.666255510201587	3.5466495
0.670225624199229	1.9180064
0.674244050107029	1.2263906
0.678229164334415	1.215049
0.682227603233966	1.0758851
0.686226042133518	0.8664885
0.69017114245018	0.64137492
0.694169581349731	0.59994621
0.698168020249282	0.68369618
0.702166459148834	0.67851478
0.706164898048385	0.79470184
0.710163336947936	0.85656544
0.714108477158826	0.77878393
0.718133565402708	0.73518125
0.722114211476554	0.81121175
0.726077104618922	0.82098482
0.730071953037949	1.0222351
0.734123690626162	0.81440839
0.738104376594236	0.9648127
0.742067269736604	1.5923991
0.746065708636155	1.1397712
0.75004635471	0.73046456
0.754027040678074	0.84678519
0.758000705262012	0.83740309
0.761994676008023	0.69401389
0.765975361976097	0.77221028
0.770009346632832	0.89128172
0.773989992706678	0.67522148
0.777970678674751	0.64094955
0.781969117574303	0.77449221
0.78591756900612	1.3951223
0.789905994454433	2.1478314
0.793904433353984	1.2823737
0.797884560802865	0.66835528


==> tikz/stokes3_maxSheetStrength-8.tsv <==
0	0
0.000126370361016785	0
0.00025274072203357	0
0.000379111083050354	0
0.000505481452045985	0
0.000631851805083924	0
0.000758222158121863	0
0.000884592511159803	0
0.00101096290409197	0
0.00113733325712991	0
0.00126370361016785	0
0.00404385169615634	0
0.00808770299337039	0
0.0120051841370176	0
0.016049035833174	0
0.0199665169768212	0
0.0240103686729776	0
0.0279278498166248	0
0.0319717015127812	0
0.0360155528099952	0
0.0399330331557579	0
0.0439768876445102	0
0.0478943651976769	0
0.0519382196864292	0
0.0558557012290188	0
0.0598995517283483	0
0.0639434022276778	0
0.0678608837702673	0
0.0719047342695968	0
0.0758222158121863	0
0.0798660663115158	0
0.0837835478541054	0
0.0878274023428577	0
0.0918712528421872	0
0.0957887343847767	0
0.0998325848841062	0
0.103750066426696	0
0.107793916926025	0
0.111711398468615	0
0.115755248967944	0
0.119799103456697	0
0.123716584999286	0
0.127760435498616	0
0.131677917041205	0
0.135721767540535	0
0.139639249083124	0
0.143683099582454	0
0.147726954071206	0
0.151644431624373	0
0.155688286113125	0
0.159605767655714	0
0.163649618155044	0
0.167567099697634	0
0.171610950196963	0
0.175654800696293	0
0.179572282238882	0
0.183616132738212	0
0.187533614280801	0
0.191577468769553	0
0.195494950312143	0
0.199538800811472	0
0.203582651310802	0
0.207500132853391	0
0.211543983352721	0
0.21546146489531	0
0.21950531539464	0
0.223422796937229	0
0.227466651425982	0
0.231510501925311	0
0.235427983467901	0
0.23947183396723	0
0.24338931550982	0
0.247433166009149	0
0.251350647551739	0
0.255394498051068	0
0.259438352539821	0
0.26335583408241	0
0.26739968458174	0
0.271317166124329	0
0.275361016623659	0
0.279278498166248	0
0.283322348665578	0
0.287239830208167	0
0.291283680707497	0
0.295327535196249	0
0.299245016738839	0
0.303288867238168	0
0.307206348780758	0
0.311250199280087	0
0.315167680822677	0
0.319211531322006	0
0.323255381821336	0
0.327172863363925	0
0.331216717852677	0
0.335134199395267	0
0.339178049894597	0
0.343095531437186	0
0.347139381936516	0
0.351183232435845	0
0.355100713978435	0
0.359144564477764	0
0.363062046020354	0
0.367074308269921	0
0.37105497429088	0
0.37503564031184	0
0.379016306332799	0
0.382996972353759	0
0.386977638374719	0
0.391053081113233	0
0.395033747134192	0
0.399014409165729	0
0.402995095133803	0
0.406975741207648	0
0.410956427175722	0
0.414937073249567	0
0.418917759217641	0
0.422898405291486	0
0.42687909125956	0
0.430859737333405	0
0.434935172093074	0
0.438915858061148	0
0.442896504134993	0
0.446877190103067	0
0.450857836176912	0
0.454838522144986	0
0.458819208113059	0
0.462799854186905	0
0.466780540154978	0
0.470761186228824	0
0.474765529474125	0
0.478746215442199	0
0.482726861516044	0
0.486778638998485	0
0.490759285072331	0
0.494739971040404	0
0.49872061711425	0
0.502701303082323	0
0.506681949156169	0
0.510662635124242	0
0.514643281198088	0
0.518695058680529	0
0.522675704754375	0
0.526656390722448	0
0.530637036796293	0
0.534617722764367	0
0.538598368838213	0
0.542579054806286	0
0.546559700880132	0
0.550540386848205	0
0.554592124436418	0
0.558572810404492	0
0.562553456478337	0
0.566534142446411	0
0.570514788520256	0
0.57449547448833	0
0.578476120562175	0
0.582456806530249	0
0.586508544118462	0
0.590489190192307	0
0.594469876160381	0
0.598450522234226	0
0.6024312082023	0
0.606411854276145	0
0.610392540244219	0
0.614373186318064	0
0.618424963800505	0
0.622405609874351	0
0.626386295842424	0
0.630343244744814	0
0.634323930712888	0
0.638399365472556	0
0.64238005144063	0
0.646360697514476	0
0.650317686311093	0
0.654280579453461	0
0.658259031344764	0
0.662256831936667	0
0.666246214846453	0
0.6702363956408	0
0.674234834540352	0
0.678206624095572	0
0.682205062995124	0
0.686203501894675	0
0.690201940794226	0
0.694200379693778	0
0.698198818593329	0
0.702143918909991	0
0.706142357809542	0
0.710140796709094	0
0.714139235608645	0
0.718137674508197	0
0.722104995909877	0
0.726138980566612	0
0.730119666534685	0
0.734064766851347	0
0.738053032722748	0
0.742079118322331	0
0.746039777387929	0
0.750061554410884	0
0.754042200484729	0
0.758022886452803	0
0.762021325352354	0
0.76600643957974	0
0.769987085653586	0
0.773949978795953	0
0.77802545344985	0
0.78198240235224	0
0.785967516579626	0
0.789965955479177	0
0.793928848621545	0
0.797884560802865	0


==> tikz/stokes3_profile-1.tsv <==
-0.49975586	-0.0093895335
-0.49945609	-0.0092949083
-0.499212	-0.0092178052
-0.4987793	-0.0090811883
-0.49829102	-0.0089264722
-0.49795212	-0.0088190842
-0.49770805	-0.0087417116
-0.49731445	-0.0086170689
-0.49682617	-0.0084618994
-0.49645081	-0.008342501
-0.49620674	-0.0082648593
-0.49584961	-0.0081514183
-0.49536133	-0.0079957901
-0.49495211	-0.0078651649
-0.49470802	-0.0077872595
-0.49438477	-0.0076842431
-0.49389648	-0.0075281789
-0.4934559	-0.0073870874
-0.49321181	-0.0073089386
-0.49291992	-0.0072156458
-0.49243164	-0.0070591465
-0.49196218	-0.0069082939
-0.49171807	-0.0068298839
-0.49145508	-0.0067455498
-0.4909668	-0.0065886156
-0.49047852	-0.0064311883
-0.49022664	-0.0063501474
-0.48998252	-0.0062714905
-0.48950195	-0.0061165835
-0.48901367	-0.0059586875
-0.48873787	-0.0058696064
-0.48849376	-0.0057906976
-0.48803711	-0.005643096
-0.48754883	-0.0054847379
-0.48725141	-0.0053883625
-0.48700732	-0.0053092076
-0.48657227	-0.0051681805
-0.48608398	-0.0050093532
-0.48576731	-0.0049063992
-0.48552322	-0.0048269932
-0.48510742	-0.0046918038
-0.48461914	-0.0045325699
-0.4842855	-0.0044237241
-0.48404142	-0.0043440697
-0.48364258	-0.0042140339
-0.4831543	-0.0040543079
-0.482806	-0.0039403249
-0.48256192	-0.0038604349
-0.48217773	-0.0037348334
-0.48168945	-0.0035746655
-0.48132863	-0.0034562532
-0.48108455	-0.0033761295
-0.48071289	-0.0032542549
-0.48022461	-0.0030936699
-0.47985345	-0.0029714871
-0.47960937	-0.0028911228
-0.47924805	-0.0027722956
-0.47875977	-0.0026112747
-0.47838044	-0.0024860265
-0.47813636	-0.0024054227
-0.4777832	-0.002288943
-0.47729492	-0.0021274545
-0.47690961	-0.0019998572
-0.47666553	-0.0019190198
-0.47631836	-0.0018041867
-0.47583008	-0.0016422405
-0.47544091	-0.0015129909
-0.47519683	-0.0014319198
-0.47485352	-0.0013180376
-0.47436523	-0.0011556048
-0.47397437	-0.0010254154
-0.47373029	-0.00094410896
-0.47338867	-0.00083046098
-0.47290039	-0.00066755309
-0.47250997	-0.0005371295
-0.47226589	-0.00045557987
-0.47192383	-0.00034143618
-0.47143555	-0.00017804898
-0.47104774	-4.8115592e-05
-0.47080366	3.3671422e-05
-0.47045898	0.00014901672
-0.4699707	0.00031286843
-0.46958757	0.00044159834
-0.4693435	0.00052362014
-0.46899414	0.00064087181
-0.46850586	0.00080523192
-0.46812953	0.00093203263
-0.46788545	0.0010142958
-0.4675293	0.0011342007
-0.46704102	0.0012990076
-0.46667351	0.0014231743
-0.46642943	0.0015056593
-0.46606445	0.0016288649
-0.46557617	0.0017941414
-0.46521945	0.0019149893
-0.46497537	0.0019977119
-0.46459961	0.0021249484
-0.46411133	0.0022907479
-0.46376749	0.0024075448
-0.46352341	0.0024904859
-0.46313477	0.0026224278
-0.46264648	0.0027886704
-0.46231734	0.0029007416
-0.46207325	0.0029838958
-0.46166992	0.0031212135
-0.46118164	0.0032879216
-0.46086907	0.0033946039
-0.46062497	0.0034779749
-0.46020508	0.0036213441
-0.4597168	0.0037885121
-0.45942266	0.0038891379
-0.45917855	0.0039727109
-0.45874023	0.0041227594
-0.45825195	0.0042903548
-0.45797795	0.0043842865
-0.45773383	0.0044680524
-0.45727539	0.0046253898
-0.45678711	0.0047934118
-0.45653494	0.0048800505
-0.4562908	0.0049640187
-0.45581055	0.0051292816
-0.45533786	0.0052923068
-0.45509375	0.0053764796
-0.45483398	0.0054659271
-0.4543457	0.0056343829
-0.45389818	0.0057890956
-0.45365409	0.005873476
-0.45336914	0.0059718332
-0.45288086	0.0061407511
-0.45246019	0.0062865116
-0.4522161	0.0063710923
-0.4519043	0.0064789991
-0.45141602	0.0066483632
-0.45102384	0.0067845471
-0.45077976	0.0068693234
-0.45043945	0.0069873877
-0.44995117	0.0071572093
-0.44958915	0.0072831972
-0.44934507	0.0073681755
-0.44897461	0.0074970409
-0.44848633	0.0076673278
-0.44815613	0.007782483
-0.44791204	0.0078676591
-0.44750977	0.0080079644
-0.44702148	0.008178705
-0.44672474	0.0082823933
-0.44648063	0.0083677512
-0.44604492	0.0085200968
-0.44555664	0.0086912523
-0.4452949	0.008782896
-0.44505076	0.0088684526
-0.44458008	0.0090334756
-0.44411091	0.0091983177
-0.44386681	0.0092840704
-0.44360352	0.00937643
-0.44311523	0.0095480717
-0.44268418	0.0096998399
-0.44244009	0.0097857849
-0.44213867	0.0098917784
-0.44165039	0.010063851
-0.44125897	0.010201956
-0.44101488	0.01028809
-0.44067383	0.010408304
-0.44018555	0.010580825
-0.43983519	0.01070465
-0.4395911	0.010790952
-0.43920898	0.010925958
-0.4387207	0.011098869
-0.43841277	0.011207879
-0.43816867	0.011294346
-0.43774414	0.011444683
-0.43725586	0.011618011
-0.43699173	0.011711656
-0.43674759	0.011798291
-0.4362793	0.01196455
-0.4358163	0.012129226
-0.4355722	0.012216034
-0.43530273	0.012311723
-0.43481445	0.012485447
-0.43439779	0.012633877
-0.4341537	0.012720834
-0.43383789	0.012833199
-0.43334961	0.013007312
-0.43298048	0.013139009
-0.4327364	0.013226118
-0.43237305	0.013355668
-0.43188477	0.013530179
-0.4315644	0.013644637
-0.4313203	0.013731894
-0.4309082	0.013879156
-0.43041992	0.014054039
-0.43014958	0.014150774
-0.42990544	0.014238186
-0.42944336	0.014403688
-0.42898022	0.014569884
-0.42873612	0.01465747
-0.4284668	0.014753969
-0.42797852	0.014929237
-0.4275678	0.015076866
-0.42732372	0.01516461
-0.42700195	0.015280135
-0.42651367	0.015455837
-0.42615662	0.015584361
-0.42591253	0.015672253
-0.42553711	0.015807332
-0.42504883	0.015983451
-0.4247467	0.01609237
-0.42450259	0.016180421
-0.42407227	0.016335617
-0.42358398	0.016512098
-0.4233381	0.016600931
-0.42309384	0.016689091
-0.42260742	0.016864905
-0.42217464	0.017021579
-0.42193055	0.017109946
-0.42163086	0.017218295
-0.42114258	0.017395196
-0.4207682	0.01753092
-0.42052411	0.017619427
-0.42016602	0.017749145
-0.41967773	0.01792642
-0.41936283	0.018040718
-0.41911872	0.018129359
-0.41870117	0.018280935
-0.41821289	0.018458602
-0.41795863	0.018551008
-0.41771448	0.018639789
-0.41723633	0.018813738
-0.41679964	0.018972843
-0.41655555	0.019061778
-0.41625977	0.019169398
-0.41577148	0.019347405
-0.41539741	0.019483864
-0.41515332	0.019572918
-0.41479492	0.019703548
-0.41430664	0.019881874
-0.41399607	0.01999527
-0.41375196	0.020084438
-0.41333008	0.020238501
-0.4128418	0.020417173
-0.41259583	0.020507146
-0.41235156	0.02059638
-0.41186523	0.020774306
-0.41144042	0.020929936
-0.41119633	0.021019354
-0.41088867	0.021131894
-0.41040039	0.021310871
-0.41004172	0.021442388
-0.40979763	0.021531909
-0.40942383	0.021668879
-0.40893555	0.021848202
-0.40864392	0.021955227
-0.4083998	0.022044849
-0.40795898	0.022206672
-0.40749119	0.02237872
-0.4072471	0.022468488
-0.40698242	0.022565673
-0.40649414	0.022745255
-0.40609507	0.022892195
-0.40585098	0.022982074
-0.40551758	0.023104689
-0.4050293	0.023284623
-0.40469979	0.023406045
-0.40445569	0.02349602
-0.40405273	0.02364447
-0.40356445	0.023824726
-0.40330539	0.023920276
-0.40306123	0.024010337
-0.40258789	0.024185
-0.40215588	0.024344663
-0.4019118	0.024434872
-0.40161133	0.024545745
-0.40112305	0.024726279
-0.40076293	0.024859464
-0.40051884	0.024949751
-0.40014648	0.025087356
-0.3996582	0.025268174
-0.3993707	0.025374574
-0.39912656	0.025464944
-0.39868164	0.025629643
-0.39822338	0.025799555
-0.3979793	0.025890053
-0.39770508	0.025991556
-0.3972168	0.026172577
-0.39683245	0.026315188
-0.39658836	0.026405753
-0.39624023	0.02653475
-0.39575195	0.026716085
-0.39544211	0.026831084
-0.39519799	0.026921703
-0.39477539	0.027078527
-0.39429655	0.027256544
-0.39405245	0.027347273
-0.39379883	0.027441378
-0.39331055	0.027622817
-0.39290723	0.027772849
-0.39266314	0.027863641
-0.39233398	0.027985901
-0.3918457	0.028167619
-0.3915184	0.028289382
-0.3912743	0.028380199
-0.39086914	0.028530836
-0.39038086	0.028712771
-0.39013005	0.028806112
-0.38988587	0.028896976
-0.3894043	0.029076288
-0.38898628	0.029232103
-0.3887422	0.029323074
-0.38842773	0.02944008
-0.38793945	0.029622123
-0.38759875	0.029749163
-0.38735465	0.029840178
-0.38696289	0.029986121
-0.38647461	0.030168424
-0.38621176	0.030266459
-0.3859676	0.03035752
-0.38549805	0.030532693
-0.38506938	0.030692828
-0.3848253	0.030783998
-0.38452148	0.030897284
-0.3840332	0.031079669
-0.38368316	0.03121045
-0.38343907	0.031301644
-0.38305664	0.031444367
-0.38256836	0.031626991
-0.38229738	0.031728252
-0.38205325	0.031819497
-0.3815918	0.031991969
-0.38115625	0.032154977
-0.38091217	0.032246309
-0.38061523	0.032357204
-0.38012695	0.032539895
-0.37977113	0.032673067
-0.37952704	0.03276441
-0.37915039	0.032905195
-0.37866211	0.033088104
-0.37838636	0.033191297
-0.37814222	0.033282662
-0.37768555	0.033453574
-0.3772461	0.033618267
-0.37700202	0.033709719
-0.37670898	0.033819284
-0.3762207	0.034002183
-0.37586175	0.034136691
-0.37561767	0.034228142
-0.37524414	0.034367904
-0.37475586	0.034551009
-0.37447769	0.034655222
-0.37423354	0.034746661
-0.3737793	0.034916767
-0.37333792	0.035082328
-0.37309385	0.035173858
-0.37280273	0.035282779
-0.37231445	0.035465785
-0.37195395	0.035600938
-0.37170986	0.035692418
-0.37133789	0.035831621
-0.37084961	0.036014781
-0.37057005	0.036119545
-0.37032592	0.036211005
-0.36987305	0.036380618
-0.36943037	0.036546684
-0.36918631	0.036638215
-0.36889648	0.036746633
-0.3684082	0.036929629
-0.36804636	0.037065281
-0.36780227	0.037156762
-0.36743164	0.037295466
-0.36694336	0.03747861
-0.36666242	0.037583874
-0.36641828	0.037675316
-0.3659668	0.037844371
-0.36552263	0.038010979
-0.36527857	0.0381025
-0.36499023	0.038210341
-0.36450195	0.038393308
-0.36413852	0.03852954
-0.36389444	0.038620997
-0.36352539	0.038759047
-0.36303711	0.038942152
-0.3627544	0.03904806
-0.36251027	0.039139476
-0.36206055	0.039307809
-0.36161439	0.039475107
-0.36137033	0.039566591
-0.36108398	0.039673629
-0.3605957	0.039856492
-0.36022993	0.039993533
-0.35998584	0.040084939
-0.35961914	0.040222029
-0.35913086	0.040404967
-0.3588453	0.040511849
-0.35860117	0.040603183
-0.3581543	0.04077028
-0.35770467	0.040938723
-0.35746062	0.041030124
-0.35717773	0.04113576
-0.35668945	0.041318449
-0.35631956	0.041456889
-0.35607548	0.041548191
-0.35571289	0.041683562
-0.35522461	0.0418663
-0.35493418	0.041974893
-0.35469005	0.042066114
-0.35424805	0.042231173
-0.35379269	0.042401538
-0.35354862	0.0424928
-0.35327148	0.042596103
-0.3527832	0.04277842
-0.35240635	0.042919225
-0.35216229	0.043010363
-0.35180664	0.043142863
-0.35131836	0.043325228
-0.35101961	0.043436675
-0.35077548	0.043527684
-0.3503418	0.043689241
-0.34987652	0.043862887
-0.34963246	0.043953917
-0.34936523	0.044053248
-0.34887695	0.044235057
-0.34848838	0.04437985
-0.34824431	0.044470721
-0.34790039	0.044598429
-0.34741211	0.044780199
-0.34709952	0.044896448
-0.34685541	0.044987153
-0.34643555	0.045142984
-0.34595426	0.045322045
-0.3457102	0.045412785
-0.34545898	0.04550583
-0.3449707	0.045686952
-0.34456379	0.045838082
-0.34431974	0.045928641
-0.34399414	0.046049063
-0.34350586	0.046230113
-0.34317245	0.046353681
-0.34292836	0.046444059
-0.3425293	0.046591554
-0.34204102	0.046772497
-0.34178037	0.046868901
-0.34153619	0.046959093
-0.34106445	0.047133324
-0.34063139	0.047293515
-0.34038733	0.047383702
-0.34008789	0.047493949
-0.33959961	0.047674096
-0.33923703	0.04780792
-0.33899296	0.047897906
-0.33862305	0.048033927
-0.33813477	0.048213937
-0.33784167	0.048321846
-0.33759754	0.048411606
-0.3371582	0.048572969
-0.33668937	0.048745549
-0.33644531	0.048835303
-0.33618164	0.048931865
-0.33569336	0.049110964
-0.33529148	0.049258574
-0.33504744	0.049348122
-0.3347168	0.049469012
-0.33422852	0.049648007
-0.33389256	0.049771105
-0.33364848	0.049860422
-0.33325195	0.050005189
-0.33276367	0.050183979
-0.33249241	0.050283074
-0.33224825	0.050372139
-0.33178711	0.050540263
-0.33133509	0.050705427
-0.33109104	0.050794511
-0.33081055	0.05089646
-0.33032227	0.051074279
-0.32993227	0.051216465
-0.32968821	0.05130532
-0.3293457	0.051429567
-0.32885742	0.05160715
-0.32852802	0.051726882
-0.32828393	0.05181547
-0.32788086	0.051961432
-0.32739258	0.052138798
-0.32712245	0.052236691
-0.32687828	0.052325027
-0.32641602	0.052492186
-0.32595964	0.052657602
-0.32571561	0.052745955
-0.32543945	0.052845453
-0.32495117	0.053021763
-0.32455115	0.053166411
-0.3243071	0.053254534
-0.32397461	0.053374118
-0.32348633	0.053550168
-0.32314122	0.053674606
-0.32289716	0.053762483
-0.32250977	0.053901565
-0.32202148	0.054077373
-0.32172986	0.054182185
-0.32148573	0.054269774
-0.32104492	0.054427724
-0.32056119	0.054601562
-0.32031713	0.054689162
-0.32006836	0.054778
-0.31958008	0.054952619
-0.31914647	0.05510803
-0.31890244	0.055195373
-0.31860352	0.055301836
-0.31811523	0.055476193
-0.31773015	0.055613822
-0.31748611	0.055700884
-0.31713867	0.055824305
-0.31665039	0.055998239
-0.3163118	0.056118798
-0.31606772	0.056205534
-0.31567383	0.056345096
-0.31518555	0.056518604
-0.31489145	0.056622942
-0.31464732	0.056709357
-0.31420898	0.056864242
-0.3137207	0.057037344
-0.31346919	0.057126306
-0.31322492	0.057212368
-0.31274414	0.057381777
-0.31228858	0.057542688
-0.31204455	0.057628755
-0.31176758	0.057725897
-0.3112793	0.057897443
-0.31086146	0.058044502
-0.31061742	0.058130228
-0.31030273	0.058240201
-0.30981445	0.058411215
-0.30943179	0.058545339
-0.30918774	0.058630692
-0.30883789	0.058752505
-0.30834961	0.058922892
-0.30799935	0.059045116
-0.3077553	0.059130079
-0.30737305	0.059262623
-0.30688477	0.05943239
-0.30656401	0.059543786
-0.30631991	0.059628328
-0.3059082	0.059770492
-0.30541992	0.05993953
-0.30512549	0.060041268
-0.30488137	0.060125385
-0.30444336	0.060275972
-0.30395508	0.060444309
-0.30368378	0.060537567
-0.30343961	0.060621249
-0.30297852	0.060779079
-0.30249023	0.060946677
-0.30223894	0.061032717
-0.30199467	0.061115967
-0.30151367	0.06127986
-0.30103473	0.061443441
-0.30079068	0.06152665
-0.30053711	0.061612579
-0.30004883	0.061778156
-0.29958277	0.061936509
-0.29933872	0.062019282
-0.29907227	0.062109124
-0.29858398	0.062273932
-0.29812729	0.062428328
-0.29788323	0.062510679
-0.29760742	0.062603218
-0.29711914	0.062767157
-0.29666797	0.062918855
-0.29642391	0.063000754
-0.29614258	0.063094641
-0.2956543	0.063257717
-0.29520479	0.063408061
-0.29496073	0.063489523
-0.29467773	0.063583452
-0.29418945	0.06374563
-0.29373754	0.063895933
-0.29349349	0.063976937
-0.29321289	0.064069528
-0.29272461	0.064230771
-0.292266	0.064382403
-0.29202194	0.064462936
-0.29174805	0.064552804
-0.29125977	0.064713059
-0.29079008	0.064867459
-0.29054602	0.064947531
-0.2902832	0.065033237
-0.28979492	0.065192542
-0.28930972	0.065351104
-0.28906563	0.065430708
-0.28881836	0.065510891
-0.28833008	0.065669205
-0.2878418	0.06582777
-0.28758047	0.06591242
-0.28733631	0.065991229
-0.28686523	0.066143026
-0.28637695	0.066300605
-0.28609079	0.066392766
-0.28584666	0.066471106
-0.28540039	0.066613953
-0.28491211	0.066770484
-0.2845962	0.066871635
-0.2843521	0.066949536
-0.28393555	0.067082037
-0.28344727	0.067237559
-0.28309678	0.067349092
-0.28285269	0.067426519
-0.2824707	0.067547202
-0.28198242	0.067701601
-0.28159209	0.06782502
-0.28134801	0.067901983
-0.28100586	0.068009384
-0.28051758	0.068162721
-0.28008226	0.068299486
-0.27983817	0.068375981
-0.27954102	0.06846864
-0.27905273	0.068620879
-0.27856711	0.068772453
-0.27832299	0.068848489
-0.27807617	0.068924997
-0.27758789	0.069076195
-0.27709961	0.069227531
-0.27680225	0.069319529
-0.27655812	0.069394801
-0.27612305	0.069528594
-0.27563477	0.069678824
-0.27527609	0.069789116
-0.275032	0.069863955
-0.2746582	0.069978111
-0.27416992	0.070127283
-0.27374441	0.070257257
-0.2735003	0.07033163
-0.27319336	0.070424738
-0.27270508	0.070572737
-0.2722168	0.070720887
-0.27196274	0.07079779
-0.27171857	0.070871392
-0.27124023	0.071015331
-0.27075195	0.071162323
-0.27041889	0.071262427
-0.27017478	0.071335567
-0.26977539	0.071454851
-0.26928711	0.071600662
-0.26886878	0.071725504
-0.26862466	0.071798168
-0.26831055	0.071891295
-0.26782227	0.072035912
-0.26733398	0.072180562
-0.26706799	0.072259189
-0.26682384	0.072331087
-0.26635742	0.072468163
-0.26586914	0.07261162
-0.26550445	0.07271864
-0.26526034	0.072790071
-0.26489258	0.072897312
-0.2644043	0.07303957
-0.26393411	0.073176502
-0.26368997	0.073247445
-0.26342773	0.073323346
-0.26293945	0.073464447
-0.26245117	0.073605491
-0.26211232	0.073703237
-0.26186821	0.073773439
-0.26147461	0.073886265
-0.26098633	0.07402607
-0.26052738	0.074157409
-0.26028324	0.074227127
-0.26000977	0.07430494
-0.25952148	0.074443621
-0.2590332	0.074582215
-0.25869078	0.074679266
-0.25844666	0.074748242
-0.25805664	0.074858095
-0.25756836	0.074995457
-0.25709064	0.075129772
-0.25684648	0.075198271
-0.2565918	0.075269475
-0.25610352	0.075405717
-0.25561523	0.075541842
-0.25523838	0.075646751
-0.25499425	0.07571453
-0.25463867	0.075812949
-0.25415039	0.075947879
-0.25366211	0.076082717
-0.25337825	0.076160962
-0.25313411	0.076228036
-0.25268555	0.076351006
-0.25219727	0.076484684
-0.25175422	0.076605866
-0.25151008	0.076672502
-0.2512207	0.076751237
-0.25073242	0.076883822
-0.25024414	0.077016278
-0.24987801	0.077115474
-0.24963388	0.077181446
-0.24926758	0.077280157
-0.2487793	0.077411476
-0.24829102	0.077542702
-0.24799365	0.077622483
-0.24774952	0.077687786
-0.24731445	0.077803908
-0.24682617	0.077934033
-0.24634524	0.078062074
-0.24610107	0.078126945
-0.24584961	0.07819355
-0.24536133	0.078322599
-0.24487305	0.078451476
-0.24444394	0.078564613
-0.2441998	0.078628851
-0.24389648	0.078708431
-0.2434082	0.078836237
-0.24291992	0.078963885
-0.24253394	0.079064627
-0.24228979	0.079128199
-0.24194336	0.079218182
-0.24145508	0.079344714
-0.2409668	0.079471085
-0.2406148	0.079562045
-0.24037067	0.079624973
-0.23999023	0.079722791
-0.23950195	0.079848045
-0.23901367	0.079973165
-0.23868637	0.080056907
-0.23844224	0.080119201
-0.23803711	0.080222324
-0.23754883	0.080346327
-0.23706055	0.080470196
-0.23674845	0.080549244
-0.23650432	0.080610902
-0.23608398	0.08071682
-0.2355957	0.080839555
-0.23510742	0.080962145
-0.23480069	0.081039043
-0.23455657	0.081100069
-0.23413086	0.081206232
-0.23364258	0.081327698
-0.2331543	0.081449022
-0.23284275	0.081526298
-0.23259861	0.081586676
-0.23217773	0.081690528
-0.23168945	0.081810683
-0.23120117	0.081930705
-0.23087417	0.082010971
-0.23063005	0.082070722
-0.23022461	0.082169688
-0.22973633	0.082288522
-0.22924805	0.082407224
-0.22889452	0.082493047
-0.22865039	0.08255216
-0.22827148	0.08264367
-0.2277832	0.08276124
-0.22729492	0.082878626
-0.22690349	0.082972554
-0.22665933	0.083030991
-0.22631836	0.083112394
-0.22583008	0.083228595
-0.2253418	0.083344575
-0.22490004	0.083449332
-0.22465586	0.083507094
-0.22436523	0.083575656
-0.22387695	0.083690465
-0.22338867	0.083804994
-0.22290039	0.083919393
-0.22263935	0.083980438
-0.22239523	0.084037308
-0.22192383	0.084146846
-0.22143555	0.084259943
-0.22094727	0.084372898
-0.220609	0.084450997
-0.22036486	0.084507177
-0.2199707	0.084597619
-0.21948242	0.084709246
-0.21899414	0.084820669
-0.21856396	0.084918664
-0.21831979	0.084974133
-0.21801758	0.085042575
-0.2175293	0.085152747
-0.21704102	0.085262602
-0.21655273	0.085372334
-0.21625912	0.085438171
-0.21601499	0.085492688
-0.21557617	0.085590387
-0.21508789	0.085698682
-0.21459961	0.085806829
-0.21418174	0.08589921
-0.21393755	0.085953009
-0.21362305	0.086022059
-0.21313477	0.086128809
-0.21264648	0.086235241
-0.2121582	0.086341556
-0.21184215	0.086410226
-0.21159803	0.086463039
-0.21118164	0.086552792
-0.21069336	0.086657536
-0.21020508	0.086762063
-0.20972724	0.086864229
-0.20948303	0.086916275
-0.20922852	0.086970304
-0.20874023	0.0870735
-0.20825195	0.087176223
-0.20776367	0.087278782
-0.20734654	0.08736621
-0.20710234	0.087417193
-0.20678711	0.087482758
-0.20629883	0.08758381
-0.20581055	0.087684466
-0.20532227	0.087784991
-0.2049428	0.087862941
-0.20469864	0.087912882
-0.2043457	0.087984771
-0.20385742	0.088083695
-0.20336914	0.088182245
-0.20288086	0.088280672
-0.20251425	0.088354393
-0.20227009	0.088403255
-0.2019043	0.088476138
-0.20141602	0.088572859
-0.20092773	0.088669198
-0.20043945	0.088765406
-0.20005811	0.088840348
-0.19981394	0.088888102
-0.19946289	0.08895645
-0.19897461	0.089050926
-0.19848633	0.089144974
-0.19799805	0.089238864
-0.19757165	0.089320654
-0.19732742	0.089367274
-0.19702148	0.089425404
-0.1965332	0.0895176
-0.19604492	0.089609262
-0.19555664	0.089700688
-0.19506836	0.089791977
-0.19480725	0.089840612
-0.19456315	0.089885762
-0.1940918	0.089972548
-0.19360352	0.090061789
-0.19311523	0.090150693
-0.19262695	0.09023943
-0.192249	0.090307916
-0.19200482	0.090351907
-0.19165039	0.090415425
-0.19116211	0.09050225
-0.19067383	0.090588525
-0.19018555	0.090674566
-0.18969727	0.090760425
-0.18940402	0.090811777
-0.18915991	0.090854216
-0.1887207	0.090930158
-0.18823242	0.091013853
-0.18774414	0.09109706
-0.18725586	0.091180044
-0.18676758	0.091262784
-0.18650961	0.091306281
-0.18626558	0.091347144
-0.18579102	0.091426164
-0.18530273	0.091506723
-0.18481445	0.091586821
-0.18432617	0.091666677
-0.18383789	0.091746295
-0.18355987	0.09179142
-0.18331575	0.091830725
-0.18286133	0.091903497
-0.18237305	0.09198093
-0.18188477	0.092057819
-0.18139648	0.092134414
-0.1809082	0.092210769
-0.18054674	0.092267022
-0.18030251	0.092304744
-0.17993164	0.092361709
-0.17944336	0.092435988
-0.17895508	0.092509569
-0.1784668	0.092582719
-0.17797852	0.092655619
-0.17749023	0.092728209
-0.17721505	0.092768889
-0.17697096	0.09280467
-0.17651367	0.092871303
-0.17602539	0.092941627
-0.17553711	0.093011286
-0.17504883	0.093080523
-0.17456055	0.093149475
-0.17407227	0.093218071
-0.17379378	0.093256967
-0.17354963	0.093290742
-0.1730957	0.093353177
-0.17260742	0.093419485
-0.17211914	0.093485052
-0.17163086	0.093550113
-0.17114258	0.093614853
-0.1706543	0.093679218
-0.17026135	0.093730665
-0.17001697	0.093762356
-0.16967773	0.093806104
-0.16918945	0.093868368
-0.16870117	0.093929741
-0.16821289	0.093990413
-0.16772461	0.094050588
-0.16723633	0.094110413
-0.16674805	0.094169805
-0.16634138	0.094218839
-0.16609691	0.094248006
-0.16577148	0.094286628
-0.1652832	0.09434389
-0.16479492	0.094400208
-0.16430664	0.094455757
-0.16381836	0.094510685
-0.16333008	0.094565167
-0.1628418	0.09461922
-0.16235352	0.094672711
-0.16198253	0.094712943
-0.16173806	0.094739121
-0.16137695	0.094777561
-0.16088867	0.094828828
-0.16040039	0.094879069
-0.15991211	0.094928442
-0.15942383	0.094977094
-0.15893555	0.095025175
-0.15844727	0.095072819
-0.15795898	0.095119908
-0.1574707	0.095166286
-0.15708886	0.095202077
-0.1568443	0.095224673
-0.15649414	0.095256822
-0.15600586	0.095301006
-0.15551758	0.095344233
-0.1550293	0.09538651
-0.15454102	0.095427974
-0.15405273	0.095468698
-0.15356445	0.095508776
-0.15307617	0.095548376
-0.15258789	0.095587373
-0.15209961	0.09562557
-0.15161133	0.095662884
-0.15121994	0.095692238
-0.15097515	0.095710241
-0.15063477	0.095735089
-0.15014648	0.09577005
-0.1496582	0.095804098
-0.14916992	0.095837076
-0.14868164	0.09586907
-0.14819336	0.095900185
-0.14770508	0.095930444
-0.1472168	0.095959833
-0.14672852	0.095988407
-0.14624023	0.096016382
-0.14575195	0.096043703
-0.14526367	0.096070162
-0.14477539	0.096095628
-0.14428711	0.096120076
-0.14379883	0.096143522
-0.14331055	0.096166
-0.14290012	0.096184213
-0.14265471	0.096194719
-0.14233398	0.096208244
-0.1418457	0.096228034
-0.14135742	0.096246849
-0.14086914	0.09626474
-0.14038086	0.096281604
-0.13989258	0.096297315
-0.1394043	0.096311892
-0.13891602	0.09632538
-0.13842773	0.096337785
-0.13793945	0.096349097
-0.13745117	0.096359312
-0.13696289	0.096368439
-0.13647461	0.096376503
-0.13598633	0.096383525
-0.13549805	0.096389519
-0.13500977	0.09639448
-0.13452148	0.096398388
-0.1340332	0.096401208
-0.13354492	0.096402907
-0.13305664	0.096403443
-0.13256836	0.096402777
-0.13208008	0.096400885
-0.1315918	0.096397748
-0.13110352	0.096393343
-0.13061523	0.096387644
-0.13012695	0.096380622
-0.12963867	0.096372244
-0.12915039	0.096362481
-0.12866211	0.09635131
-0.12817383	0.096338714
-0.12768555	0.096324682
-0.12719727	0.096309205
-0.12670898	0.096292282
-0.1262207	0.096273908
-0.12573242	0.096254064
-0.12524414	0.096232757
-0.12475586	0.096210054
-0.12444469	0.096194853
-0.12420345	0.09618215
-0.1237793	0.096159842
-0.12329102	0.096132688
-0.12280273	0.096103948
-0.12231445	0.096073618
-0.12182617	0.096041793
-0.12133789	0.096008541
-0.12084961	0.095973635
-0.12036133	0.095936948
-0.11987305	0.095898477
-0.11938477	0.095858236
-0.11889648	0.095816333
-0.1184082	0.095772926
-0.11791992	0.095727982
-0.11766707	0.095703985
-0.11742457	0.09567972
-0.11694336	0.095631571
-0.11645508	0.095581161
-0.1159668	0.095529116
-0.11547852	0.095475113
-0.11499023	0.095418963
-0.11450195	0.095360738
-0.11401367	0.095300801
-0.11355454	0.095242786
-0.11331369	0.095210627
-0.11303711	0.095173877
-0.11254883	0.095107493
-0.11206055	0.095039157
-0.11157227	0.094968294
-0.11108398	0.094894941
-0.1105957	0.0948197
-0.11018143	0.094754207
-0.10994006	0.094714086
-0.10961914	0.094661018
-0.10913086	0.094578446
-0.10864258	0.09449336
-0.1081543	0.094405837
-0.10766602	0.094316477
-0.10733626	0.094254744
-0.10709397	0.094207443
-0.10668945	0.09412869
-0.10620117	0.094031253
-0.10571289	0.093931398
-0.10522461	0.093829671
-0.10491611	0.093764056
-0.10467338	0.093710431
-0.10424805	0.093616405
-0.10375977	0.093505922
-0.10327148	0.093393461
-0.10287033	0.09329938
-0.10262794	0.093240401
-0.10229492	0.093159228
-0.10180664	0.093037785
-0.10131836	0.092914369
-0.10092388	0.092812942
-0.10068132	0.092748374
-0.1003418	0.092657763
-0.099853516	0.092525118
-0.099365234	0.092390591
-0.099055719	0.092303892
-0.098812619	0.092233626
-0.098388672	0.092110719
-0.097900391	0.091967264
-0.097493806	0.091846183
-0.097251024	0.091771665
-0.096923828	0.091670843
-0.096435547	0.0915184
-0.095983679	0.091375462
-0.095741019	0.091296395
-0.095458984	0.091204039
-0.094970703	0.091042033
-0.094521179	0.090890721
-0.094278594	0.090806493
-0.093994141	0.09070725
-0.093505859	0.09053477
-0.093102482	0.09039022
-0.092859722	0.090300501
-0.092529297	0.090177913
-0.092041016	0.089994586
-0.091721845	0.089872929
-0.091478769	0.089777569
-0.091064453	0.089614798
-0.090618218	0.089437211
-0.090375468	0.0893379
-0.090087891	0.089219804
-0.089599609	0.089017103
-0.089299984	0.088890968
-0.089056797	0.088785921
-0.088623047	0.088598549
-0.088250769	0.088435809
-0.088007703	0.088326914
-0.087646484	0.08816488
-0.087223149	0.087972972
-0.086980135	0.087860262
-0.086669922	0.087716112
-0.086214984	0.087502548
-0.08597193	0.087385977
-0.085693359	0.087251897
-0.085225223	0.087024321
-0.084982126	0.086903633
-0.084716797	0.086771199
-0.084253264	0.086537708
-0.08401022	0.086412596
-0.083740234	0.086272987
-0.083298086	0.086042196
-0.083055075	0.08591251
-0.082763672	0.08575663
-0.082358191	0.085537546
-0.082115049	0.085403342
-0.081787109	0.085222001
-0.081432138	0.085023693
-0.08118878	0.08488501
-0.080810547	0.084669042
-0.080518549	0.084500653
-0.080274913	0.084357535
-0.079860588	0.084113678
-0.079617313	0.083968048
-0.079345703	0.083804886
-0.078969508	0.083577048
-0.0787261	0.083426932
-0.078369141	0.083206217
-0.078088379	0.083031004
-0.077844553	0.082876193
-0.077461382	0.082632351
-0.077218082	0.082474716
-0.076904297	0.082270867
-0.076599919	0.082071318
-0.076356189	0.08190863
-0.07599172	0.081664753
-0.075748375	0.081499168
-0.075439453	0.081288367
-0.075147965	0.081087749
-0.074904147	0.080916999
-0.074556588	0.080673085
-0.074313083	0.080499485
-0.073974609	0.080257328
-0.073728323	0.080079694
-0.073484245	0.079901001
-0.073151562	0.079657097
-0.072907773	0.079475569
-0.072581267	0.079231679
-0.072337763	0.079047139
-0.072021484	0.078806518
-0.071773393	0.078616351
-0.071529279	0.078426412
-0.07121622	0.078182458
-0.070972307	0.07798949
-0.070664947	0.077745564
-0.070421264	0.077549401
-0.070119465	0.077305589
-0.069875935	0.077106244
-0.069580078	0.076862898
-0.06933553	0.076660497
-0.069091368	0.076455545
-0.068801018	0.076211507
-0.068556975	0.076003479
-0.068271424	0.075759454
-0.068027479	0.075548269
-0.067746575	0.075304324
-0.067502735	0.075089943
-0.067226363	0.074846057
-0.066982585	0.074628468
-0.06671064	0.074384612
-0.06646688	0.074163822
-0.06619921	0.07391999
-0.065955426	0.073696014
-0.065691933	0.073452173
-0.065448082	0.073225009
-0.065188685	0.072981107
-0.064944606	0.072750872
-0.064697266	0.072514401
-0.064445261	0.072273209
-0.064201072	0.072036465
-0.063949543	0.071792302
-0.063705375	0.071552216
-0.063457406	0.07130805
-0.063213239	0.071064566
-0.062968751	0.070820408
-0.062724584	0.07057344
-0.062483537	0.070329274
-0.062239393	0.070078748
-0.062001719	0.069834547
-0.061757536	0.069580522
-0.061523082	0.069336309
-0.061291256	0.069091797
-0.061047627	0.068834386
-0.060819192	0.068590335
-0.06057514	0.068328886
-0.060349611	0.068084837
-0.060105546	0.067819768
-0.059882863	0.067575697
-0.059638779	0.067306989
-0.059418851	0.067062887
-0.059174725	0.066790554
-0.05895748	0.066546431
-0.058713362	0.066270366
-0.05849875	0.066026219
-0.0582546	0.065746419
-0.058042549	0.065502263
-0.057798415	0.065218639
-0.057588858	0.064974478
-0.057353374	0.064697266
-0.057137592	0.064442784
-0.056932921	0.064198663
-0.056688791	0.063906806
-0.0564865	0.063662626
-0.056242336	0.063366846
-0.056042302	0.063122661
-0.055798152	0.062822913
-0.05560031	0.062578737
-0.055356147	0.062275033
-0.05516045	0.062030865
-0.054951541	0.061767578
-0.054722712	0.061478561
-0.054531364	0.061234361
-0.054287206	0.060921739
-0.054097955	0.060677529
-0.05385378	0.060360676
-0.053666557	0.060116492
-0.053436923	0.059814453
-0.053237109	0.059551072
-0.053053855	0.059306892
-0.05280969	0.05898066
-0.052628429	0.05873643
-0.052384274	0.058405774
-0.05220486	0.05816159
-0.05198597	0.057861328
-0.051783066	0.057582095
-0.051607507	0.057337858
-0.051363324	0.056997117
-0.051189654	0.056752897
-0.050945552	0.056407353
-0.050773619	0.056163181
-0.050595631	0.055908203
-0.050359195	0.055568009
-0.05019097	0.055323748
-0.049946827	0.054967458
-0.049780277	0.054723283
-0.049590922	0.054443359
-0.049371195	0.054117176
-0.049208246	0.053872919
-0.048964105	0.053505096
-0.048802854	0.053260913
-0.048617947	0.052978516
-0.048399084	0.052642707
-0.04824138	0.052398462
-0.047997259	0.052018219
-0.047841183	0.051774047
-0.047676253	0.051513672
-0.047442591	0.051142633
-0.047290076	0.050898382
-0.047065916	0.050537109
-0.046894928	0.050260345
-0.046745859	0.050016094
-0.046501749	0.0496142
-0.046354362	0.049369988
-0.046176118	0.049072266
-0.045964322	0.048716409
-0.045820407	0.048472155
-0.045600188	0.048095703
-0.04543394	0.047810257
-0.045293412	0.047566029
-0.045049335	0.04713929
-0.044910432	0.046895109
-0.044761529	0.046630859
-0.044528982	0.046214797
-0.044393578	0.045970559
-0.044219697	0.045654297
-0.044015507	0.045280414
-0.043883484	0.045036154
-0.043691346	0.044677734
-0.043508884	0.04433526
-0.043380209	0.044090998
-0.043176392	0.043701172
-0.043008853	0.043378954
-0.042883508	0.043134712
-0.042674805	0.042724609
-0.042515629	0.042410092
-0.042393703	0.042165859
-0.042186917	0.041748047
-0.042029303	0.041427494
-0.041910769	0.041183248
-0.041712578	0.040771484
-0.041549681	0.040430277
-0.041434611	0.040186005
-0.041252047	0.039794922
-0.041076937	0.03941695
-0.040965148	0.039172682
-0.040804657	0.038818359
-0.040610867	0.038386392
-0.040502357	0.038142129
-0.040370399	0.037841797
-0.040158637	0.037353516
-0.040046182	0.03709258
-0.039942622	0.036848581
-0.039744635	0.036376953
-0.039596658	0.036021031
-0.039496516	0.035776754
-0.039343842	0.035400391
-0.039154017	0.034925799
-0.039057096	0.034681576
-0.038956029	0.034423828
-0.038767464	0.033935547
-0.038623978	0.033559449
-0.038531974	0.033315156
-0.038399218	0.032958984
-0.038219696	0.032470703
-0.038108088	0.032164888
-0.038020433	0.031920674
-0.037868971	0.031494141
-0.037698151	0.031005859
-0.037605398	0.030739061
-0.03752195	0.030495004
-0.037364473	0.030029297
-0.037202227	0.029541016
-0.037115438	0.029278218
-0.037036055	0.029034224
-0.036884886	0.028564453
-0.036730097	0.028076172
-0.036637026	0.027780625
-0.036561371	0.027536451
-0.036427438	0.027099609
-0.036279903	0.026611328
-0.036169577	0.026243244
-0.036097197	0.025998975
-0.035990232	0.025634766
-0.035848641	0.025146484
-0.035711493	0.024667442
-0.035641916	0.024423239
-0.035570261	0.024169922
-0.035433621	0.023681641
-0.035298221	0.023193359
-0.035193406	0.022813678
-0.035126502	0.022569454
-0.035030513	0.022216797
-0.034898717	0.021728516
-0.034767616	0.021240234
-0.03468495	0.0209326
-0.034619634	0.020688543
-0.034506442	0.020263672
-0.03437669	0.019775391
-0.034246926	0.019287109
-0.034180814	0.019038738
-0.034115709	0.018794959
-0.03398689	0.018310547
-0.03385669	0.017822266
-0.033741463	0.017391916
-0.033675828	0.017147795
-0.033594173	0.016845703
-0.03346245	0.016357422
-0.033329936	0.015869141
-0.033233234	0.015514909
-0.033166462	0.015270773
-0.033062848	0.014892578
-0.032928362	0.014404297
-0.032793431	0.013916016
-0.032720269	0.013652283
-0.032652566	0.013408484
-0.032522999	0.012939453
-0.032388377	0.012451172
-0.032273637	0.012035325
-0.032206738	0.011791061
-0.032120642	0.011474609
-0.031989365	0.010986328
-0.03186067	0.010498047
-0.031767413	0.010139035
-0.031705527	0.0098947822
-0.031613013	0.0095214844
-0.03149607	0.0090332031
-0.031384466	0.0085449219
-0.031290014	0.0081085316
-0.031239275	0.0078640278
-0.031181208	0.0075683594
-0.03109164	0.0070800781
-0.031010838	0.0065917969
-0.030939709	0.0061035156
-0.030879192	0.0056152344
-0.030830199	0.0051269531
-0.030795098	0.0046386719
-0.030773881	0.0041503906
-0.03076695	0.0036621094
-0.030775346	0.0031738281
-0.030798123	0.0026855469
-0.030837685	0.0021972656
-0.030894034	0.0017089844
-0.030969147	0.0012207031
-0.031065138	0.00073242188
-0.031183435	0.00024414062
-0.03124972	-8.8233127e-07
-0.031326487	-0.00024732294
-0.031493422	-0.00073242188
-0.031660823	-0.0011557739
-0.031766913	-0.0013985997
-0.031915512	-0.0017089844
-0.032131106	-0.0021203232
-0.032271315	-0.002363019
-0.032473048	-0.0026855469
-0.032672925	-0.0029860216
-0.032855388	-0.0032302095
-0.033098029	-0.0035418812
-0.033309357	-0.0037847009
-0.033551497	-0.0040506226
-0.033797933	-0.0042931514
-0.034040714	-0.0045200596
-0.034330114	-0.0047623205
-0.034572917	-0.0049578995
-0.034912109	-0.0051991049
-0.035164383	-0.0053662059
-0.035403025	-0.0055162316
-0.035837206	-0.0057594996
-0.036082215	-0.0058856029
-0.036376953	-0.0060207156
-0.036865234	-0.0062189473
-0.037182938	-0.0063269124
-0.037423694	-0.0063967113
-0.037841797	-0.006494325
-0.038330078	-0.0065786939
-0.038818359	-0.0066364611
-0.039306641	-0.0066680075
-0.039794922	-0.0066764775
-0.040283203	-0.006652944
-0.040771484	-0.0065810852
-0.041259766	-0.0064788043
-0.041646055	-0.0063894833
-0.041895932	-0.0063193332
-0.042236328	-0.0061914518
-0.042724609	-0.0059811356
-0.042979604	-0.0058660794
-0.043225806	-0.0057165447
-0.043580689	-0.0054681378
-0.0438317	-0.0052801031
-0.044103546	-0.0050317934
-0.044351729	-0.0047970648
-0.0445733	-0.0045518653
-0.044815809	-0.0042494721
-0.044996148	-0.0040081939
-0.045206369	-0.0036621094
-0.045376011	-0.0033427484
-0.04548784	-0.0031008221
-0.045649663	-0.0026855469
-0.045811259	-0.0021972656
-0.045890023	-0.001917502
-0.045947987	-0.0016746069
-0.046041937	-0.0012207031
-0.046120359	-0.00073242188
-0.046176707	-0.00024414062
-0.046211488	0.00024414062
-0.046226297	0.00073242188
-0.046222647	0.0012207031
-0.046201733	0.0017089844
-0.046164841	0.0021972656
-0.046113021	0.0026855469
-0.046047602	0.0031738281
-0.045969538	0.0036621094
-0.045912827	0.0039808665
-0.045865841	0.0042255002
-0.045781214	0.0046386719
-0.045673698	0.0051269531
-0.045559475	0.0056152344
-0.045455449	0.006041338
-0.045394681	0.0062854824
-0.0453164	0.0065917969
-0.045189819	0.0070800781
-0.04506204	0.0075683594
-0.044959927	0.0079590896
-0.044896514	0.0082030818
-0.044808545	0.0085449219
-0.044685186	0.0090332031
-0.044565729	0.0095214844
-0.044470304	0.0099257538
-0.044414275	0.010169639
-0.04434185	0.010498047
-0.044239293	0.010986328
-0.044144375	0.011474609
-0.044057589	0.011962891
-0.043980765	0.012442577
-0.043943988	0.012686515
-0.043910602	0.012939453
-0.043851538	0.013427734
-0.043802626	0.013916016
-0.043764081	0.014404297
-0.043736179	0.014892578
-0.043719212	0.015380859
-0.043713266	0.015869141
-0.043718454	0.016357422
-0.043734776	0.016845703
-0.043762347	0.017333984
-0.043800974	0.017822266
-0.043850572	0.018310547
-0.043911126	0.018798828
-0.043944841	0.019045972
-0.04398305	0.019290783
-0.044064382	0.019775391
-0.044156599	0.020263672
-0.044259022	0.020751953
-0.044371383	0.021240234
-0.044431919	0.021490814
-0.044495328	0.021735328
-0.044625408	0.022216797
-0.04476646	0.022705078
-0.044880652	0.023079464
-0.044957801	0.023323992
-0.045075547	0.023681641
-0.045243017	0.024169922
-0.045369585	0.024524038
-0.045459529	0.02476851
-0.045603278	0.025146484
-0.045795661	0.025634766
-0.045896294	0.025884022
-0.045998486	0.026128359
-0.046204756	0.026611328
-0.046348889	0.02693959
-0.046458572	0.027183971
-0.046643918	0.027587891
-0.046816152	0.027954769
-0.04693307	0.028199199
-0.047112143	0.028564453
-0.047298168	0.028936315
-0.047422497	0.029180721
-0.04761	0.029541016
-0.047794902	0.029890356
-0.047926281	0.030134711
-0.048135979	0.030517578
-0.048305376	0.030822642
-0.04844342	0.031066923
-0.048687547	0.031492546
-0.048829108	0.031736585
-0.048974924	0.031982422
-0.049218191	0.032388228
-0.049366378	0.032632589
-0.049568211	0.032958984
-0.049762316	0.033269976
-0.049916974	0.033514254
-0.050161173	0.033895252
-0.050318918	0.034139557
-0.050505974	0.034423828
-0.050724086	0.03475319
-0.050887776	0.034997471
-0.051131933	0.035357638
-0.051298627	0.035601959
-0.051497863	0.035888672
-0.05171289	0.03619626
-0.051885738	0.036440499
-0.05212998	0.036782442
-0.052305627	0.037026696
-0.052543706	0.037353516
-0.052728322	0.037605821
-0.052909416	0.037850027
-0.053153632	0.038177711
-0.053337292	0.038421932
-0.05358147	0.038743968
-0.05376766	0.038988205
-0.054011825	0.039304733
-0.054200749	0.039548805
-0.054393776	0.039794922
-0.0546365	0.040103266
-0.054830593	0.040347461
-0.055074822	0.040652859
-0.055271314	0.04089703
-0.055515492	0.041198193
-0.055714229	0.041442354
-0.055958407	0.041739585
-0.056159362	0.041983672
-0.056369382	0.042236328
-0.056606478	0.04252117
-0.05681158	0.042765356
-0.057055735	0.043055004
-0.057263116	0.043299164
-0.057507259	0.043585162
-0.057716946	0.043829301
-0.057961155	0.044111738
-0.058173038	0.044355847
-0.05841718	0.04463525
-0.05863107	0.04487935
-0.058875191	0.045155919
-0.05909103	0.045399997
-0.05931767	0.045654297
-0.05955286	0.045917888
-0.059772388	0.046162058
-0.060016498	0.046433222
-0.060237986	0.046677366
-0.060482044	0.046945923
-0.060705707	0.047190088
-0.060949894	0.047455598
-0.061175903	0.047699698
-0.061420031	0.047962422
-0.061648211	0.048206541
-0.06189233	0.048466616
-0.062122712	0.048710704
-0.062366756	0.048968229
-0.06259941	0.0492123
-0.062843477	0.049467125
-0.063078515	0.04971118
-0.063322549	0.049963321
-0.063560062	0.050207393
-0.063804026	0.050456738
-0.064044393	0.050700724
-0.06428827	0.050946972
-0.064531791	0.051191016
-0.064775758	0.051433674
-0.065023015	0.051677582
-0.065266943	0.051916722
-0.065517897	0.052160684
-0.06576178	0.052396343
-0.066016708	0.052640284
-0.06626055	0.052872331
-0.066519788	0.053116266
-0.066763712	0.053344511
-0.067027488	0.053588441
-0.067271389	0.053813037
-0.067539815	0.054057051
-0.067783679	0.054277964
-0.068057346	0.054521947
-0.068301193	0.054738953
-0.068580706	0.054983035
-0.068824846	0.055195554
-0.069091797	0.055423368
-0.069355875	0.05564736
-0.069599415	0.055851695
-0.069893798	0.056095336
-0.07013717	0.056295548
-0.070438964	0.056539355
-0.07068254	0.056735062
-0.070992555	0.056978934
-0.071236445	0.057169969
-0.071533203	0.057397157
-0.071800449	0.057599913
-0.07204372	0.057782872
-0.072373698	0.058026639
-0.072616997	0.058205228
-0.072957416	0.058449064
-0.073201037	0.058622984
-0.073486328	0.058820677
-0.073800295	0.059035115
-0.074043348	0.059199846
-0.074412507	0.059443626
-0.074656197	0.059603545
-0.074951172	0.059791743
-0.075286164	0.060002429
-0.075529182	0.060154049
-0.075927734	0.060395444
-0.076175636	0.060544677
-0.076419592	0.060687463
-0.076843212	0.060931348
-0.077086768	0.061070129
-0.077392578	0.061239167
-0.077777205	0.061448326
-0.078020539	0.061579288
-0.078369141	0.061761288
-0.078736566	0.061949721
-0.078979477	0.062073114
-0.079345703	0.062252388
-0.079728006	0.062435277
-0.079970947	0.062550208
-0.080322266	0.062709866
-0.080760078	0.062904047
-0.08100351	0.06301054
-0.081298828	0.063134604
-0.081787109	0.063334696
-0.082088868	0.063454351
-0.08233109	0.063549205
-0.082763672	0.063711155
-0.083239741	0.063883033
-0.083483682	0.063969222
-0.083740234	0.064055627
-0.084228516	0.064215284
-0.084716797	0.064367604
-0.084982496	0.064446915
-0.085224363	0.06451789
-0.085693359	0.064648884
-0.086181641	0.064778647
-0.086634373	0.064891326
-0.086877622	0.064950155
-0.087158203	0.065013106
-0.087646484	0.065117556
-0.088134766	0.065214653
-0.088623047	0.065302739
-0.089111328	0.065380336
-0.089409348	0.065422645
-0.08964238	0.065456007
-0.090087891	0.065507974
-0.090576172	0.065556267
-0.091064453	0.065595489
-0.091552734	0.065624742
-0.092041016	0.065643706
-0.092529297	0.065652024
-0.093017578	0.065649364
-0.093505859	0.065635302
-0.093994141	0.065609615
-0.094482422	0.065571923
-0.094970703	0.065521847
-0.095442011	0.065461832
-0.095689339	0.065427737
-0.095947266	0.06538366
-0.096435547	0.065290815
-0.096923828	0.065185626
-0.097412109	0.065065087
-0.097754335	0.064970803
-0.098003142	0.064899031
-0.098388672	0.064772402
-0.098876953	0.064599921
-0.099189194	0.064481187
-0.09943798	0.064382499
-0.099853516	0.064197512
-0.10021789	0.064025354
-0.10046647	0.063904719
-0.10083008	0.063706029
-0.10114865	0.063522254
-0.10139774	0.063375416
-0.10177156	0.063129872
-0.10201797	0.062966026
-0.10229492	0.062760583
-0.10258405	0.06253687
-0.10283247	0.062338174
-0.10311618	0.062091826
-0.10336317	0.061869714
-0.10361701	0.061623923
-0.10386244	0.061374845
-0.10409081	0.06112985
-0.10433515	0.06084989
-0.10454131	0.060605785
-0.10477536	0.060302734
-0.10496997	0.060043331
-0.10513776	0.059799454
-0.10538141	0.059429544
-0.1055334	0.059186231
-0.10573332	0.058837891
-0.10591297	0.058506326
-0.10603633	0.058262796
-0.10622552	0.057861328
-0.10639045	0.057482205
-0.10648998	0.057238816
-0.1066224	0.056884766
-0.10678902	0.056396484
-0.10690024	0.05603414
-0.10696933	0.055790722
-0.10706459	0.055419922
-0.10717574	0.054931641
-0.10727031	0.054443359
-0.10734921	0.053955078
-0.10740322	0.0535498
-0.1074316	0.053306679
-0.10746227	0.052978516
-0.1074977	0.052490234
-0.10751973	0.052001953
-0.10752876	0.051513672
-0.10752529	0.051025391
-0.10750976	0.050537109
-0.10748235	0.050048828
-0.10744381	0.049562755
-0.10742153	0.049320178
-0.1073938	0.049072266
-0.10733312	0.048583984
-0.10726194	0.048095703
-0.10718041	0.047607422
-0.10708863	0.047119141
-0.10698706	0.046630859
-0.10687595	0.046141684
-0.10675562	0.045654297
-0.10662573	0.045166016
-0.10650188	0.044729377
-0.10643017	0.044485117
-0.10633874	0.044189453
-0.10618165	0.043701172
-0.10602895	0.043250266
-0.10594409	0.04300596
-0.10584199	0.042724609
-0.10565928	0.042236328
-0.10551723	0.041870805
-0.10541989	0.041626247
-0.10526927	0.041259766
-0.10507398	0.040799424
-0.10496844	0.040555145
-0.10484688	0.040283203
-0.1046236	0.039794922
-0.10450088	0.0395327
-0.10438385	0.039287845
-0.10415412	0.038818359
-0.10401813	0.038546444
-0.10389342	0.038301638
-0.10365392	0.037841797
-0.10352005	0.037589508
-0.1033879	0.037344652
-0.10314368	0.036900892
-0.10300744	0.036656758
-0.10284773	0.036376953
-0.10262333	0.035989523
-0.1024799	0.035745142
-0.10227345	0.035400391
-0.10208831	0.03509547
-0.10193787	0.034850817
-0.1016936	0.034460526
-0.10153937	0.034216279
-0.1013584	0.033935547
-0.1011372	0.033596109
-0.1009761	0.033351558
-0.10073182	0.032986976
-0.10056699	0.032742903
-0.10037999	0.032470703
-0.1001545	0.032145715
-0.09998309	0.03190115
-0.099738791	0.031557814
-0.099563784	0.031313532
-0.099339583	0.031005859
-0.099140752	0.030735308
-0.098959289	0.030490603
-0.098714946	0.030165138
-0.098529903	0.029920684
-0.098285621	0.029602489
-0.098097089	0.029358205
-0.097857475	0.029052734
-0.097660473	0.028803305
-0.097465622	0.028558596
-0.097221196	0.028254778
-0.097022923	0.028010221
-0.096778557	0.027712298
-0.096576908	0.027467903
-0.096332614	0.027175504
-0.096127666	0.026931195
-0.09588342	0.026644088
-0.095675106	0.02639993
-0.095435469	0.026123047
-0.095218912	0.025874269
-0.095004427	0.025629592
-0.094759923	0.025353172
-0.09454208	0.02510861
-0.094297631	0.0248367
-0.094076506	0.024592199
-0.093832078	0.024324601
-0.093607676	0.024080169
-0.093363299	0.023816635
-0.093135663	0.023572259
-0.09289131	0.023312616
-0.092660475	0.023068253
-0.092416145	0.02281235
-0.092182055	0.022568047
-0.091937761	0.022315735
-0.091700449	0.022071432
-0.091456142	0.021822631
-0.091215568	0.021578364
-0.090971286	0.021332881
-0.090727499	0.021088619
-0.090483219	0.020846327
-0.090236236	0.02060207
-0.089991944	0.020362839
-0.089741805	0.020118577
-0.089497522	0.019882248
-0.089244251	0.019637978
-0.08899995	0.019404471
-0.08874354	0.019160192
-0.088499235	0.018929409
-0.088239668	0.018685118
-0.08799534	0.018457008
-0.087732585	0.01821271
-0.087488224	0.017987209
-0.087222292	0.017742892
-0.086977908	0.017519901
-0.086708818	0.017275585
-0.086464411	0.017054993
-0.086192244	0.016810651
-0.085947816	0.016592353
-0.085693359	0.016366378
-0.085428254	0.016131711
-0.085184129	0.015917573
-0.084905294	0.01567341
-0.084661112	0.015461422
-0.084379159	0.015217232
-0.084134922	0.015007351
-0.083849834	0.014763139
-0.083605552	0.014555297
-0.083317355	0.014311058
-0.083073025	0.014105193
-0.082781744	0.013860931
-0.082537369	0.01365698
-0.082275391	0.013439459
-0.081998666	0.013210388
-0.081754514	0.013009866
-0.081456615	0.012765689
-0.081212409	0.012566928
-0.080911446	0.01232273
-0.080667179	0.012125723
-0.080363122	0.011881507
-0.080118804	0.011686212
-0.079833984	0.011459663
-0.079567344	0.011248193
-0.079323193	0.01105602
-0.0790124	0.010811851
-0.078768198	0.01062124
-0.078454371	0.010377062
-0.07821011	0.01018799
-0.07789328	0.0099437778
-0.077648962	0.0097562175
-0.077392578	0.0095603511
-0.077084565	0.0093257127
-0.076840381	0.0091409337
-0.076516831	0.0088967671
-0.076272595	0.008713409
-0.075946024	0.0084692095
-0.075701726	0.0082872646
-0.075439453	0.0080928652
-0.075127567	0.007862305
-0.074883392	0.0076828875
-0.074550157	0.0074387253
-0.074305927	0.0072606049
-0.073974609	0.0070199566
-0.073725444	0.0068395543
-0.07348135	0.0066638434
-0.07314144	0.0064196747
-0.072897251	0.00624521
-0.072554335	0.0060010296
-0.072310085	0.0058278235
-0.072021484	0.0056241043
-0.071719562	0.0054115596
-0.071475394	0.0052406213
-0.07112573	0.0049964512
-0.070881516	0.0048266489
-0.070556641	0.004601682
-0.070284543	0.0044137335
-0.070040389	0.0042460708
-0.069684051	0.0040019131
-0.069439857	0.0038353331
-0.069091797	0.0035988144
-0.068836166	0.0034257085
-0.068591999	0.003261289
-0.068228832	0.0030171132
-0.067984657	0.0028536382
-0.067626953	0.0026150499
-0.067374267	0.0024470591
-0.067130107	0.0022855811
-0.066760349	0.0020413939
-0.066516174	0.0018808171
-0.066162109	0.0016488457
-0.065899096	0.0014771026
-0.06565492	0.0013185442
-0.065278251	0.001074378
-0.065034076	0.00091670681
-0.064697266	0.00070005008
-0.064410038	0.00051579233
-0.064165869	0.00035992893
-0.063782484	0.00011573091
-0.063538346	-3.9209307e-05
-0.063232422	-0.0002323015
-0.062907231	-0.00043738349
-0.062663083	-0.00059069254
-0.062272943	-0.00083488898
-0.062028882	-0.0009872717
-0.061767578	-0.0011491236
-0.061390708	-0.0013828622
-0.061146581	-0.001533666
-0.060791016	-0.001752306
-0.060505216	-0.0019276721
-0.060261053	-0.0020768253
-0.059860378	-0.0023210575
-0.059616381	-0.0024693773
-0.059326172	-0.0026442932
-0.058967695	-0.002860896
-0.058723596	-0.0030078102
-0.058349609	-0.0032318494
-0.058071596	-0.003397811
-0.057827407	-0.0035430695
-0.057416233	-0.0037873937
-0.05717238	-0.0039319631
-0.056884766	-0.0041004868
-0.056512842	-0.0043196331
-0.056268826	-0.0044628058
-0.055908203	-0.0046728853
-0.05560558	-0.0048488741
-0.05536144	-0.0049905531
-0.054939665	-0.0052349437
-0.054696286	-0.0053761601
-0.054443359	-0.0055197231
-0.054026088	-0.0057603816
-0.053782423	-0.0059002494
-0.053466797	-0.0060781063
-0.053108051	-0.006282747
-0.052864174	-0.0064211711
-0.052490234	-0.0066312055
-0.052185824	-0.0068021619
-0.051941754	-0.0069390207
-0.051513672	-0.0071784823
-0.051259541	-0.0073186609
-0.051015222	-0.0074543786
-0.050576967	-0.0076994564
-0.050334121	-0.0078352724
-0.050048828	-0.0079891274
-0.04964398	-0.0082133911
-0.049401008	-0.0083467863
-0.049072266	-0.0085201657
-0.048706973	-0.0087231534
-0.048463717	-0.0088564524
-0.048095703	-0.0090514363
-0.047764649	-0.0092310911
-0.047521232	-0.0093613997
-0.047119141	-0.0095711297
-0.046816021	-0.0097341825
-0.046572673	-0.00986476
-0.046142578	-0.010091749
-0.045864017	-0.010235848
-0.045620393	-0.010364202
-0.045166016	-0.010604076
-0.044904366	-0.01073313
-0.044660642	-0.010859636
-0.044193333	-0.011107191
-0.043951693	-0.011233743
-0.043942968	-0.011229278
-0.043698589	-0.011353147
-0.043222656	-0.011600181
-0.042980229	-0.011724557
-0.042724609	-0.011845875
-0.042247659	-0.012090306
-0.04200506	-0.012213485
-0.041748047	-0.012335499
-0.041267174	-0.012578138
-0.041024385	-0.012699648
-0.040771484	-0.012818865
-0.040283203	-0.01306221
-0.040034342	-0.013181292
-0.039790168	-0.013300322
-0.039306641	-0.013538396
-0.03904597	-0.01366388
-0.038801966	-0.013782023
-0.038330078	-0.014010701
-0.038052541	-0.014144143
-0.037808547	-0.014261275
-0.037353516	-0.01447895
-0.037054257	-0.014622202
-0.036810286	-0.01473849
-0.036376953	-0.014943775
-0.036051797	-0.015098459
-0.035807803	-0.015213823
-0.035400391	-0.015404954
-0.035044782	-0.015572774
-0.034800725	-0.0156872
-0.034423828	-0.015862501
-0.034033095	-0.01604518
-0.033788981	-0.016158611
-0.033447266	-0.016316175
-0.033016815	-0.016515666
-0.032772676	-0.016628226
-0.032470703	-0.016766408
-0.031995995	-0.016984388
-0.031751858	-0.017096053
-0.031494141	-0.017213062
-0.031005859	-0.01743526
-0.030726026	-0.017562003
-0.030481909	-0.017672291
-0.030029297	-0.017876372
-0.029695653	-0.018026304
-0.029451528	-0.018135699
-0.029052734	-0.018313922
-0.028660402	-0.018488818
-0.028416242	-0.018597327
-0.028076172	-0.018747992
-0.027620175	-0.018949561
-0.027375974	-0.019057177
-0.027099609	-0.019178562
-0.026611328	-0.019392649
-0.026330581	-0.019515304
-0.026086438	-0.019621652
-0.025634766	-0.019818045
-0.025279954	-0.019971711
-0.025035796	-0.020077195
-0.024658203	-0.020240014
-0.0242242	-0.02042643
-0.023980006	-0.020531055
-0.023681641	-0.020658604
-0.023193359	-0.020866666
-0.02291892	-0.020983259
-0.022674772	-0.021086673
-0.022216797	-0.021280333
-0.021852304	-0.021433803
-0.021608136	-0.021536379
-0.021240234	-0.021690683
-0.020780346	-0.021882725
-0.020536138	-0.021984463
-0.020263672	-0.022097747
-0.019775391	-0.022300129
-0.019458541	-0.022430981
-0.019214379	-0.022531558
-0.018798828	-0.022702472
-0.018375233	-0.02287588
-0.018131045	-0.022975635
-0.017822266	-0.023101569
-0.017333984	-0.023299954
-0.017042085	-0.023418205
-0.016797929	-0.023516836
-0.016357422	-0.023694504
-0.015947147	-0.023859201
-0.015702965	-0.023957027
-0.015380859	-0.024085871
-0.014892578	-0.024280377
-0.014602162	-0.024395732
-0.014358008	-0.024492436
-0.013916016	-0.024667216
-0.013495129	-0.024832887
-0.013250944	-0.02492881
-0.012939453	-0.025050979
-0.012451172	-0.025241748
-0.012137846	-0.025363749
-0.011893686	-0.025458582
-0.011474609	-0.025621112
-0.01101839	-0.025797184
-0.010774197	-0.025891241
-0.010498047	-0.02599742
-0.010009766	-0.026184539
-0.0096483037	-0.026322495
-0.0094041362	-0.026415488
-0.0090332031	-0.026556551
-0.0085449219	-0.026741379
-0.00827174	-0.026844534
-0.0080275905	-0.026936456
-0.0075683594	-0.027109081
-0.0071324612	-0.027272138
-0.0068882756	-0.027363296
-0.0065917969	-0.027473779
-0.0061035156	-0.027655111
-0.0057421632	-0.027788757
-0.0054979968	-0.027878883
-0.0051269531	-0.028015654
-0.0046386719	-0.028194833
-0.0043450717	-0.028302262
-0.0041009191	-0.02839136
-0.0036621094	-0.028551242
-0.0031849154	-0.028724245
-0.002940726	-0.028812589
-0.0026855469	-0.02890469
-0.0021972656	-0.029080467
-0.0017730688	-0.029232462
-0.00152889	-0.029319787
-0.0012207031	-0.029429823
-0.00073242188	-0.029603527
-0.00035384171	-0.029737619
-0.00010967554	-0.029823937
0.00024414062	-0.029948837
0.00073242188	-0.030120488
0.0010729507	-0.030239748
0.0013171102	-0.030325074
0.0017089844	-0.030461817
0.0021972656	-0.030631429
0.0025075625	-0.030738864
0.0027517176	-0.0308232
0.0031738281	-0.030968793
0.0036621094	-0.03113638
0.0039502341	-0.031234984
0.004194386	-0.03131833
0.0046386719	-0.03146978
0.0051269531	-0.031635396
0.0054011236	-0.031728148
0.0056452735	-0.031810525
0.0061035156	-0.031964915
0.0065917969	-0.032128608
0.0068603415	-0.032218423
0.0071044897	-0.032299848
0.0075683594	-0.032454317
0.0080566406	-0.032616084
0.008328202	-0.032705807
0.0085723498	-0.03278626
0.0090332031	-0.032937903
0.0095214844	-0.03309778
0.0098049197	-0.033190327
0.01004907	-0.033269841
0.010498047	-0.033415848
0.010986328	-0.033573861
0.011290669	-0.033672029
0.011534822	-0.033750609
0.011962891	-0.033888196
0.012451172	-0.034044382
0.012785637	-0.03415096
0.01302979	-0.034228605
0.013427734	-0.034354976
0.013916016	-0.034509338
0.014290145	-0.034627116
0.014534298	-0.03470384
0.014892578	-0.034816251
0.015380859	-0.034968825
0.015804346	-0.035100553
0.016048502	-0.035176368
0.016357422	-0.035272104
0.016845703	-0.035422904
0.017328493	-0.035571295
0.017572646	-0.035646213
0.017822266	-0.035722591
0.018310547	-0.035871666
0.018798828	-0.036020032
0.019107153	-0.036113417
0.019351302	-0.03618719
0.019775391	-0.036315134
0.020263672	-0.036461798
0.020652178	-0.036577991
0.020896327	-0.036650881
0.021240234	-0.036753368
0.021728516	-0.036898345
0.022207806	-0.037039991
0.022451957	-0.037112025
0.022705078	-0.037186492
0.023193359	-0.037329816
0.023681641	-0.037472473
0.02401882	-0.037570627
0.024262967	-0.037641553
0.024658203	-0.037756183
0.025146484	-0.037897213
0.02559692	-0.03802672
0.02584107	-0.038096798
0.026123047	-0.038177539
0.026611328	-0.038316966
0.027099609	-0.038455746
0.027430903	-0.038549582
0.027675048	-0.038618596
0.028076172	-0.038731807
0.028564453	-0.03886903
0.029032512	-0.038999962
0.02927666	-0.039068146
0.029541016	-0.039141775
0.030029297	-0.039277438
0.030517578	-0.03941248
0.030890765	-0.039515292
0.031134908	-0.039582433
0.031494141	-0.039681044
0.031982422	-0.039814574
0.032470703	-0.039947485
0.032761493	-0.04002643
0.033005637	-0.040092543
0.033447266	-0.040211941
0.033935547	-0.040343373
0.034401093	-0.040468113
0.034645239	-0.040533424
0.034912109	-0.040604623
0.035400391	-0.040734574
0.035888672	-0.040863929
0.036298397	-0.04097202
0.03654254	-0.041036311
0.036865234	-0.041121095
0.037353516	-0.041249009
0.037841797	-0.041376326
0.038209565	-0.041471854
0.038453704	-0.041535151
0.038818359	-0.041629513
0.039306641	-0.041755397
0.039794922	-0.041880696
0.040135086	-0.041967682
0.040379227	-0.042029987
0.040771484	-0.042129918
0.041259766	-0.042253799
0.041748047	-0.0423771
0.042075558	-0.042459529
0.042319699	-0.042520848
0.042724609	-0.042622378
0.043212891	-0.042744291
0.043701172	-0.042865631
0.044031527	-0.042947442
0.044275667	-0.043007781
0.044677734	-0.043106984
0.045166016	-0.043226941
0.045654297	-0.043346328
0.046003677	-0.043431447
0.046247814	-0.0434908
0.046630859	-0.043583736
0.047119141	-0.043701745
0.047607422	-0.043819187
0.047992872	-0.043911522
0.048237007	-0.043969903
0.048583984	-0.044052708
0.049072266	-0.044168807
0.049560547	-0.044284355
0.049999511	-0.044387773
0.050243645	-0.044445194
0.050537109	-0.044514032
0.051025391	-0.044628232
0.051513672	-0.04474188
0.052001953	-0.044854987
0.052268733	-0.044916658
0.052512873	-0.044972913
0.052978516	-0.045080003
0.053466797	-0.045191785
0.053955078	-0.045303009
0.05431336	-0.045384306
0.054557493	-0.0454396
0.054931641	-0.045524177
0.055419922	-0.045634107
0.055908203	-0.045743494
0.056377913	-0.045848228
0.056622042	-0.045902574
0.056884766	-0.045960867
0.057373047	-0.046068949
0.057861328	-0.046176507
0.058349609	-0.04628352
0.058708148	-0.046361795
0.05895228	-0.046414987
0.059326172	-0.046496279
0.059814453	-0.046602
0.060302734	-0.046707189
0.060791016	-0.046811858
0.061060754	-0.046869543
0.061304898	-0.046921591
0.061767578	-0.047020052
0.062255859	-0.047123456
0.062744141	-0.047226333
0.063192915	-0.047320445
0.063437041	-0.047371554
0.063720703	-0.047430758
0.064208984	-0.047532381
0.064697266	-0.047633509
0.065185547	-0.047734115
0.065594053	-0.047817917
0.06583818	-0.047867895
0.066162109	-0.047934018
0.066650391	-0.048033372
0.067138672	-0.048132236
0.067626953	-0.048230599
0.068021506	-0.048309737
0.06826563	-0.048358608
0.068603516	-0.048426068
0.069091797	-0.048523202
0.069580078	-0.048619855
0.070068359	-0.048715999
0.070476606	-0.048796027
0.070720729	-0.048843783
0.071044922	-0.048907009
0.071533203	-0.04900192
0.072021484	-0.04909635
0.072509766	-0.049190279
0.072961423	-0.04927675
0.07320554	-0.04932341
0.073486328	-0.0493769
0.073974609	-0.049469638
0.074462891	-0.049561919
0.074951172	-0.049653704
0.075439453	-0.049745025
0.07572151	-0.049797638
0.075965651	-0.049843031
0.076416016	-0.0499266
0.076904297	-0.05001675
0.077392578	-0.050106422
0.077880859	-0.05019562
0.078270676	-0.050266526
0.078514796	-0.050310846
0.078857422	-0.050372886
0.079345703	-0.050460946
0.079833984	-0.050548562
0.080322266	-0.050635713
0.080810547	-0.050722422
0.08109879	-0.050773465
0.081342932	-0.050816563
0.081787109	-0.050894815
0.082275391	-0.050980401
0.082763672	-0.051065537
0.083251953	-0.051150214
0.083719956	-0.051230978
0.083964073	-0.051273028
0.084228516	-0.051318395
0.084716797	-0.051401962
0.085205078	-0.051485104
0.085693359	-0.0515678
0.086181641	-0.051650055
0.086625234	-0.051724435
0.086869345	-0.051765296
0.087158203	-0.051813476
0.087646484	-0.051894663
0.088134766	-0.051975435
0.088623047	-0.052055763
0.089111328	-0.052135641
0.089572861	-0.052210776
0.089816969	-0.052250445
0.090087891	-0.052294296
0.090576172	-0.052373102
0.091064453	-0.052451492
0.091552734	-0.052529456
0.092041016	-0.052606994
0.092529297	-0.052684143
0.09281082	-0.052728505
0.09305496	-0.052766842
0.093505859	-0.052837493
0.093994141	-0.052913598
0.094482422	-0.05298927
0.094970703	-0.053064508
0.095458984	-0.053139343
0.095854238	-0.053199651
0.09609835	-0.053236823
0.096435547	-0.053288014
0.096923828	-0.05336183
0.097412109	-0.053435237
0.097900391	-0.05350824
0.098388672	-0.053580829
0.098876953	-0.053653031
0.099195604	-0.053699994
0.099439733	-0.053735854
0.099853516	-0.053796463
0.1003418	-0.053867641
0.10083008	-0.053938418
0.10131836	-0.054008785
0.10180664	-0.054078745
0.10229492	-0.05414833
0.10259624	-0.054191125
0.10284038	-0.054225686
0.10327148	-0.054286572
0.10375977	-0.054355149
0.10424805	-0.05442334
0.10473633	-0.054491128
0.10522461	-0.05455851
0.10571289	-0.054625527
0.10606182	-0.054673222
0.10630594	-0.054706491
0.10668945	-0.054758589
0.10717773	-0.054824601
0.10766602	-0.054890223
0.1081543	-0.05495544
0.10864258	-0.055020252
0.10913086	-0.055084672
0.10960034	-0.055146281
0.10984443	-0.055178249
0.11010742	-0.05521252
0.1105957	-0.055275938
0.11108398	-0.05533897
0.11157227	-0.055401604
0.11206055	-0.055463843
0.11254883	-0.055525681
0.11303711	-0.055587132
0.11346664	-0.055640911
0.11371073	-0.055671405
0.11401367	-0.055709081
0.11450195	-0.055769538
0.11499023	-0.055829627
0.11547852	-0.055889335
0.1159668	-0.055948644
0.11645508	-0.056007556
0.11694336	-0.056066079
0.11742764	-0.056123795
0.11767172	-0.056152826
0.11791992	-0.056182173
0.1184082	-0.056239729
0.11889648	-0.056296912
0.11938477	-0.056353713
0.11987305	-0.056410127
0.12036133	-0.056466148
0.12084961	-0.056521777
0.12133789	-0.056577027
0.12174281	-0.056622588
0.1219869	-0.056649983
0.12231445	-0.056686583
0.12280273	-0.056740838
0.12329102	-0.056794719
0.1237793	-0.056848225
0.12426758	-0.05690136
0.12475586	-0.056954099
0.12524414	-0.057006441
0.12573242	-0.057058403
0.12618819	-0.057106596
0.12643226	-0.057132341
0.12670898	-0.057161354
0.12719727	-0.057212322
0.12768555	-0.057262916
0.12817383	-0.057313138
0.12866211	-0.057362986
0.12915039	-0.057412472
0.12963867	-0.057461569
0.13012695	-0.057510289
0.13061523	-0.057558638
0.13103514	-0.057599953
0.13127922	-0.057623898
0.1315918	-0.057654394
0.13208008	-0.05770176
0.13256836	-0.057748767
0.13305664	-0.057795406
0.13354492	-0.05784167
0.1340332	-0.057887557
0.13452148	-0.057933069
0.13500977	-0.057978207
0.13549805	-0.058022986
0.13598633	-0.058067425
0.13631889	-0.058097507
0.136563	-0.058119493
0.13696289	-0.058155359
0.13745117	-0.058198785
0.13793945	-0.058241857
0.13842773	-0.058284569
0.13891602	-0.058326913
0.1394043	-0.058368894
0.13989258	-0.058410512
0.14038086	-0.058451755
0.14086914	-0.058492636
0.14135742	-0.058533168
0.1418457	-0.058573401
0.14209164	-0.058593603
0.14233578	-0.058613479
0.14282227	-0.0586529
0.14331055	-0.058692117
0.14379883	-0.058730987
0.14428711	-0.058769512
0.14477539	-0.058807692
0.14526367	-0.058845524
0.14575195	-0.058883006
0.14624023	-0.058920137
0.14672852	-0.058956916
0.1472168	-0.05899335
0.14770508	-0.059029448
0.14818623	-0.059064727
0.14843025	-0.05908256
0.14868164	-0.059100747
0.14916992	-0.059135875
0.1496582	-0.05917066
0.15014648	-0.059205103
0.15063477	-0.059239204
0.15112305	-0.059272966
0.15161133	-0.059306383
0.15209961	-0.059339452
0.15258789	-0.059372173
0.15307617	-0.059404546
0.15356445	-0.059436573
0.15405273	-0.059468264
0.15454102	-0.059499628
0.1550293	-0.059530658
0.15546664	-0.059558206
0.15571067	-0.059573511
0.15600586	-0.059591852
0.15649414	-0.059621932
0.15698242	-0.059651681
0.1574707	-0.059681101
0.15795898	-0.059710191
0.15844727	-0.059738952
0.15893555	-0.059767385
0.15942383	-0.059795484
0.15991211	-0.059823249
0.16040039	-0.05985068
0.16088867	-0.059877775
0.16137695	-0.059904533
0.16186523	-0.059930959
0.16235352	-0.059957044
0.1628418	-0.059982793
0.16333008	-0.060008234
0.16381836	-0.060033376
0.16418838	-0.060052226
0.16443246	-0.060064579
0.16479492	-0.060082778
0.1652832	-0.060106944
0.16577148	-0.060130791
0.16625977	-0.060154314
0.16674805	-0.060177511
0.16723633	-0.060200379
0.16772461	-0.060222918
0.16821289	-0.060245129
0.16870117	-0.060267016
0.16918945	-0.06028858
0.16967773	-0.060309821
0.17016602	-0.060330739
0.1706543	-0.060351336
0.17114258	-0.060371608
0.17163086	-0.060391552
0.17211914	-0.060411171
0.17260742	-0.060430467
0.1730957	-0.060449435
0.17358398	-0.060468072
0.17407227	-0.060486393
0.17456055	-0.060504401
0.17504883	-0.060522094
0.17551889	-0.060538873
0.17576269	-0.060547533
0.17602539	-0.060556683
0.17651367	-0.060573424
0.17700195	-0.060589853
0.17749023	-0.060605964
0.17797852	-0.060621752
0.1784668	-0.060637219
0.17895508	-0.060652366
0.17944336	-0.060667193
0.17993164	-0.060681703
0.18041992	-0.060695892
0.1809082	-0.060709762
0.18139648	-0.06072331
0.18188477	-0.06073654
0.18237305	-0.060749453
0.18286133	-0.060762053
0.18334961	-0.060774338
0.18383789	-0.060786307
0.18432617	-0.060797957
0.18481445	-0.060809288
0.18530273	-0.060820299
0.18579102	-0.060830993
0.1862793	-0.060841366
0.18676758	-0.060851417
0.18725586	-0.060861145
0.18774414	-0.060870549
0.18823242	-0.060879631
0.1887207	-0.060888393
0.18920898	-0.060896836
0.18969727	-0.06090496
0.19018555	-0.060912763
0.19067383	-0.060920241
0.19116211	-0.06092739
0.19165039	-0.060934214
0.19213867	-0.060940721
0.19262695	-0.060946914
0.19311523	-0.060952784
0.19360352	-0.060958327
0.1940918	-0.060963543
0.19458008	-0.060968438
0.19506836	-0.060973014
0.19555664	-0.060977287
0.19604492	-0.060981279
0.1965332	-0.060984976
0.19702148	-0.060988314
0.19750977	-0.060991259
0.19799805	-0.060993865
0.19848633	-0.060996178
0.19897461	-0.060998184
0.19946289	-0.060999874
0.19995117	-0.061001246
0.20043945	-0.061002301
0.20092773	-0.061003037
0.20141602	-0.06100345
0.2019043	-0.061003525
0.20239258	-0.061003258
0.20288086	-0.061002664
0.20336914	-0.06100177
0.20385742	-0.061000581
0.2043457	-0.06099909
0.20483398	-0.060997292
0.20532227	-0.060995184
0.20581055	-0.06099275
0.20629883	-0.060989987
0.20678711	-0.060986898
0.20727539	-0.060983491
0.20776367	-0.06097977
0.20825195	-0.060975739
0.20874023	-0.060971396
0.20922852	-0.060966739
0.2097168	-0.06096177
0.21020508	-0.060956489
0.21069336	-0.060950897
0.21118164	-0.060944995
0.21166992	-0.060938781
0.2121582	-0.060932257
0.21264648	-0.060925422
0.21313477	-0.060918277
0.21362305	-0.060910823
0.21411133	-0.060903057
0.21459961	-0.060894981
0.21508789	-0.060886599
0.21557617	-0.06087791
0.21606445	-0.060868915
0.21655273	-0.060859612
0.21704102	-0.060850004
0.2175293	-0.06084009
0.21801758	-0.060829874
0.21850586	-0.060819352
0.21899414	-0.060808526
0.21948242	-0.060797394
0.2199707	-0.060785957
0.22045898	-0.060774212
0.22094727	-0.060762162
0.22143555	-0.06074981
0.22192383	-0.060737158
0.22241211	-0.060724205
0.22290039	-0.060710953
0.22338867	-0.0606974
0.22387695	-0.060683549
0.22436523	-0.060669399
0.22485352	-0.060654951
0.2253418	-0.060640204
0.22583008	-0.060625155
0.22631836	-0.060609806
0.22680664	-0.06059416
0.22729492	-0.060578219
0.2277832	-0.060561976
0.22812724	-0.0605503
0.2283717	-0.060541941
0.22875977	-0.060528498
0.22924805	-0.060511358
0.22973633	-0.060493938
0.23022461	-0.060476245
0.23071289	-0.060458259
0.23120117	-0.060439972
0.23168945	-0.060421379
0.23217773	-0.06040248
0.23266602	-0.060383272
0.2331543	-0.060363757
0.23364258	-0.060343937
0.23413086	-0.060323809
0.23461914	-0.060303373
0.23510742	-0.060282636
0.2355957	-0.060261602
0.23608398	-0.060240274
0.23657227	-0.060218646
0.23706055	-0.060196724
0.23754883	-0.060174511
0.23803711	-0.060152
0.23852539	-0.060129186
0.23901367	-0.060106071
0.23950195	-0.06008264
0.23987098	-0.060064704
0.24011535	-0.06005277
0.24047852	-0.060034861
0.2409668	-0.06001059
0.24145508	-0.059986049
0.24194336	-0.059961211
0.24243164	-0.059936067
0.24291992	-0.059910618
0.2434082	-0.059884867
0.24389648	-0.059858811
0.24438477	-0.059832445
0.24487305	-0.059805767
0.24536133	-0.059778781
0.24584961	-0.059751494
0.24633789	-0.059723908
0.24682617	-0.059696024
0.24731445	-0.059667846
0.24780273	-0.059639364
0.24829102	-0.059610582
0.24874988	-0.059583182
0.24899428	-0.059568565
0.24926758	-0.059552052
0.24975586	-0.05952245
0.25024414	-0.05949258
0.25073242	-0.059462426
0.2512207	-0.059431965
0.25170898	-0.059401188
0.25219727	-0.059370095
0.25268555	-0.059338686
0.25317383	-0.059306962
0.25366211	-0.059274933
0.25415039	-0.059242611
0.25463867	-0.059209995
0.25512695	-0.05917708
0.25561523	-0.059143868
0.25610352	-0.059110299
0.25642958	-0.059087725
0.2566738	-0.059070763
0.25708008	-0.059042426
0.25756836	-0.05900814
0.25805664	-0.058973574
0.25854492	-0.0589387
0.2590332	-0.058903506
0.25952148	-0.058867989
0.26000977	-0.058832153
0.26049805	-0.058796005
0.26098633	-0.058759557
0.26147461	-0.058722813
0.26196289	-0.058685762
0.26245117	-0.05864842
0.26292658	-0.058611666
0.26317094	-0.05859277
0.26342773	-0.058572768
0.26391602	-0.058534658
0.2644043	-0.058496281
0.26489258	-0.058457604
0.26538086	-0.058418602
0.26586914	-0.058379269
0.26635742	-0.058339604
0.2668457	-0.05829962
0.26733398	-0.05825933
0.26782227	-0.058218731
0.26831055	-0.058177828
0.26879883	-0.058136533
0.26910373	-0.058110643
0.2693479	-0.058089853
0.26977539	-0.058053362
0.27026367	-0.058011444
0.27075195	-0.057969229
0.27124023	-0.057926682
0.27172852	-0.057883791
0.2722168	-0.057840557
0.27270508	-0.057796998
0.27319336	-0.057753129
0.27368164	-0.057708946
0.27416992	-0.057664408
0.27454917	-0.057629607
0.27479342	-0.057607175
0.27514648	-0.05757464
0.27563477	-0.057529479
0.27612305	-0.057484026
0.27661133	-0.057438239
0.27709961	-0.057392102
0.27758789	-0.057345617
0.27807617	-0.057298814
0.27856445	-0.057251699
0.27905273	-0.057204281
0.27954102	-0.057156423
0.2798033	-0.057130692
0.28004745	-0.057106666
0.28051758	-0.05706032
0.28100586	-0.057011914
0.28149414	-0.056963184
0.28198242	-0.056914107
0.2824707	-0.056864683
0.28295898	-0.056814929
0.28344727	-0.056764852
0.28393555	-0.056714474
0.28441234	-0.056664853
0.28465668	-0.056639449
0.28491211	-0.056612776
0.28540039	-0.056561734
0.28588867	-0.056510418
0.28637695	-0.056458771
0.28686523	-0.056406775
0.28735352	-0.056354435
0.2878418	-0.056301768
0.28833008	-0.056248793
0.28881836	-0.05619541
0.2891368	-0.0561605
0.28938096	-0.056133702
0.28979492	-0.056088211
0.2902832	-0.056034326
0.29077148	-0.055980127
0.29125977	-0.055925584
0.29174805	-0.055870694
0.29223633	-0.055815476
0.29272461	-0.055759957
0.29321289	-0.055704015
0.29350903	-0.055670037
0.29375317	-0.055641987
0.29418945	-0.055591816
0.29467773	-0.055535422
0.29516602	-0.055478704
0.2956543	-0.055421632
0.29614258	-0.055364212
0.29663086	-0.055306465
0.29711914	-0.055248379
0.29754463	-0.055197482
0.29778889	-0.055168282
0.2980957	-0.055131519
0.29858398	-0.055072927
0.29907227	-0.055014044
0.29956055	-0.054954812
0.30004883	-0.054895223
0.30053711	-0.054835293
0.30102539	-0.054775058
0.30149981	-0.054716111
0.30174414	-0.054685801
0.30200195	-0.054653728
0.30249023	-0.05459295
0.30297852	-0.054531889
0.3034668	-0.054470476
0.30395508	-0.054408705
0.30444336	-0.054346595
0.30493164	-0.054284158
0.30538387	-0.054225984
0.30562816	-0.054194601
0.3059082	-0.054158548
0.30639648	-0.054095632
0.30688477	-0.054032417
0.30737305	-0.053968833
0.30786133	-0.053904869
0.30834961	-0.053840561
0.30883789	-0.053775853
0.30920413	-0.053727168
0.30944831	-0.05369472
0.30981445	-0.05364604
0.31030273	-0.053580945
0.31079102	-0.053515513
0.3112793	-0.053449696
0.31176758	-0.053383505
0.31225586	-0.053316977
0.31272189	-0.053253073
0.31296619	-0.053219628
0.31323242	-0.053183107
0.3137207	-0.05311609
0.31420898	-0.053048765
0.31469727	-0.052981055
0.31518555	-0.052912955
0.31567383	-0.052844521
0.31616211	-0.05277561
0.31643034	-0.052737776
0.31667447	-0.05270331
0.31713867	-0.052637753
0.31762695	-0.052568503
0.31811523	-0.052498864
0.31860352	-0.052428821
0.3190918	-0.052358439
0.31958008	-0.05228757
0.31984514	-0.05224913
0.32008927	-0.052213696
0.32055664	-0.052145842
0.32104492	-0.052074652
0.3215332	-0.052003059
0.32202148	-0.051931054
0.32250977	-0.051858677
0.32297014	-0.051790036
0.32321444	-0.051753677
0.32348633	-0.051713151
0.32397461	-0.051640323
0.32446289	-0.051567148
0.32495117	-0.051493551
0.32543945	-0.051419559
0.32592773	-0.051345133
0.3262972	-0.051288673
0.32654136	-0.051251386
0.3269043	-0.051195973
0.32739258	-0.051121222
0.32788086	-0.051046084
0.32836914	-0.050970513
0.32885742	-0.050894574
0.32934151	-0.050818787
0.32958582	-0.050780621
0.32983398	-0.050741801
0.33032227	-0.050665394
0.33081055	-0.050588635
0.33129883	-0.050511436
0.33178711	-0.05043384
0.33227539	-0.050355766
0.33259369	-0.050304831
0.33283781	-0.050265776
0.33325195	-0.050199556
0.33374023	-0.050121211
0.33422852	-0.050042436
0.3347168	-0.049963235
0.33520508	-0.049883572
0.33556833	-0.049824159
0.33581248	-0.049784251
0.33618164	-0.049723935
0.33666992	-0.04964395
0.3371582	-0.049563546
0.33764648	-0.04948271
0.33813477	-0.04940142
0.33851155	-0.049338529
0.33875571	-0.049297813
0.33911133	-0.049238544
0.33959961	-0.049156981
0.34008789	-0.049075002
0.34057617	-0.04899258
0.34106445	-0.048909695
0.3414263	-0.048848135
0.34167044	-0.048806631
0.34204102	-0.048743681
0.3425293	-0.048660497
0.34301758	-0.048576867
0.34350586	-0.048492807
0.34399414	-0.048408239
0.34431358	-0.048352884
0.3445577	-0.0483106
0.3449707	-0.048239122
0.34545898	-0.04815432
0.34594727	-0.048069051
0.34643555	-0.047983367
0.34692383	-0.047897147
0.34717526	-0.047852848
0.3474194	-0.047809822
0.34790039	-0.047725048
0.34838867	-0.047638611
0.34887695	-0.047551697
0.34936523	-0.047464301
0.34976873	-0.047391862
0.3500129	-0.04734808
0.3503418	-0.047289153
0.35083008	-0.047201504
0.35131836	-0.047113406
0.35180664	-0.04702486
0.35229492	-0.046935778
0.35258373	-0.046883138
0.35282783	-0.046838649
0.35327148	-0.046757845
0.35375977	-0.046668546
0.35424805	-0.046578749
0.35473633	-0.046488439
0.35513271	-0.046414924
0.35537687	-0.046369697
0.35571289	-0.046307514
0.35620117	-0.046216962
0.35668945	-0.046125946
0.35717773	-0.046034473
0.35766096	-0.045943429
0.35790526	-0.045897517
0.3581543	-0.045850702
0.35864258	-0.045758913
0.35913086	-0.04566669
0.35961914	-0.045573969
0.36010742	-0.045480701
0.36041421	-0.045422112
0.36065831	-0.045375514
0.36108398	-0.045294337
0.36157227	-0.04520086
0.36206055	-0.045106882
0.36254883	-0.045012366
0.36290435	-0.044943444
0.36314847	-0.044896163
0.36352539	-0.044823257
0.36401367	-0.044728523
0.36450195	-0.044633291
0.36499023	-0.04453753
0.36537668	-0.044461542
0.36562082	-0.044413595
0.3659668	-0.044345741
0.36645508	-0.044249745
0.36694336	-0.044153244
0.36743164	-0.044056199
0.36783197	-0.043976407
0.36807612	-0.043927805
0.3684082	-0.043861782
0.36889648	-0.0437645
0.36938477	-0.043666715
0.36987305	-0.043568383
0.37027095	-0.043488038
0.3705151	-0.043438807
0.37084961	-0.043371454
0.37133789	-0.04327292
0.37182617	-0.043173882
0.37231445	-0.043074283
0.37269475	-0.042996546
0.37293888	-0.042946701
0.37329102	-0.042874913
0.3737793	-0.042775102
0.37426758	-0.042674777
0.37475586	-0.042573874
0.37510377	-0.042501906
0.37534788	-0.042451464
0.37573242	-0.042372138
0.3762207	-0.042271085
0.37670898	-0.042169515
0.37719727	-0.042067353
0.37749914	-0.042004246
0.37774323	-0.041953245
0.37817383	-0.041863392
0.37866211	-0.041761085
0.37915039	-0.041658252
0.37963701	-0.041555187
0.37988135	-0.041503597
0.38012695	-0.041451727
0.38061523	-0.041348625
0.38110352	-0.041245039
0.3815918	-0.041140874
0.38200665	-0.041052104
0.3822508	-0.040999937
0.38256836	-0.040932195
0.38305664	-0.040827837
0.38354492	-0.040722959
0.3840332	-0.040617497
0.38436395	-0.040546034
0.38460804	-0.040493338
0.38500977	-0.040406754
0.38549805	-0.040301137
0.38598633	-0.040194968
0.38646524	-0.040090302
0.38670951	-0.040037045
0.38696289	-0.03998183
0.38745117	-0.039875413
0.38793945	-0.039768499
0.38842773	-0.039660971
0.3887997	-0.039578934
0.38904381	-0.039525156
0.3894043	-0.039445884
0.38989258	-0.039338183
0.39038086	-0.039229931
0.39086914	-0.039121099
0.39112299	-0.039064658
0.39136711	-0.039010384
0.3918457	-0.038904022
0.39233398	-0.038795016
0.39282227	-0.038685405
0.39319172	-0.038602353
0.39343583	-0.038547533
0.39379883	-0.038466158
0.39428711	-0.038356353
0.39477539	-0.038245965
0.39524989	-0.03813819
0.39549413	-0.038082835
0.39575195	-0.038024447
0.39624023	-0.037913814
0.39672852	-0.037802647
0.3972168	-0.037690832
0.39754235	-0.037616279
0.39778644	-0.037560422
0.39819336	-0.037467454
0.39868164	-0.037355451
0.39916992	-0.037242803
0.39958053	-0.037147828
0.39982467	-0.037091433
0.40014648	-0.037017227
0.40063477	-0.036904366
0.40112305	-0.036790924
0.4016089	-0.036677467
0.4018532	-0.036620565
0.40209961	-0.036563163
0.40258789	-0.036449401
0.40307617	-0.036335092
0.40356445	-0.036220153
0.40387213	-0.03614775
0.40411621	-0.036090337
0.40454102	-0.035990555
0.4050293	-0.035875372
0.40551758	-0.035759535
0.40588177	-0.035673015
0.40612587	-0.035615079
0.40649414	-0.035527833
0.40698242	-0.035411768
0.4074707	-0.035295052
0.40788245	-0.035196369
0.40812658	-0.035137927
0.40844727	-0.035061294
0.40893555	-0.034944332
0.40942383	-0.034826724
0.40987436	-0.034717807
0.41011854	-0.034658862
0.41040039	-0.034590914
0.41088867	-0.034473027
0.41137695	-0.034354552
0.41185777	-0.034237324
0.41210202	-0.034177896
0.41235352	-0.03411674
0.4128418	-0.033997957
0.41333008	-0.033878586
0.41381836	-0.033758572
0.41407734	-0.033695046
0.41432145	-0.03363517
0.41479492	-0.033519096
0.4152832	-0.033398825
0.41577148	-0.033277939
0.41604485	-0.033210348
0.41628895	-0.033149998
0.41674805	-0.03303658
0.41723633	-0.032915413
0.41772461	-0.032793592
0.41800471	-0.0327238
0.41824881	-0.032662989
0.41870117	-0.03255039
0.41918945	-0.032428303
0.41967773	-0.03230557
0.4199572	-0.032235425
0.4202013	-0.032174168
0.4206543	-0.032060589
0.42114258	-0.031937619
0.42163086	-0.031814012
0.42190277	-0.031745298
0.42214688	-0.031683614
0.42260742	-0.031567317
0.4230957	-0.031443465
0.42358398	-0.031318973
0.42384164	-0.031253438
0.42408576	-0.031191338
0.42456055	-0.031070603
0.42504883	-0.030945852
0.42552976	-0.030822416
0.42577399	-0.030759858
0.42602539	-0.030695527
0.42651367	-0.030570496
0.42700195	-0.030444853
0.42745602	-0.030327582
0.42770018	-0.030264617
0.42797852	-0.030192974
0.4284668	-0.030067096
0.42895508	-0.029940569
0.42937635	-0.029831115
0.42962047	-0.029767763
0.42993164	-0.029687184
0.43041992	-0.029560431
0.4309082	-0.029433018
0.43129081	-0.029333016
0.4315349	-0.02926928
0.43188477	-0.029178128
0.43237305	-0.029050499
0.43286133	-0.028922222
0.43319965	-0.028833318
0.43344372	-0.028769211
0.43383789	-0.02866587
0.43432617	-0.02853736
0.43481445	-0.028408197
0.43510289	-0.028332008
0.43534698	-0.028267534
0.43579102	-0.028150354
0.4362793	-0.028020912
0.43675629	-0.027893939
0.43700049	-0.027829047
0.43725586	-0.027761274
0.43774414	-0.02763154
0.43823242	-0.027501181
0.43864873	-0.027389768
0.43889284	-0.027324503
0.43920898	-0.027240152
0.43969727	-0.027109544
0.44018555	-0.026978289
0.44053596	-0.026884026
0.44078003	-0.026818402
0.44116211	-0.026715863
0.44165039	-0.026584321
0.44213867	-0.026452142
0.44241792	-0.026376672
0.44266201	-0.026310696
0.44311523	-0.026188282
0.44360352	-0.026055785
0.4440506	-0.025934085
0.44429473	-0.025867703
0.44458008	-0.025790262
0.44506836	-0.025657473
0.44555664	-0.025524035
0.4459226	-0.025423921
0.44616668	-0.025357176
0.4465332	-0.025257125
0.44702148	-0.025123381
0.44750977	-0.024988984
0.44778948	-0.02491212
0.44803358	-0.024845023
0.44848633	-0.024720644
0.44897461	-0.0245859
0.44940728	-0.024466176
0.4496514	-0.024398684
0.44995117	-0.024315961
0.45043945	-0.02418091
0.45092773	-0.024045188
0.45126464	-0.023951547
0.45150871	-0.023883716
0.4519043	-0.023773936
0.45239258	-0.023637869
0.45287288	-0.023503497
0.45311707	-0.023435284
0.45336914	-0.023364957
0.45385742	-0.023228549
0.4543457	-0.023091482
0.45472097	-0.022986032
0.45496505	-0.022917474
0.45532227	-0.022817317
0.45581055	-0.022679944
0.45629883	-0.022541985
0.45656458	-0.022467034
0.45680869	-0.022398149
0.45727539	-0.02226648
0.45776367	-0.022128091
0.45815954	-0.022015694
0.45840363	-0.021946428
0.45874023	-0.021851081
0.45922852	-0.021712333
0.4597168	-0.021572983
0.45999435	-0.021493894
0.46023844	-0.021424317
0.46069336	-0.021294722
0.46118164	-0.021155
0.46158098	-0.021040538
0.46182507	-0.020970608
0.4621582	-0.020875338
0.46264648	-0.020735252
0.46313477	-0.020594568
0.46340766	-0.020516085
0.46365177	-0.020445841
0.46411133	-0.020313633
0.46459961	-0.020172543
0.46498618	-0.020060705
0.46523027	-0.019990113
0.46557617	-0.019890242
0.46606445	-0.019748816
0.46655273	-0.019606809
0.46680502	-0.019533613
0.46704914	-0.019462723
0.4675293	-0.019323271
0.46801758	-0.019180844
0.46837591	-0.019076273
0.46861998	-0.019005049
0.46899414	-0.018896026
0.46948242	-0.018753199
0.46994293	-0.018618107
0.47018706	-0.018546544
0.47045898	-0.018466963
0.47094727	-0.018323778
0.47143555	-0.018180009
0.47175061	-0.018087274
0.47199469	-0.018015422
0.47241211	-0.017892671
0.47290039	-0.017748477
0.47331048	-0.017627174
0.47355457	-0.017555001
0.47387695	-0.01745984
0.47436523	-0.017315267
0.47485352	-0.017170152
0.47511094	-0.017093788
0.47535506	-0.017021305
0.47583008	-0.016880251
0.47631836	-0.016734655
0.47666354	-0.016631686
0.47690761	-0.016558876
0.47729492	-0.016443499
0.4777832	-0.016297478
0.47821269	-0.016168779
0.47845679	-0.016095665
0.47875977	-0.016005073
0.47924805	-0.015858654
0.47973633	-0.015711682
0.48000264	-0.015631667
0.48024675	-0.015558255
0.48071289	-0.015418071
0.48120117	-0.015270634
0.48154493	-0.015166798
0.481789	-0.01509306
0.48217773	-0.014975767
0.48266602	-0.014827878
0.48308387	-0.014701103
0.48332796	-0.014627069
0.48364258	-0.014531804
0.48413086	-0.014383528
0.48461914	-0.014234724
0.48510795	-0.014086
0.4855957	-0.013937456
0.48608398	-0.013788145
0.48639631	-0.013692711
0.48664038	-0.013618083
0.48706055	-0.013489707
0.48754883	-0.013339956
0.4879256	-0.013224289
0.48816968	-0.013149361
0.48852539	-0.013040327
0.48901367	-0.012890122
0.48945182	-0.012755068
0.48969592	-0.012679858
0.48999023	-0.012589337
0.49047852	-0.012438751
0.4909668	-0.012287638
0.49121938	-0.01220964
0.49146349	-0.012134157
0.49194336	-0.011985732
0.49243164	-0.011834167
0.4927397	-0.011738583
0.49298378	-0.011662813
0.4934082	-0.01153116
0.49389648	-0.011379132
0.49425718	-0.011266761
0.49450125	-0.011190717
0.49487305	-0.011075043
0.49536133	-0.010922579
0.49577192	-0.010794199
0.49601601	-0.010717895
0.49633789	-0.010617433
0.49682617	-0.010464531
0.49728389	-0.010320889
0.49752799	-0.01024431
0.49780273	-0.010158262
0.49829102	-0.010004959
0.4987793	-0.0098511452
0.49903738	-0.0097700125
0.4992815	-0.0096931754
0.49975586	-0.0095438282


==> tikz/stokes3_profile-2.tsv <==
-0.49804688	-0.0088796566
-0.49539292	-0.0080362523
-0.493443	-0.0074116595
-0.49023438	-0.0063853791
-0.48632812	-0.0051135815
-0.48351009	-0.0041900191
-0.48155976	-0.0035483015
-0.47851562	-0.0025503745
-0.47460938	-0.0012547543
-0.47174671	-0.00030238233
-0.46979608	0.00034777707
-0.46679688	0.0013425741
-0.46289062	0.0026585192
-0.46008664	0.0036146462
-0.45813594	0.0042848482
-0.45507812	0.0053360034
-0.45117188	0.0066887288
-0.44858039	0.0075903568
-0.44662929	0.0082707318
-0.44335938	0.0094074069
-0.43945312	0.010775655
-0.43712797	0.011587888
-0.43517523	0.012275041
-0.43164062	0.013523726
-0.42774345	0.014924919
-0.42579378	0.015629512
-0.42382812	0.016337121
-0.41992188	0.017754117
-0.41652306	0.019002138
-0.41457224	0.019717812
-0.41210938	0.020613426
-0.40820312	0.022024998
-0.40527026	0.023081114
-0.40331771	0.023791783
-0.40039062	0.024866842
-0.39648438	0.02632506
-0.39413547	0.027197022
-0.39218154	0.02792081
-0.38867188	0.029221405
-0.38494741	0.030598278
-0.38299559	0.031317362
-0.38085938	0.032095831
-0.37695312	0.033536581
-0.3738058	0.034712128
-0.37185531	0.035439472
-0.36914062	0.036442047
-0.36523438	0.037899671
-0.36267181	0.038838202
-0.36071693	0.03955638
-0.35742188	0.040774958
-0.35351562	0.042227023
-0.35154287	0.042961461
-0.34958705	0.043685537
-0.34570312	0.045127328
-0.342342	0.046362913
-0.34038983	0.047073608
-0.33789062	0.047968721
-0.33398438	0.049387001
-0.3310799	0.050435956
-0.32912682	0.051144862
-0.32617188	0.052222562
-0.32226562	0.053650212
-0.31983765	0.054521277
-0.31788279	0.055204363
-0.31445312	0.056384976
-0.31054688	0.057743656
-0.30833913	0.058506052
-0.30638379	0.059177991
-0.30273438	0.060434462
-0.29882812	0.06178145
-0.29678772	0.0624715
-0.29482343	0.063105587
-0.29101562	0.06433238
-0.28710938	0.065604452
-0.28487891	0.066319305
-0.28292227	0.066930495
-0.27929688	0.068053618
-0.27539062	0.069261427
-0.27267441	0.070087
-0.27072196	0.070664362
-0.26757812	0.071570074
-0.26367188	0.072677432
-0.25993046	0.073724288
-0.25797587	0.074263923
-0.25585938	0.074837582
-0.25195312	0.075884484
-0.24804688	0.076906957
-0.24466172	0.077768935
-0.24270526	0.078253737
-0.24023438	0.078849491
-0.23632812	0.079773383
-0.23242188	0.080683672
-0.22851562	0.081580604
-0.22653987	0.082026328
-0.22459307	0.082452409
-0.22070312	0.083279421
-0.21679688	0.08407602
-0.21289062	0.084852207
-0.20910621	0.08558875
-0.20715073	0.085960254
-0.20507812	0.086340017
-0.20117188	0.08703286
-0.19726562	0.087700492
-0.19335938	0.088353832
-0.18945312	0.088999267
-0.1857858	0.089582391
-0.18382291	0.089878689
-0.18164062	0.090190416
-0.17773438	0.090722601
-0.17382812	0.091233076
-0.16992188	0.09171639
-0.16601562	0.092166662
-0.16210938	0.092593006
-0.15820312	0.093007739
-0.15429688	0.093408103
-0.1515674	0.093677982
-0.14961406	0.093859143
-0.14648438	0.094132826
-0.14257812	0.094434805
-0.13867188	0.094683682
-0.13476562	0.094867457
-0.13085938	0.094972703
-0.12695312	0.094987449
-0.12304688	0.094904229
-0.11914062	0.094721963
-0.11523438	0.094400668
-0.11224267	0.09395916
-0.11050638	0.09352215
-0.10742188	0.092827304
-0.10351562	0.091875653
-0.099609375	0.090763396
-0.097380658	0.089963029
-0.095495153	0.089088429
-0.091796875	0.087382061
-0.089433679	0.086172562
-0.087492925	0.085045897
-0.0842858	0.08311023
-0.082376678	0.081805397
-0.080078125	0.080172043
-0.077768793	0.078419428
-0.075816402	0.076783578
-0.073549122	0.074827784
-0.071597173	0.073010854
-0.069564718	0.071055439
-0.067612935	0.069051257
-0.06576793	0.067094537
-0.063820286	0.064896755
-0.06212251	0.062937759
-0.060173777	0.06056803
-0.058582893	0.058607106
-0.057050804	0.056640625
-0.055114956	0.054118862
-0.053652273	0.052160875
-0.05170532	0.049530758
-0.050262977	0.047576326
-0.048320396	0.044936456
-0.046864593	0.042982672
-0.045359052	0.041011959
-0.043420403	0.038520682
-0.041780852	0.036562027
-0.039829473	0.034316219
-0.038015031	0.032362679
-0.036027498	0.030354936
-0.034098724	0.028426925
-0.032085972	0.026450444
-0.030284963	0.02448792
-0.028214239	0.022127421
-0.026923524	0.020163687
-0.025922286	0.017578125
-0.025882191	0.013671875
-0.027036649	0.011341747
-0.029296553	0.0093090278
-0.033203125	0.0081171322
-0.035107345	0.0078098124
-0.037109375	0.0088794492
-0.040873855	0.010609265
-0.042786322	0.01183049
-0.044921875	0.013664734
-0.046905835	0.015587348
-0.048613377	0.017578125
-0.050460931	0.019975166
-0.051865653	0.021926461
-0.053787919	0.024752958
-0.055120815	0.026710004
-0.056887963	0.029296875
-0.058419202	0.031491087
-0.059830329	0.033450651
-0.06178293	0.036099112
-0.063268392	0.038055966
-0.065218754	0.040537389
-0.066793548	0.04249209
-0.068741009	0.04478982
-0.070423252	0.046749817
-0.07236385	0.048828125
-0.074206123	0.050793655
-0.076171875	0.052621241
-0.078337111	0.054525751
-0.080230237	0.056041251
-0.083098509	0.057972883
-0.08504152	0.059114977
-0.087890625	0.060463093
-0.091796875	0.061810284
-0.095703125	0.062065149
-0.099609375	0.060870252
-0.10226808	0.059195182
-0.10428651	0.057260543
-0.10581937	0.055082887
-0.10543829	0.054504882
-0.1057852	0.05267867
-0.10603568	0.048828125
-0.10569057	0.045909099
-0.10524898	0.043925703
-0.1042415	0.041015625
-0.10250542	0.037291274
-0.1014388	0.035388617
-0.10008249	0.033203125
-0.098215161	0.030519225
-0.096725314	0.02854864
-0.094758402	0.026179635
-0.093048768	0.024222112
-0.091084295	0.022150903
-0.089168074	0.020196748
-0.087207463	0.018333
-0.085087918	0.016377349
-0.083124177	0.014676904
-0.080795765	0.01272262
-0.078831904	0.011149275
-0.076301344	0.0091944796
-0.07433563	0.0077242242
-0.072265625	0.006231047
-0.069624706	0.004373124
-0.067669094	0.0030496553
-0.064709882	0.0010946284
-0.062748522	-0.00016033757
-0.060546875	-0.0015241914
-0.05758203	-0.0033132881
-0.055625688	-0.0044561148
-0.052734375	-0.0061030401
-0.05020862	-0.0075041702
-0.048254268	-0.0085551596
-0.044921875	-0.01030964
-0.042570393	-0.011519625
-0.040616308	-0.012495446
-0.037109375	-0.014214843
-0.034649993	-0.015388307
-0.032695379	-0.016300767
-0.029296875	-0.017867469
-0.026432636	-0.019133591
-0.024477385	-0.019985111
-0.021484375	-0.021277263
-0.017882817	-0.022763279
-0.015929282	-0.023561954
-0.013671875	-0.024472632
-0.009765625	-0.025986502
-0.0069860691	-0.027037867
-0.0050321966	-0.027760492
-0.001953125	-0.028878107
0.001953125	-0.030249402
0.0043787927	-0.031089734
0.0063322205	-0.031752048
0.009765625	-0.032899067
0.013671875	-0.034154724
0.016246863	-0.034964208
0.018200261	-0.035567282
0.021484375	-0.036567354
0.025390625	-0.03771224
0.02874715	-0.038668201
0.030699328	-0.039217217
0.033203125	-0.039907239
0.037109375	-0.040950675
0.041015625	-0.041958522
0.04401653	-0.042710081
0.045968721	-0.043192486
0.048828125	-0.04388722
0.052734375	-0.044798533
0.056640625	-0.045677072
0.060376393	-0.046491491
0.062326257	-0.046912378
0.064453125	-0.047357816
0.068359375	-0.048155319
0.072265625	-0.048922337
0.076171875	-0.049659328
0.080078125	-0.050373074
0.082182405	-0.050754803
0.084134705	-0.051096679
0.087890625	-0.051740002
0.091796875	-0.052381776
0.095703125	-0.052997743
0.099609375	-0.053587587
0.10351562	-0.054154624
0.10640425	-0.054559893
0.10835561	-0.05482655
0.11132812	-0.055220288
0.11523438	-0.055709311
0.11914062	-0.056172396
0.12304688	-0.056609164
0.12695312	-0.057021841
0.13085938	-0.057411155
0.13476562	-0.057778705
0.13867188	-0.058127317
0.14242744	-0.05844534
0.14437035	-0.058606998
0.14648438	-0.058770585
0.15039062	-0.059056116
0.15429688	-0.05931995
0.15820312	-0.059560707
0.16210938	-0.059778168
0.16601562	-0.059972699
0.16992188	-0.060145349
0.17382812	-0.060297686
0.17773438	-0.060431019
0.18164062	-0.060545757
0.18554688	-0.060641395
0.18945312	-0.06071703
0.19335938	-0.060772152
0.19726562	-0.060806141
0.20117188	-0.060817906
0.20507812	-0.060806976
0.20898438	-0.060774177
0.21289062	-0.060720907
0.21679688	-0.0606484
0.22070312	-0.060557249
0.22460938	-0.060448245
0.22851562	-0.060322495
0.23242188	-0.060180706
0.23632812	-0.060022647
0.24023438	-0.059847015
0.24414062	-0.059652006
0.24804688	-0.059436025
0.25195312	-0.059196296
0.25585938	-0.058930583
0.25910273	-0.058691669
0.26106354	-0.058544025
0.26367188	-0.058337674
0.26757812	-0.058018478
0.27148438	-0.057681035
0.27539062	-0.057326613
0.27929688	-0.056954822
0.28320312	-0.056564366
0.28710938	-0.056155314
0.29101562	-0.055728434
0.29492188	-0.055281178
0.29837086	-0.054868349
0.30032818	-0.054632724
0.30273438	-0.05433665
0.30664062	-0.053846382
0.31054688	-0.053333183
0.31445312	-0.05279448
0.31835938	-0.052231524
0.32226562	-0.051646818
0.3260453	-0.051063267
0.32800405	-0.050762576
0.33007812	-0.050440575
0.33398438	-0.049829847
0.33789062	-0.049199066
0.34179688	-0.048543852
0.34570312	-0.047863844
0.34942206	-0.04719378
0.35137869	-0.046841818
0.35351562	-0.046453463
0.35742188	-0.045737033
0.36132812	-0.044996263
0.36523438	-0.044231042
0.36914062	-0.043438332
0.37128922	-0.043008023
0.37324057	-0.042615254
0.37695312	-0.041868681
0.38085938	-0.041061674
0.38476562	-0.040229215
0.3884175	-0.039432518
0.39037276	-0.039007557
0.39257812	-0.038527511
0.39648438	-0.037664265
0.40039062	-0.036768449
0.40429688	-0.035842056
0.40671231	-0.03526615
0.40866218	-0.034801085
0.41210938	-0.033984895
0.41601562	-0.033042763
0.41992188	-0.032069561
0.42254594	-0.031416366
0.42449566	-0.030931228
0.42773438	-0.030132387
0.43164062	-0.029135845
0.43554688	-0.028107116
0.43796971	-0.027468164
0.43991951	-0.026949946
0.44335938	-0.026037762
0.44726562	-0.024975021
0.45102394	-0.023934737
0.45297729	-0.023396814
0.45507812	-0.022823082
0.45898438	-0.021740869
0.46289062	-0.020625746
0.46577437	-0.019799574
0.46772423	-0.019235493
0.47070312	-0.018373191
0.47460938	-0.017220526
0.47824581	-0.016129932
0.48019664	-0.015543376
0.48242188	-0.014877057
0.48632812	-0.013697847
0.49023438	-0.012503663
0.49250271	-0.011815258
0.49445356	-0.011216568
0.49804688	-0.010111694


==> tikz/stokes3_profile-3.tsv <==
-0.49902344	-0.0091294021
-0.49707031	-0.0085134971
-0.49547698	-0.0080079896
-0.49450137	-0.0076981601
-0.49316406	-0.0072753776
-0.49121094	-0.0066511861
-0.48949001	-0.0060981594
-0.48851427	-0.0057846239
-0.48730469	-0.0053981024
-0.48535156	-0.0047672936
-0.48353969	-0.0041777562
-0.48256394	-0.0038600749
-0.48144531	-0.0034976269
-0.47949219	-0.0028586373
-0.47762982	-0.0022448647
-0.47665403	-0.0019229781
-0.47558594	-0.001572111
-0.47363281	-0.00092403771
-0.47176345	-0.00029861409
-0.47078764	2.8266623e-05
-0.46972656	0.00038247669
-0.46777344	0.0010389342
-0.4659344	0.0016613653
-0.4649586	0.0019919783
-0.46386719	0.0023603541
-0.46191406	0.0030238679
-0.46013289	0.003631852
-0.45915706	0.0039651408
-0.45800781	0.0043560212
-0.45605469	0.0050251752
-0.4543558	0.0056104918
-0.45338003	0.0059472489
-0.45214844	0.0063711037
-0.45019531	0.0070496271
-0.44861216	0.0076013037
-0.44763641	0.007941594
-0.44628906	0.0084096593
-0.44433594	0.0090943562
-0.44289237	0.0096014071
-0.44191661	0.0099450894
-0.44042969	0.010467964
-0.43847656	0.011160556
-0.4372001	0.011612477
-0.43622414	0.011958744
-0.43457031	0.012544769
-0.43261719	0.013242585
-0.43152725	0.01363133
-0.43055086	0.013980618
-0.42871094	0.014639483
-0.42685283	0.015308105
-0.42587706	0.015659441
-0.42480469	0.016043692
-0.42285156	0.016747277
-0.42121558	0.017339454
-0.42023985	0.017693215
-0.41894531	0.018161115
-0.41699219	0.01887141
-0.41559839	0.019379095
-0.41462249	0.019735465
-0.41308594	0.020295931
-0.41113281	0.021013622
-0.41000242	0.021427987
-0.40902617	0.021786075
-0.40722656	0.022445522
-0.40539173	0.023121324
-0.40441606	0.023481404
-0.40332031	0.02388453
-0.40136719	0.024605678
-0.39981876	0.025179057
-0.3988429	0.025540608
-0.39746094	0.026050839
-0.39550781	0.02677678
-0.39425618	0.027241679
-0.39327996	0.027604187
-0.39160156	0.02822631
-0.38967736	0.028943874
-0.38870163	0.02930796
-0.38769531	0.029681409
-0.38574219	0.030409611
-0.38412874	0.031012305
-0.38315284	0.03137702
-0.38183594	0.031867474
-0.37988281	0.032599069
-0.37858712	0.033083745
-0.37761091	0.03344919
-0.37597656	0.034060321
-0.37402927	0.034792288
-0.3730534	0.035158695
-0.37207031	0.035524919
-0.37011719	0.036255868
-0.3684899	0.03686585
-0.36751397	0.03723155
-0.36621094	0.037717722
-0.36425781	0.038449765
-0.36295025	0.038938942
-0.36197414	0.039303652
-0.36035156	0.039907936
-0.35839844	0.040637971
-0.35740416	0.041009033
-0.35642508	0.041371479
-0.35449219	0.042091506
-0.35282814	0.042713038
-0.35185228	0.043076534
-0.35058594	0.04354445
-0.34863281	0.044269538
-0.3472649	0.04477725
-0.34628902	0.045138396
-0.34472656	0.045713118
-0.34277344	0.046434036
-0.34168336	0.04683346
-0.34070606	0.047190568
-0.33886719	0.047863558
-0.33706427	0.048526319
-0.33608854	0.048883288
-0.33496094	0.04929022
-0.33300781	0.049999729
-0.33144023	0.050568312
-0.33046431	0.050920387
-0.32910156	0.051407114
-0.32714844	0.052112274
-0.32579282	0.052599222
-0.32481666	0.052947565
-0.32324219	0.053505073
-0.32128906	0.054198707
-0.32010842	0.054615884
-0.31913242	0.054958776
-0.31738281	0.055569487
-0.31542969	0.056255141
-0.31438959	0.056618653
-0.31341011	0.056955366
-0.31152344	0.05760603
-0.30960791	0.05827051
-0.30863189	0.058606878
-0.30761719	0.058950765
-0.30566406	0.059613646
-0.30380289	0.060248114
-0.30282682	0.060578095
-0.30175781	0.06093291
-0.29980469	0.061584806
-0.29794832	0.062207367
-0.29697241	0.062532399
-0.29589844	0.062884064
-0.29394531	0.063523948
-0.292041	0.064150319
-0.29106504	0.064469253
-0.29003906	0.064798896
-0.28808594	0.06542694
-0.28613281	0.066057293
-0.28509959	0.066388332
-0.28412121	0.06669661
-0.28222656	0.067292715
-0.28027344	0.067907876
-0.27906076	0.068286274
-0.27808385	0.068588511
-0.27636719	0.069117253
-0.27441406	0.069718923
-0.27295369	0.070165963
-0.27197711	0.070461741
-0.27050781	0.070902063
-0.26855469	0.07148611
-0.26675364	0.072022306
-0.26577658	0.072310358
-0.26464844	0.072638907
-0.26269531	0.073206555
-0.26074219	0.073773473
-0.25947655	0.074136771
-0.2584992	0.074413496
-0.25683594	0.074881273
-0.25488281	0.075427153
-0.25304979	0.075936002
-0.25207272	0.076204813
-0.25097656	0.076502953
-0.24902344	0.07703053
-0.24707031	0.077554257
-0.24550591	0.077970413
-0.2445291	0.078227161
-0.24316406	0.078581512
-0.24121094	0.079084154
-0.23925781	0.079583474
-0.23779285	0.079955484
-0.23681618	0.08020068
-0.23535156	0.080564361
-0.23339844	0.081043505
-0.23144531	0.081517873
-0.22988916	0.081893049
-0.22891264	0.082125916
-0.22753906	0.082449299
-0.22558594	0.082904253
-0.22363281	0.083354302
-0.22175735	0.083781688
-0.22077994	0.084001694
-0.21972656	0.084235093
-0.21777344	0.084662316
-0.21582031	0.085082452
-0.21386719	0.085497734
-0.21232887	0.085821033
-0.21135172	0.086023379
-0.20996094	0.086307612
-0.20800781	0.086700238
-0.20605469	0.087086661
-0.20410156	0.087469165
-0.2025174	0.087775209
-0.20153989	0.087960532
-0.20019531	0.088211178
-0.19824219	0.088568986
-0.19628906	0.088921293
-0.19433594	0.089270444
-0.19238281	0.089616728
-0.19124121	0.089815719
-0.19026556	0.089981734
-0.18847656	0.090280164
-0.18652344	0.090599023
-0.18457031	0.090911695
-0.18261719	0.091221067
-0.18066406	0.091528256
-0.1793012	0.091738813
-0.17832428	0.09188554
-0.17675781	0.092115382
-0.17480469	0.09239384
-0.17285156	0.092663213
-0.17089844	0.092922074
-0.16894531	0.093173163
-0.16699219	0.09341832
-0.16511797	0.093644727
-0.164136	0.093758619
-0.16308594	0.093876426
-0.16113281	0.094085733
-0.15917969	0.094282367
-0.15722656	0.09446741
-0.15527344	0.09463921
-0.15332031	0.094797534
-0.15136719	0.094943079
-0.14941406	0.095076064
-0.14746094	0.095199484
-0.14550781	0.095312459
-0.14355469	0.095411818
-0.14160156	0.095495789
-0.13964844	0.095562302
-0.13769531	0.095608713
-0.13574219	0.095633122
-0.13378906	0.095635582
-0.13183594	0.09561811
-0.12988281	0.095583121
-0.12792969	0.095531687
-0.12597656	0.095464145
-0.12402344	0.095382256
-0.12207031	0.095285037
-0.12011719	0.095159885
-0.11816406	0.094998221
-0.11621094	0.094803544
-0.11425781	0.094581919
-0.11230469	0.094336667
-0.11035156	0.094065812
-0.10889816	0.093835299
-0.10795921	0.09365388
-0.10644531	0.09336705
-0.10449219	0.092971381
-0.10253906	0.092555508
-0.10058594	0.092099477
-0.099531966	0.091819549
-0.098581658	0.091525814
-0.096679688	0.090955297
-0.094726562	0.090340777
-0.093524453	0.089927893
-0.092567215	0.089556368
-0.090820312	0.088883513
-0.089142609	0.08819617
-0.08818644	0.087761714
-0.086914062	0.08718124
-0.085145989	0.086336033
-0.084185163	0.085836401
-0.083007812	0.085214406
-0.081426253	0.084338291
-0.080461669	0.083760006
-0.079101562	0.082929295
-0.077913767	0.082172676
-0.076936492	0.081519008
-0.075516047	0.080545576
-0.074547801	0.079843098
-0.073242188	0.078874452
-0.071284357	0.077335668
-0.070093412	0.076359973
-0.069116413	0.075513165
-0.068013679	0.074533959
-0.067036472	0.073632314
-0.066001582	0.072656473
-0.06502532	0.071697679
-0.064054372	0.070719738
-0.063077962	0.06970211
-0.062160363	0.068725548
-0.061182369	0.067646069
-0.060317318	0.066667534
-0.059340811	0.065516752
-0.058523857	0.064537045
-0.057673109	0.063476562
-0.056768565	0.062330958
-0.056032881	0.061352759
-0.055056616	0.060033587
-0.054355951	0.059055564
-0.053378834	0.05765289
-0.052711595	0.056673905
-0.052049364	0.055664062
-0.051098278	0.054174349
-0.050496318	0.053195587
-0.049636092	0.051757812
-0.048942776	0.050578306
-0.048391108	0.049601687
-0.047429291	0.047851562
-0.046889317	0.04684723
-0.046383291	0.04587562
-0.045415399	0.043945312
-0.044928324	0.042955201
-0.044460233	0.041985471
-0.043556044	0.040039062
-0.043037155	0.038908551
-0.042602748	0.037933084
-0.041820364	0.036132812
-0.041206343	0.034706715
-0.040791131	0.033732271
-0.040163112	0.032226562
-0.039409712	0.030424825
-0.038999103	0.029447542
-0.038519466	0.028320312
-0.037689185	0.026367188
-0.037186916	0.025218338
-0.036746645	0.024243442
-0.0359311	0.022460938
-0.03531272	0.021165704
-0.034830935	0.020193797
-0.034013103	0.018554688
-0.033355549	0.01728056
-0.032852344	0.0163098
-0.032012172	0.014648438
-0.031381944	0.013381261
-0.030937424	0.012407217
-0.030238665	0.010742188
-0.029547343	0.0089156641
-0.0292636	0.0079254195
-0.029087565	0.0068359375
-0.029060296	0.0048828125
-0.029207258	0.003534518
-0.029449632	0.0025867649
-0.030002009	0.0009765625
-0.03084715	-0.00045151894
-0.03184765	-0.0014447134
-0.032889572	-0.0022198601
-0.034179688	-0.0027049965
-0.036132812	-0.0031302027
-0.038085938	-0.0031097507
-0.040039062	-0.0025192312
-0.041076071	-0.0020012891
-0.042087687	-0.0012510891
-0.043205266	-0.00023202154
-0.044222251	0.00090657335
-0.044931904	0.0019401289
-0.045406105	0.0029296875
-0.046030602	0.0048828125
-0.046351172	0.0068359375
-0.046564558	0.0087890625
-0.046741212	0.010742188
-0.046851166	0.011948015
-0.046950923	0.012941554
-0.047147302	0.014648438
-0.047429253	0.016601562
-0.047790663	0.018554688
-0.048234694	0.020507812
-0.048654494	0.022070934
-0.048942035	0.023052693
-0.049391011	0.024414062
-0.050096488	0.026367188
-0.050627713	0.027705472
-0.051040184	0.028686845
-0.05175454	0.030273438
-0.052472559	0.031768309
-0.052964735	0.032747088
-0.053727725	0.034179688
-0.054474782	0.035519943
-0.055044293	0.036499351
-0.056012426	0.038085938
-0.056634429	0.039071781
-0.057283909	0.040052519
-0.058261004	0.041483884
-0.058954419	0.042462129
-0.059930754	0.043783272
-0.060669764	0.044760176
-0.061579448	0.045898438
-0.062435713	0.046950389
-0.063274087	0.047931487
-0.064250977	0.049050102
-0.065153682	0.050029504
-0.066129974	0.051063932
-0.067109724	0.052042384
-0.068087593	0.052992274
-0.069159344	0.053971683
-0.070138663	0.05483976
-0.071289062	0.055788629
-0.072310005	0.056607855
-0.073278837	0.057330613
-0.074661096	0.05830162
-0.075630789	0.058950807
-0.077148438	0.059881798
-0.078218544	0.060496841
-0.079180769	0.061026842
-0.081054688	0.061971128
-0.082126366	0.06246135
-0.08307215	0.062870683
-0.084960938	0.063558434
-0.086914062	0.064090334
-0.088357266	0.064377972
-0.08926177	0.064546853
-0.090820312	0.064719439
-0.092773438	0.064797814
-0.094726562	0.064700396
-0.096023447	0.06452948
-0.097076622	0.064314959
-0.098632812	0.06376926
-0.1003771	0.062951712
-0.10139851	0.062403514
-0.10253906	0.061470902
-0.10352607	0.060554859
-0.10431119	0.059570312
-0.10524126	0.058150061
-0.10574795	0.057185159
-0.10631406	0.055664062
-0.10679057	0.053710938
-0.10699974	0.051757812
-0.10698925	0.049804688
-0.10679078	0.047851562
-0.10641537	0.045898438
-0.10588563	0.043945312
-0.10552104	0.042830801
-0.10515649	0.041839468
-0.10440504	0.040039062
-0.10374062	0.038621725
-0.10324514	0.03763927
-0.10241111	0.036132812
-0.10170192	0.034935723
-0.10109021	0.033950028
-0.10011197	0.03247479
-0.099438956	0.031496555
-0.098535629	0.030273438
-0.097725797	0.029209565
-0.096949282	0.028224992
-0.095968578	0.027031172
-0.095136149	0.02604996
-0.094155866	0.024940452
-0.093269482	0.02396072
-0.092289039	0.022921084
-0.09135016	0.021942265
-0.090370517	0.020959072
-0.089380584	0.019980809
-0.08840157	0.019045254
-0.087360957	0.018066969
-0.08638161	0.017174114
-0.085289492	0.016196096
-0.084309272	0.015341414
-0.083167229	0.014362995
-0.082187013	0.013540965
-0.081054688	0.01261047
-0.080014541	0.011768995
-0.079039914	0.010998426
-0.077789843	0.010021726
-0.076812343	0.0092773774
-0.075512623	0.0083004893
-0.074533905	0.0075795497
-0.073242188	0.0066434689
-0.072205159	0.0059017616
-0.071229403	0.0052170496
-0.069824425	0.0042398337
-0.068846957	0.0035731402
-0.067391669	0.0025954914
-0.06641294	0.0019486851
-0.065429688	0.0013137782
-0.063916231	0.00034062642
-0.062939077	-0.00027855407
-0.061523438	-0.0011644457
-0.060391794	-0.0018588441
-0.059413533	-0.0024515092
-0.057795816	-0.0034326661
-0.056821781	-0.0040137683
-0.055664062	-0.0046749348
-0.054146022	-0.0055465756
-0.053168644	-0.0061102425
-0.051757812	-0.0069314867
-0.050460043	-0.0076360389
-0.049480706	-0.008171008
-0.047851562	-0.0090774611
-0.04668963	-0.0096686826
-0.045711534	-0.01017859
-0.043945312	-0.011120298
-0.042834844	-0.011652288
-0.041853498	-0.012134614
-0.040039062	-0.013059098
-0.038903737	-0.013595578
-0.037925575	-0.014064117
-0.036132812	-0.014936327
-0.034911036	-0.015510994
-0.033933988	-0.015964797
-0.032226562	-0.016752443
-0.030831348	-0.017388989
-0.029852798	-0.017829277
-0.028320312	-0.018517189
-0.026678732	-0.019240216
-0.025700384	-0.019666811
-0.024414062	-0.020226693
-0.022460938	-0.021061631
-0.021476033	-0.021480885
-0.020499373	-0.021889426
-0.018554688	-0.022695957
-0.017154274	-0.023265979
-0.016177286	-0.023660995
-0.014648438	-0.024276709
-0.01274243	-0.025026719
-0.011765683	-0.025409001
-0.010742188	-0.025806126
-0.0087890625	-0.026552945
-0.007245771	-0.027132109
-0.006268903	-0.027496685
-0.0048828125	-0.028011707
-0.0029296875	-0.028723796
-0.0016443417	-0.029186934
-0.00066757147	-0.029534562
0.0009765625	-0.030114605
0.0029296875	-0.030791121
0.0040872234	-0.031188566
0.0050640916	-0.031519971
0.0068359375	-0.032117158
0.0087890625	-0.032762248
0.0099516451	-0.033142879
0.010928474	-0.033459072
0.012695312	-0.034027367
0.014648438	-0.034643417
0.015959878	-0.035052649
0.016936609	-0.035354715
0.018554688	-0.035851889
0.020507812	-0.036440368
0.022124202	-0.036920626
0.023100699	-0.037208732
0.024414062	-0.037592715
0.026367188	-0.038154947
0.028320312	-0.038708105
0.029439243	-0.039022971
0.03041561	-0.039294174
0.032226562	-0.0397927
0.034179688	-0.04032149
0.035972368	-0.040799487
0.03694869	-0.04105818
0.038085938	-0.041356007
0.040039062	-0.041861008
0.041992188	-0.042356824
0.043708274	-0.042785229
0.044684377	-0.043027688
0.045898438	-0.043326202
0.047851562	-0.043798645
0.049804688	-0.044262723
0.051706656	-0.044707106
0.052682436	-0.044933929
0.053710938	-0.045169287
0.055664062	-0.045611389
0.057617188	-0.046045047
0.059570312	-0.046470905
0.060999524	-0.04677864
0.061975896	-0.046986572
0.063476562	-0.047302473
0.065429688	-0.047706672
0.067382812	-0.048102449
0.069335938	-0.048490685
0.070685333	-0.048755668
0.071661863	-0.048945462
0.073242188	-0.049249836
0.075195312	-0.049618118
0.077148438	-0.049979166
0.079101562	-0.050333169
0.080848448	-0.050644795
0.081824231	-0.050817921
0.083007812	-0.051025124
0.084960938	-0.051361485
0.086914062	-0.051691025
0.088867188	-0.052013887
0.090820312	-0.052330357
0.092580246	-0.05261066
0.093555949	-0.052765021
0.094726562	-0.052947258
0.096679688	-0.05324618
0.098632812	-0.053538993
0.10058594	-0.053825537
0.10253906	-0.054106159
0.10449219	-0.054381161
0.10608915	-0.054602412
0.10706494	-0.054736453
0.10839844	-0.054916899
0.11035156	-0.055174914
0.11230469	-0.055426063
0.11425781	-0.055670275
0.11621094	-0.055907985
0.11816406	-0.056139457
0.12011719	-0.056365439
0.12182343	-0.056558671
0.12279861	-0.056668509
0.12402344	-0.056804167
0.12597656	-0.057014565
0.12792969	-0.057218655
0.12988281	-0.057416225
0.13183594	-0.057606984
0.13378906	-0.057791088
0.13574219	-0.057968657
0.13769531	-0.058140827
0.13964844	-0.05830801
0.14160156	-0.058470619
0.14285752	-0.05857157
0.14383554	-0.058648979
0.14550781	-0.05878072
0.14746094	-0.058927692
0.14941406	-0.059069123
0.15136719	-0.05920468
0.15332031	-0.059334906
0.15527344	-0.059460209
0.15722656	-0.059580318
0.15917969	-0.059695
0.16113281	-0.059804354
0.16308594	-0.059908638
0.16503906	-0.060007996
0.16699219	-0.060102136
0.16894531	-0.060191081
0.17089844	-0.060274868
0.17285156	-0.060353639
0.17480469	-0.060427466
0.17675781	-0.06049643
0.17800259	-0.060538395
0.1789858	-0.06056906
0.18066406	-0.06061993
0.18261719	-0.060672071
0.18457031	-0.060719175
0.18652344	-0.060761068
0.18847656	-0.060797744
0.19042969	-0.060829195
0.19238281	-0.060855385
0.19433594	-0.060876296
0.19628906	-0.060891952
0.19824219	-0.060902388
0.20019531	-0.06090764
0.20214844	-0.060907757
0.20410156	-0.060902814
0.20605469	-0.060892906
0.20800781	-0.06087811
0.20996094	-0.060858473
0.21191406	-0.060833995
0.21386719	-0.06080458
0.21582031	-0.060770134
0.21777344	-0.060730681
0.21972656	-0.060686204
0.22167969	-0.060636723
0.22363281	-0.060582215
0.2247034	-0.060549861
0.22568171	-0.0605189
0.22753906	-0.060458148
0.22949219	-0.060390099
0.23144531	-0.060317739
0.23339844	-0.060240626
0.23535156	-0.060159141
0.23730469	-0.060073087
0.23925781	-0.059982352
0.24121094	-0.059886827
0.24316406	-0.059786397
0.24511719	-0.059681019
0.24707031	-0.059570658
0.24902344	-0.059455346
0.25097656	-0.059335186
0.25292969	-0.059210277
0.25488281	-0.059080637
0.25683594	-0.058946023
0.25878906	-0.058806292
0.26069555	-0.058663954
0.26167375	-0.058590353
0.26269531	-0.058511391
0.26464844	-0.058358763
0.26660156	-0.058201125
0.26855469	-0.058038699
0.27050781	-0.057871516
0.27246094	-0.057699072
0.27441406	-0.057521435
0.27636719	-0.057338588
0.27832031	-0.057150654
0.28027344	-0.056957739
0.28222656	-0.056758448
0.28329036	-0.056649637
0.28426681	-0.056548745
0.28613281	-0.056354928
0.28808594	-0.056147564
0.29003906	-0.055935091
0.29199219	-0.055717231
0.29394531	-0.055493994
0.29589844	-0.055265363
0.29785156	-0.055031672
0.29974205	-0.05479979
0.3007206	-0.054680048
0.30175781	-0.05455173
0.30371094	-0.054309268
0.30566406	-0.054061919
0.30761719	-0.053809003
0.30957031	-0.053550414
0.31152344	-0.053286096
0.31347656	-0.053015337
0.31496819	-0.052806536
0.31594504	-0.052669759
0.31738281	-0.052468071
0.31933594	-0.052190596
0.32128906	-0.051907473
0.32324219	-0.051617978
0.32519531	-0.051322346
0.32714844	-0.051020308
0.32840639	-0.050825019
0.32938254	-0.050673055
0.33105469	-0.050412706
0.33300781	-0.050103513
0.33496094	-0.049787994
0.33691406	-0.049466114
0.33886719	-0.049136836
0.34026657	-0.048899763
0.3412428	-0.048734247
0.34277344	-0.048474991
0.34472656	-0.04813958
0.34667969	-0.047797711
0.34863281	-0.047449442
0.35058594	-0.04709457
0.35167882	-0.046896154
0.35265468	-0.046718428
0.35449219	-0.046384181
0.35644531	-0.046023201
0.35839844	-0.045655369
0.36035156	-0.045280595
0.36177008	-0.045007011
0.36274609	-0.044818785
0.36425781	-0.044528114
0.36621094	-0.044148159
0.36816406	-0.043761383
0.37011719	-0.043367669
0.37158766	-0.043068778
0.37256379	-0.042870913
0.37402344	-0.042576562
0.37597656	-0.042177231
0.37792969	-0.041770171
0.37988281	-0.041355714
0.38117306	-0.041082118
0.38214881	-0.040874942
0.38378906	-0.040527702
0.38574219	-0.040108408
0.38769531	-0.039681371
0.38957958	-0.039263388
0.39055725	-0.039047506
0.39160156	-0.038816858
0.39355469	-0.038383974
0.39550781	-0.037943387
0.39746094	-0.037494554
0.398787	-0.037189638
0.39976267	-0.036965164
0.40136719	-0.03659748
0.40332031	-0.036143308
0.40527344	-0.035680229
0.40686234	-0.035301763
0.40783848	-0.035069597
0.40917969	-0.034751963
0.41113281	-0.034283562
0.41308594	-0.033806198
0.41479779	-0.033383863
0.41577413	-0.033143765
0.41699219	-0.032846022
0.41894531	-0.032363938
0.42089844	-0.031873241
0.42261561	-0.031437371
0.42359191	-0.031190238
0.42480469	-0.030884979
0.42675781	-0.030388693
0.42871094	-0.029884047
0.43032966	-0.029463292
0.43130565	-0.029210067
0.43261719	-0.028871744
0.43457031	-0.02836239
0.43652344	-0.027844642
0.43795342	-0.027464153
0.43892897	-0.027204564
0.44042969	-0.026807369
0.44238281	-0.026284178
0.44433594	-0.02575324
0.44549271	-0.025439535
0.4464684	-0.025174256
0.44824219	-0.024693069
0.45019531	-0.024154538
0.45197321	-0.023659868
0.45294945	-0.023388786
0.45410156	-0.023070564
0.45605469	-0.02252573
0.45800781	-0.021972947
0.45935897	-0.02159044
0.46033445	-0.021313624
0.46191406	-0.020866909
0.46386719	-0.020307307
0.46569606	-0.019777573
0.46667223	-0.019495226
0.46777344	-0.019178371
0.46972656	-0.018612035
0.47167969	-0.018038165
0.47294938	-0.017664418
0.47392497	-0.017376642
0.47558594	-0.016888204
0.47753906	-0.016306555
0.47916518	-0.015819333
0.48014092	-0.015526919
0.48144531	-0.015137882
0.48339844	-0.014548795
0.48532758	-0.013961321
0.48630403	-0.013664553
0.48730469	-0.01336186
0.48925781	-0.012767692
0.49121094	-0.012165147
0.49242478	-0.011791913
0.49340036	-0.011490494
0.49511719	-0.010960674
0.49707031	-0.010352193
0.49849616	-0.0099062654
0.49947172	-0.0096002561


==> tikz/stokes3_profile-4.tsv <==
-0.49951172	-0.0092939406
-0.49853516	-0.0089849413
-0.49798112	-0.0088098644
-0.49749298	-0.0086553592
-0.49658203	-0.0083670987
-0.49560547	-0.0080563211
-0.49497806	-0.007856778
-0.49449	-0.0077013113
-0.49365234	-0.0074347313
-0.49267578	-0.0071220496
-0.49198526	-0.0069007423
-0.49149724	-0.0067441964
-0.49072266	-0.0064961928
-0.48974609	-0.0061817141
-0.4890024	-0.0059417327
-0.48851438	-0.0057842008
-0.48779297	-0.005551921
-0.48681641	-0.0052356326
-0.48602863	-0.0049799652
-0.48554059	-0.004821494
-0.48486328	-0.0046020637
-0.48388672	-0.0042840285
-0.4830642	-0.004015358
-0.48257615	-0.0038558903
-0.48193359	-0.0036464588
-0.48095703	-0.0033266353
-0.48010894	-0.0030478808
-0.47962088	-0.002887414
-0.47900391	-0.0026850575
-0.47802734	-0.0023633991
-0.47716306	-0.0020774275
-0.476675	-0.0019159332
-0.47607422	-0.0017177191
-0.47509766	-0.0013940109
-0.47422625	-0.0011039837
-0.47373818	-0.00094151757
-0.47314453	-0.00074442793
-0.47216797	-0.00041879936
-0.47129818	-0.00012761146
-0.47081011	3.5786173e-05
-0.47021484	0.00023450107
-0.46923828	0.00056213553
-0.46837862	0.00085160018
-0.46789056	0.0010159736
-0.46728516	0.0012193316
-0.46630859	0.0015487404
-0.46546694	0.0018335981
-0.46497888	0.0019988317
-0.46435547	0.0022093777
-0.46337891	0.0025406128
-0.4625627	0.0028182193
-0.46207464	0.0029842725
-0.46142578	0.0032045198
-0.46044922	0.003537537
-0.45966556	0.0038053459
-0.4591775	0.0039722231
-0.45849609	0.004204742
-0.45751953	0.0045394372
-0.45677531	0.0047949574
-0.45628725	0.0049626455
-0.45556641	0.0052098853
-0.45458984	0.0055464347
-0.45389221	0.0057871467
-0.45340413	0.0059556773
-0.45263672	0.0062202725
-0.45166016	0.0065585346
-0.45101577	0.0067818204
-0.45052766	0.0069511524
-0.44970703	0.0072356278
-0.44873047	0.0075757737
-0.4481462	0.0077790743
-0.44765801	0.0079491372
-0.44677734	0.0082558899
-0.44580078	0.0085975975
-0.44528271	0.0087786398
-0.44479442	0.0089494958
-0.44384766	0.0092810378
-0.44291401	0.0096091921
-0.44242592	0.0097807648
-0.44189453	0.0099670694
-0.44091797	0.010310559
-0.44006217	0.010612568
-0.43957411	0.010784858
-0.43896484	0.01099941
-0.43798828	0.011344676
-0.43721596	0.011618196
-0.43672789	0.011791131
-0.43603516	0.012036108
-0.43505859	0.012383011
-0.43437502	0.012625915
-0.43388692	0.01279949
-0.43310547	0.013077061
-0.43212891	0.013425512
-0.43153937	0.01363574
-0.43105117	0.013810018
-0.43017578	0.014122498
-0.42919922	0.014472507
-0.42870967	0.014647984
-0.42822093	0.014822823
-0.42724609	0.015172524
-0.42637329	0.015486693
-0.42588524	0.015662403
-0.42529297	0.015875034
-0.42431641	0.016226926
-0.42355324	0.01650238
-0.42306516	0.016678633
-0.42236328	0.016931649
-0.42138672	0.017285133
-0.42073794	0.017520005
-0.4202498	0.017696874
-0.41943359	0.017992404
-0.41845703	0.01834745
-0.4179274	0.018539668
-0.4174391	0.01871702
-0.41650391	0.019056892
-0.41560905	0.019383113
-0.41512099	0.019561099
-0.41455078	0.01976852
-0.41357422	0.020125059
-0.41280676	0.020405747
-0.41231869	0.020584335
-0.41162109	0.020839106
-0.41064453	0.021197177
-0.41000863	0.021430257
-0.40952048	0.021609313
-0.40869141	0.02191321
-0.40771484	0.022272793
-0.40721489	0.022456644
-0.40672646	0.022636213
-0.40576172	0.022991294
-0.40491306	0.023304542
-0.40442501	0.023484775
-0.40380859	0.023711876
-0.40283203	0.024072922
-0.40212667	0.02433382
-0.40163857	0.024514374
-0.40087891	0.024794873
-0.39990234	0.025156837
-0.39934252	0.025364127
-0.39885426	0.025544978
-0.39794922	0.025880203
-0.39704952	0.026214457
-0.39656148	0.02639581
-0.39599609	0.026605263
-0.39501953	0.026968136
-0.39427035	0.027246793
-0.39378227	0.027428326
-0.39306641	0.027693964
-0.39208984	0.02805775
-0.39149294	0.028279888
-0.39100471	0.028461624
-0.39013672	0.028784606
-0.38920646	0.029131987
-0.38871843	0.029314244
-0.38818359	0.029513258
-0.38720703	0.029877697
-0.38643355	0.030166903
-0.38594549	0.030349381
-0.38525391	0.030607273
-0.38427734	0.030972722
-0.38366235	0.031202647
-0.38317416	0.031385148
-0.38232422	0.03170259
-0.38138113	0.032056202
-0.38089311	0.032239199
-0.38037109	0.032434183
-0.37939453	0.032799821
-0.37861245	0.033093088
-0.37812439	0.033276047
-0.37744141	0.033531316
-0.37646484	0.033897646
-0.37584443	0.034130207
-0.37535624	0.034313089
-0.37451172	0.03462903
-0.373565	0.034984372
-0.37307696	0.035167528
-0.37255859	0.035361293
-0.37158203	0.03572727
-0.37079731	0.036021739
-0.37030925	0.036204776
-0.36962891	0.036459085
-0.36865234	0.036825447
-0.36802934	0.037058947
-0.36754116	0.037241755
-0.36669922	0.037556538
-0.36574919	0.037912957
-0.36526117	0.038095977
-0.36474609	0.038288228
-0.36376953	0.03865367
-0.36297967	0.03894969
-0.36249164	0.039132431
-0.36181641	0.039384267
-0.36083984	0.039749666
-0.36020823	0.039985598
-0.35972003	0.040167764
-0.35888672	0.040478223
-0.35792361	0.040838378
-0.35743559	0.041020745
-0.35693359	0.041207302
-0.35595703	0.041571302
-0.35514895	0.041873055
-0.35466094	0.04205505
-0.35400391	0.04229889
-0.35302734	0.04266268
-0.35237198	0.042906676
-0.3518839	0.04308816
-0.35107422	0.043388319
-0.35009766	0.043751902
-0.34959307	0.043939267
-0.34910447	0.044120166
-0.34814453	0.044475974
-0.34730003	0.044789823
-0.34681204	0.044970937
-0.34619141	0.045199998
-0.34521484	0.045561835
-0.34451621	0.045820696
-0.34402816	0.046001237
-0.34326172	0.046283656
-0.34228516	0.046645364
-0.34172991	0.04685032
-0.34124162	0.047030264
-0.34033203	0.047365148
-0.3394291	0.047698816
-0.33894117	0.047878814
-0.33837891	0.048084621
-0.33740234	0.048443354
-0.33663492	0.048725734
-0.33614695	0.048904953
-0.33544922	0.049159775
-0.33447266	0.049518127
-0.33383731	0.049750965
-0.33334918	0.049929387
-0.33251953	0.050231589
-0.33154297	0.050589228
-0.33103564	0.050774322
-0.33054696	0.050951789
-0.32958984	0.051299683
-0.32871701	0.051618077
-0.3282291	0.051795639
-0.32763672	0.052009399
-0.32666016	0.05236314
-0.3259039	0.052637521
-0.32541594	0.052814116
-0.32470703	0.053069049
-0.32373047	0.053422003
-0.3230857	0.053654684
-0.32259757	0.053830263
-0.32177734	0.0541241
-0.32080078	0.054475602
-0.32026074	0.054669033
-0.31977223	0.05484315
-0.31884766	0.055172383
-0.31791546	0.055505882
-0.31742757	0.055680012
-0.31689453	0.055868346
-0.31591797	0.056214411
-0.31507292	0.056514545
-0.31458497	0.05668722
-0.31396484	0.05690464
-0.31298828	0.057248441
-0.31222042	0.057519161
-0.31173247	0.057690477
-0.31103516	0.057933242
-0.31005859	0.058274595
-0.30935687	0.058519609
-0.30886883	0.058689299
-0.30810547	0.058953019
-0.30712891	0.059292114
-0.30648302	0.05951599
-0.30599491	0.059684347
-0.30517578	0.059965292
-0.30419922	0.060301676
-0.30359755	0.060508167
-0.30310937	0.060674892
-0.30224609	0.060968432
-0.30126953	0.061302012
-0.30069988	0.061495908
-0.30021166	0.061661134
-0.29931641	0.061962839
-0.29833984	0.062293553
-0.29778929	0.062479146
-0.29730094	0.062642647
-0.29638672	0.062947647
-0.29541016	0.063274859
-0.29486368	0.06345726
-0.29437533	0.063619187
-0.29345703	0.063922655
-0.29248047	0.064246589
-0.29192329	0.064430529
-0.29143498	0.064590661
-0.29052734	0.064887157
-0.28955078	0.065207099
-0.28896508	0.065398138
-0.28847679	0.065556263
-0.28759766	0.06583961
-0.28662109	0.066155263
-0.28598675	0.066359532
-0.28549854	0.066515733
-0.28466797	0.066779974
-0.28369141	0.067091368
-0.28298878	0.067315036
-0.28250068	0.067469489
-0.28173828	0.067708952
-0.28076172	0.06801601
-0.27997018	0.068264707
-0.27948209	0.068417195
-0.27880859	0.068625711
-0.27783203	0.068928092
-0.27692908	0.069208059
-0.276441	0.0693587
-0.27587891	0.069530404
-0.27490234	0.069828534
-0.27392578	0.070127086
-0.27337673	0.070294146
-0.27288837	0.070441597
-0.27197266	0.070716981
-0.27099609	0.071010864
-0.27028812	0.071223507
-0.2698	0.071369258
-0.26904297	0.07159368
-0.26806641	0.071882918
-0.26717473	0.072146833
-0.26668653	0.072290647
-0.26611328	0.072458073
-0.26513672	0.072742678
-0.26416016	0.073027165
-0.26354527	0.073205675
-0.26305706	0.073346513
-0.26220703	0.073590433
-0.26123047	0.073870199
-0.26037632	0.07411459
-0.25988813	0.074253626
-0.25927734	0.074426237
-0.25830078	0.074701365
-0.25732422	0.074976356
-0.25668961	0.075154481
-0.25620136	0.075290741
-0.25537109	0.075521356
-0.25439453	0.075791736
-0.25346194	0.076049548
-0.25297366	0.076183981
-0.25244141	0.076329463
-0.25146484	0.076595507
-0.25048828	0.076861166
-0.24971396	0.077071255
-0.24922573	0.077203022
-0.24853516	0.077388177
-0.24755859	0.077648971
-0.24658203	0.077909308
-0.24593171	0.078082182
-0.24544351	0.078211231
-0.24462891	0.078425414
-0.24365234	0.078681267
-0.24267578	0.078936506
-0.24211426	0.07908263
-0.24162597	0.079208849
-0.24072266	0.07944139
-0.23974609	0.079691851
-0.23876953	0.079941774
-0.23825786	0.080072205
-0.23776972	0.080195815
-0.23681641	0.080436067
-0.23583984	0.080681122
-0.23486328	0.080925616
-0.23436032	0.081051051
-0.23387227	0.081172048
-0.23291016	0.081409376
-0.23193359	0.081649171
-0.23095703	0.081888365
-0.23042004	0.082019444
-0.22993181	0.0821378
-0.22900391	0.082361737
-0.22802734	0.082596282
-0.22705078	0.082830344
-0.22643463	0.082977495
-0.22594642	0.083093282
-0.22509766	0.08329343
-0.22412109	0.083522364
-0.22314453	0.083750739
-0.22239853	0.083924637
-0.22191027	0.084037824
-0.22119141	0.084203469
-0.22021484	0.084426691
-0.21923828	0.084648937
-0.21830586	0.084860566
-0.21781745	0.084970885
-0.21728516	0.085090326
-0.21630859	0.085307895
-0.21533203	0.085523657
-0.21435547	0.085738925
-0.2136579	0.08589193
-0.21316954	0.085998231
-0.21240234	0.086164197
-0.21142578	0.086373732
-0.21044922	0.086582189
-0.20947266	0.086789872
-0.20893471	0.086903665
-0.20844648	0.087005897
-0.20751953	0.087198761
-0.20654297	0.087400096
-0.20556641	0.087600579
-0.20461177	0.087795827
-0.20412319	0.087895021
-0.20361328	0.087997599
-0.20263672	0.08819226
-0.20166016	0.088384707
-0.20068359	0.088576179
-0.19970703	0.088766843
-0.19920357	0.088864284
-0.19871596	0.088957826
-0.19775391	0.089140501
-0.19677734	0.089323515
-0.19580078	0.089505301
-0.19482422	0.089686308
-0.19415136	0.089810168
-0.19366298	0.089898987
-0.19287109	0.090041658
-0.19189453	0.090215032
-0.19091797	0.090386444
-0.18994141	0.090556916
-0.18896484	0.090726474
-0.18844757	0.090815401
-0.18795977	0.090898218
-0.18701172	0.091057419
-0.18603516	0.091218485
-0.18505859	0.091377618
-0.18408203	0.091535743
-0.18310547	0.09169281
-0.18253401	0.091783835
-0.18204569	0.091860376
-0.18115234	0.091998998
-0.18017578	0.092147396
-0.17919922	0.092293371
-0.17822266	0.092437894
-0.17724609	0.092581399
-0.17633921	0.092713246
-0.17585002	0.092783325
-0.17529297	0.092862238
-0.17431641	0.092998187
-0.17333984	0.093130671
-0.17236328	0.093260593
-0.17138672	0.093388918
-0.17041016	0.093516149
-0.16943359	0.093641764
-0.16876129	0.093727072
-0.16827256	0.093787853
-0.16748047	0.093885117
-0.16650391	0.094002032
-0.16552734	0.094115386
-0.16455078	0.094225905
-0.16357422	0.094334263
-0.16259766	0.094441054
-0.16162109	0.09454582
-0.16064453	0.094648002
-0.16001656	0.094712524
-0.15952777	0.094761543
-0.15869141	0.094844282
-0.15771484	0.09493776
-0.15673828	0.095026926
-0.15576172	0.095112266
-0.15478516	0.095194342
-0.15380859	0.095273377
-0.15283203	0.09534997
-0.15185547	0.095424375
-0.15087891	0.095495625
-0.14990234	0.095563142
-0.14892578	0.095626812
-0.14805836	0.095680455
-0.147566	0.095709407
-0.14697266	0.095743596
-0.14599609	0.095797113
-0.14501953	0.095847415
-0.14404297	0.095894545
-0.14306641	0.095937379
-0.14208984	0.095975615
-0.14111328	0.0960095
-0.14013672	0.096039421
-0.13916016	0.096065514
-0.13818359	0.096087858
-0.13720703	0.096106413
-0.13623047	0.096121143
-0.13525391	0.096131951
-0.13427734	0.096138754
-0.13330078	0.096141345
-0.13232422	0.096139465
-0.13134766	0.096132798
-0.13037109	0.096121055
-0.12939453	0.09610388
-0.12841797	0.096080916
-0.12744141	0.096051879
-0.12646484	0.096016673
-0.12548828	0.095975487
-0.12451172	0.095928679
-0.12353516	0.095876544
-0.12255859	0.095819412
-0.12158203	0.095757211
-0.12094874	0.095713782
-0.12047066	0.09567715
-0.11962891	0.095613681
-0.11865234	0.095534551
-0.11767578	0.09544954
-0.11669922	0.095357808
-0.11572266	0.095257455
-0.11474609	0.095147933
-0.11376953	0.095030733
-0.11279297	0.09490754
-0.11188356	0.094786026
-0.11140885	0.094715164
-0.11083984	0.094631758
-0.10986328	0.094482204
-0.10888672	0.094323321
-0.10791016	0.094154992
-0.10693359	0.093980167
-0.10608321	0.093821223
-0.10560431	0.093723335
-0.10498047	0.093595997
-0.10400391	0.093386694
-0.10302734	0.093168587
-0.10205078	0.092943608
-0.101456	0.092800584
-0.10097252	0.092674898
-0.10009766	0.092445753
-0.099121094	0.092181622
-0.09819678	0.091923788
-0.097715686	0.091779575
-0.097167969	0.091613141
-0.096191406	0.091308192
-0.095214844	0.090994817
-0.0947092	0.090826356
-0.094225117	0.090654941
-0.093261719	0.090315005
-0.092373633	0.089993496
-0.091891347	0.089808366
-0.091308594	0.089583467
-0.090332031	0.089199283
-0.089680105	0.088935725
-0.089195955	0.088729493
-0.088378906	0.088381275
-0.087578323	0.088031586
-0.087095009	0.087808952
-0.086425781	0.087499708
-0.085568208	0.08709393
-0.085084791	0.086853738
-0.084472656	0.086548418
-0.083634991	0.086120945
-0.083151304	0.085862159
-0.082519531	0.085522923
-0.081767349	0.08510999
-0.081282623	0.084832198
-0.080566406	0.084419787
-0.079953844	0.08405962
-0.079467549	0.083762791
-0.078673739	0.083275698
-0.078188978	0.08296775
-0.077636719	0.082614461
-0.076947128	0.082165784
-0.076461026	0.081837949
-0.075743351	0.081350801
-0.075258168	0.081011226
-0.074707031	0.080622408
-0.074084832	0.080176733
-0.073597645	0.079815996
-0.072943652	0.079328691
-0.072457639	0.078955127
-0.071829347	0.078468358
-0.071343619	0.078081911
-0.070800781	0.07764463
-0.070253207	0.077198026
-0.069765146	0.076787549
-0.069187793	0.07629973
-0.068700179	0.075875682
-0.068142994	0.075388002
-0.067655696	0.074950167
-0.067117252	0.07446271
-0.066629943	0.074011033
-0.06610932	0.073523589
-0.065622009	0.073057559
-0.065118247	0.072570132
-0.064630703	0.072089354
-0.064143121	0.071601749
-0.063655618	0.071105395
-0.063183094	0.070617559
-0.062695188	0.070105926
-0.062236447	0.069617925
-0.061748419	0.06909054
-0.061302635	0.06860237
-0.060814497	0.068058857
-0.060380886	0.067570546
-0.059892576	0.067010558
-0.059470515	0.066522171
-0.058982453	0.065945108
-0.058571147	0.065456619
-0.058146899	0.064941406
-0.057681433	0.064373197
-0.057290138	0.063884695
-0.056801805	0.063270975
-0.05641969	0.06278244
-0.055931338	0.062150791
-0.055557985	0.061662258
-0.05508668	0.061035156
-0.054704243	0.06052403
-0.0543467	0.060035794
-0.053858433	0.059364486
-0.053508967	0.058875794
-0.05302071	0.058185805
-0.052678109	0.057697388
-0.052285733	0.057128906
-0.051853679	0.056498443
-0.051524784	0.056009757
-0.051036545	0.055277948
-0.050713827	0.054789488
-0.050329418	0.054199219
-0.049908417	0.053547842
-0.049598071	0.053059254
-0.049110007	0.052282587
-0.048805441	0.051794171
-0.048483265	0.051269531
-0.04801802	0.050504132
-0.04772493	0.050015504
-0.047310075	0.049316406
-0.046948168	0.048701765
-0.0466656	0.048213196
-0.046179139	0.047363281
-0.045899963	0.046872269
-0.045626748	0.046384699
-0.045138786	0.04550305
-0.044871021	0.045014572
-0.04455639	0.044433594
-0.044119267	0.043616032
-0.043861489	0.043127421
-0.043524581	0.042480469
-0.043119674	0.041695822
-0.042871192	0.041207196
-0.042529953	0.040527344
-0.042138745	0.039739291
-0.041900217	0.039250617
-0.041575076	0.038574219
-0.041178474	0.037737506
-0.040950478	0.037248763
-0.040662226	0.036621094
-0.040239503	0.03568336
-0.040021889	0.035194759
-0.039791202	0.034667969
-0.039373007	0.033691406
-0.039113756	0.033078931
-0.038912293	0.032590514
-0.038566931	0.031738281
-0.038227873	0.030887804
-0.038036694	0.030399098
-0.037801552	0.029785156
-0.037435305	0.028808594
-0.037181018	0.02812355
-0.037003293	0.027635099
-0.03672416	0.026855469
-0.0363818	0.025878906
-0.036171977	0.02527617
-0.036004886	0.024787919
-0.035713476	0.023925781
-0.035387168	0.022949219
-0.035190011	0.022359059
-0.035028132	0.021870982
-0.034739923	0.020996094
-0.034418309	0.020019531
-0.034218062	0.019415609
-0.034055927	0.018927644
-0.033770191	0.018066406
-0.033443414	0.017089844
-0.033240591	0.016491037
-0.033074892	0.016003295
-0.03278135	0.015136719
-0.032450646	0.014160156
-0.032255277	0.013585462
-0.032092794	0.013097869
-0.03180163	0.012207031
-0.031494024	0.011230469
-0.031295353	0.010583515
-0.031155936	0.01009472
-0.03093577	0.0092773438
-0.030700029	0.0083007812
-0.030499151	0.0073242188
-0.030337671	0.0063835494
-0.03026874	0.0058924573
-0.030221832	0.0053710938
-0.03017945	0.0043945312
-0.030210248	0.0034179688
-0.030253772	0.0027661175
-0.030312828	0.0022807644
-0.030445062	0.0014648438
-0.030674172	0.00048828125
-0.031003716	-0.00048828125
-0.031223687	-0.0010255082
-0.031485087	-0.0015158254
-0.031965541	-0.002320666
-0.032317554	-0.0028030047
-0.032792048	-0.0033640957
-0.03328326	-0.0038382566
-0.033758596	-0.0042419671
-0.034456825	-0.0047177753
-0.034941192	-0.0050108811
-0.035644531	-0.0053477128
-0.036621094	-0.0056915363
-0.037292433	-0.0058338651
-0.037802318	-0.0058988985
-0.038574219	-0.0059637122
-0.039550781	-0.0060209894
-0.040470786	-0.0059476411
-0.040920357	-0.0058398974
-0.041503906	-0.0056216715
-0.042480469	-0.0052017103
-0.043024658	-0.0049255325
-0.043520391	-0.0045586072
-0.044091111	-0.0040508313
-0.04460814	-0.0035325583
-0.045020907	-0.0030474779
-0.045348433	-0.0024414062
-0.045752381	-0.0014793172
-0.045899056	-0.00097856906
-0.045886676	-0.00089889489
-0.045961591	-0.00041705189
-0.04605247	0.00048828125
-0.046097702	0.0014648438
-0.046083266	0.0024414062
-0.046010485	0.0034179688
-0.045928297	0.0041061025
-0.045855639	0.0045963563
-0.045718675	0.0053710938
-0.045521434	0.0063476562
-0.04530522	0.0073242188
-0.045080628	0.0083007812
-0.044944413	0.0088914928
-0.044836656	0.0093783171
-0.044650886	0.010253906
-0.044466681	0.011230469
-0.044314726	0.012207031
-0.044200718	0.013183594
-0.044129289	0.014160156
-0.044103626	0.015136719
-0.044125561	0.016113281
-0.0441962	0.017089844
-0.044315435	0.018066406
-0.044482361	0.019042969
-0.044695083	0.020019531
-0.044867673	0.020697641
-0.045006596	0.021187665
-0.045252767	0.021972656
-0.045592844	0.022949219
-0.045835932	0.023591928
-0.046033069	0.024081438
-0.046383383	0.024902344
-0.046737043	0.025682242
-0.046967459	0.026171744
-0.047307356	0.026855469
-0.047702855	0.027623313
-0.047962071	0.02811256
-0.048346275	0.028808594
-0.0487239	0.029475693
-0.049008131	0.029964603
-0.04948467	0.030761719
-0.049792937	0.031268752
-0.050098699	0.031757392
-0.050587304	0.032526726
-0.050902494	0.033015502
-0.051348797	0.033691406
-0.051715681	0.034241645
-0.052047643	0.03473018
-0.052536189	0.03544134
-0.052875486	0.035929913
-0.053363397	0.036621094
-0.054063283	0.037598384
-0.054551677	0.038270664
-0.054910694	0.038759187
-0.055399185	0.039416626
-0.055764425	0.039905017
-0.056236138	0.040527344
-0.056624238	0.041036827
-0.057001973	0.041525308
-0.057490327	0.042153529
-0.057874535	0.042642005
-0.058362866	0.043257315
-0.058753827	0.043745659
-0.059242061	0.044348307
-0.059639956	0.044836598
-0.060114601	0.045410156
-0.060533317	0.045914498
-0.060946775	0.046403025
-0.061434983	0.046977545
-0.061857661	0.047465971
-0.062345746	0.048026232
-0.062778668	0.048514613
-0.063266581	0.049059757
-0.063711358	0.049547959
-0.064199145	0.05007682
-0.064657523	0.050564789
-0.065145229	0.051076583
-0.065618817	0.051564394
-0.06610616	0.052058984
-0.066597028	0.052546512
-0.067084286	0.053023387
-0.06759439	0.053510742
-0.068081366	0.053970218
-0.068612623	0.054457546
-0.069099655	0.054899554
-0.069654171	0.055387028
-0.07014132	0.055811737
-0.070721771	0.05629949
-0.071209271	0.056706692
-0.071777344	0.057161003
-0.072312185	0.057581671
-0.072796764	0.057955715
-0.073451728	0.05844237
-0.073936308	0.05879739
-0.074637515	0.05928431
-0.075124312	0.059618765
-0.075683594	0.059980254
-0.076384631	0.0604189
-0.076868285	0.06071539
-0.077636719	0.061155087
-0.078217796	0.061474731
-0.07869974	0.061734345
-0.079589844	0.062180237
-0.080172602	0.062457318
-0.080653888	0.062681071
-0.081542969	0.06306261
-0.08230985	0.063370627
-0.08279398	0.063557871
-0.083496094	0.063805273
-0.084472656	0.064127079
-0.085271745	0.064365779
-0.085757193	0.064503797
-0.086425781	0.064675967
-0.087402344	0.064908594
-0.088378906	0.065106683
-0.089355469	0.065254714
-0.090332031	0.065350381
-0.091308594	0.065408449
-0.092013226	0.065428947
-0.092285156	0.065431718
-0.092811631	0.0654312
-0.093324671	0.065412844
-0.094238281	0.065354044
-0.095214844	0.065244862
-0.096191406	0.065083382
-0.097167969	0.064863784
-0.098086456	0.064595585
-0.098584055	0.064436979
-0.099121094	0.064217019
-0.10009766	0.063764891
-0.10062674	0.063501116
-0.10113036	0.063216535
-0.10186181	0.062721651
-0.10236548	0.062370028
-0.10293602	0.061877973
-0.10342797	0.061438031
-0.10388562	0.060948041
-0.10437119	0.060390104
-0.10474469	0.059902981
-0.10522949	0.059185277
-0.10553457	0.058699671
-0.10583899	0.058105469
-0.1062644	0.057174046
-0.10646422	0.056686933
-0.10663637	0.056152344
-0.10691222	0.055175781
-0.10711734	0.054199219
-0.10725841	0.053222656
-0.10734075	0.052246094
-0.1073688	0.051269531
-0.10734678	0.050292969
-0.10727672	0.049316406
-0.1071617	0.048339844
-0.10700528	0.047363281
-0.10680839	0.046386719
-0.1065723	0.045410514
-0.10644419	0.044926205
-0.10630005	0.044433594
-0.10599128	0.043457031
-0.10564807	0.042482882
-0.10546672	0.041997691
-0.10527044	0.041503906
-0.1048599	0.040527344
-0.10456885	0.039875502
-0.10434092	0.039385229
-0.10394442	0.038574219
-0.1036073	0.037913393
-0.10334884	0.037423264
-0.10290666	0.036621094
-0.10258459	0.03605591
-0.10229686	0.03556533
-0.10180812	0.034761183
-0.1015049	0.034272334
-0.101129	0.033691406
-0.1006978	0.03303841
-0.10036722	0.032548447
-0.099878386	0.031846176
-0.099533189	0.031357606
-0.099097738	0.030761719
-0.098684442	0.030205611
-0.098313599	0.029715206
-0.09782446	0.02908363
-0.097439503	0.028594108
-0.096950512	0.027988558
-0.096551686	0.027499784
-0.096063045	0.026917205
-0.095650796	0.026428814
-0.095172704	0.025878906
-0.094735146	0.025380996
-0.094298185	0.02489077
-0.093808452	0.024350339
-0.09335839	0.023860419
-0.092868779	0.023336399
-0.092405613	0.022846789
-0.091916042	0.022337906
-0.091440021	0.021848433
-0.090950537	0.021353343
-0.090461721	0.020863972
-0.089972332	0.020381619
-0.089470607	0.019892389
-0.088981147	0.019422067
-0.08846667	0.018932878
-0.087977217	0.018473614
-0.087450128	0.017984385
-0.08696064	0.017535469
-0.086425781	0.017050801
-0.085931234	0.016607126
-0.085444041	0.016175008
-0.084889876	0.01568677
-0.084401545	0.01526406
-0.083834981	0.014775655
-0.083346394	0.014361216
-0.082767222	0.013872753
-0.082278471	0.0134661
-0.081686811	0.012977532
-0.081197898	0.012578263
-0.08059377	0.012089654
-0.08010463	0.011697464
-0.079589844	0.011288838
-0.078998639	0.010822403
-0.078510229	0.010442392
-0.077879382	0.0099540494
-0.077390742	0.0095799594
-0.076748129	0.0090913997
-0.076259288	0.0087231054
-0.075683594	0.0082935175
-0.07511477	0.0078715502
-0.074626397	0.007513831
-0.07395653	0.0070254743
-0.073467978	0.0066728182
-0.072786041	0.0061843316
-0.072297196	0.0058368932
-0.071777344	0.0054710076
-0.071112204	0.0050054916
-0.070623747	0.0046669691
-0.069915046	0.0041785359
-0.069426356	0.0038443186
-0.068847656	0.0034516988
-0.068216191	0.003025364
-0.067727838	0.002699168
-0.066991966	0.0022108675
-0.066503318	0.0018891191
-0.065917969	0.0015069102
-0.065265223	0.0010825817
-0.064776859	0.0007678818
-0.064014112	0.00027922245
-0.063525794	-3.1311707e-05
-0.062988281	-0.00036830748
-0.062260458	-0.00082702079
-0.061772194	-0.0011318546
-0.061035156	-0.0015876011
-0.060491676	-0.0019195834
-0.060003112	-0.0022161135
-0.059197137	-0.0027049945
-0.058709234	-0.0029992214
-0.058105469	-0.0033584357
-0.057401799	-0.0037789704
-0.056913679	-0.0040676057
-0.056152344	-0.004512596
-0.05558863	-0.0048391924
-0.055100198	-0.0051214609
-0.054252097	-0.0056115827
-0.053766514	-0.0058910044
-0.053222656	-0.0061893231
-0.052407553	-0.0066523873
-0.051920917	-0.0069275407
-0.051269531	-0.0072862402
-0.050558552	-0.0076896183
-0.05007198	-0.0079599883
-0.049316406	-0.008363946
-0.048679101	-0.0087076944
-0.048192586	-0.0089752633
-0.047363281	-0.0094303619
-0.046790945	-0.0097207553
-0.046303821	-0.0099820237
-0.045410156	-0.010472964
-0.044889284	-0.010725503
-0.044402248	-0.010976113
-0.043457076	-0.011472833
-0.042950389	-0.011709549
-0.042460783	-0.011953553
-0.041503906	-0.012451527
-0.040990016	-0.0126828
-0.040501148	-0.012921076
-0.039550781	-0.013405775
-0.039023885	-0.013653369
-0.038535744	-0.013887446
-0.037597656	-0.014341817
-0.037030321	-0.014611029
-0.036542046	-0.014842088
-0.035644531	-0.015266039
-0.035017911	-0.015560332
-0.034529562	-0.015788552
-0.033691406	-0.016179043
-0.032990203	-0.016503648
-0.032501772	-0.016728121
-0.031738281	-0.017077208
-0.030943645	-0.017439442
-0.030455043	-0.017660335
-0.029785156	-0.017961361
-0.028877758	-0.018367941
-0.028388998	-0.018585292
-0.027832031	-0.018831619
-0.026855469	-0.019261772
-0.026303191	-0.019503415
-0.025814862	-0.019715773
-0.024902344	-0.020111291
-0.024196631	-0.020414722
-0.023708225	-0.02062372
-0.022949219	-0.0209475
-0.022069322	-0.021319434
-0.021580811	-0.021524992
-0.020996094	-0.021770118
-0.020019531	-0.022176432
-0.019431457	-0.022419864
-0.018943098	-0.022620802
-0.018066406	-0.02298031
-0.017258919	-0.023308282
-0.016770504	-0.02350589
-0.016113281	-0.023770957
-0.015136719	-0.024161418
-0.014574806	-0.024384942
-0.014086466	-0.024578031
-0.013183594	-0.024933867
-0.012353998	-0.025257782
-0.011865594	-0.025447778
-0.011230469	-0.025694041
-0.010253906	-0.026069552
-0.0096198454	-0.02631175
-0.0091314897	-0.026497408
-0.0083007812	-0.026812298
-0.0073480809	-0.027169952
-0.0068596607	-0.027352628
-0.0063476562	-0.027543211
-0.0053710938	-0.027904526
-0.004559465	-0.028202132
-0.0040710713	-0.028380553
-0.0034179688	-0.028618373
-0.0024414062	-0.028971114
-0.0017426373	-0.029221701
-0.0012542768	-0.029396059
-0.00048828125	-0.029668662
0.00048828125	-0.030012918
0.0011043728	-0.030228856
0.0015927108	-0.030399153
0.0024414062	-0.030694187
0.0034179688	-0.031030361
0.0039828622	-0.031223895
0.0044711891	-0.031390259
0.0053710938	-0.03169588
0.0063476562	-0.032024163
0.0068942976	-0.032207138
0.0073826159	-0.032369647
0.0083007812	-0.032674249
0.0092773438	-0.032994936
0.0098402811	-0.033178862
0.010328604	-0.033337539
0.011230469	-0.0336297
0.012207031	-0.033942997
0.012822601	-0.034139285
0.013310923	-0.034294256
0.014160156	-0.03456293
0.015136719	-0.034868956
0.015843193	-0.035088653
0.016331508	-0.035239914
0.017089844	-0.035474044
0.018066406	-0.035772984
0.018903779	-0.036027193
0.019392078	-0.03617492
0.020019531	-0.03636391
0.020996094	-0.036655997
0.021972656	-0.03694536
0.022494699	-0.037099472
0.022983024	-0.037242688
0.023925781	-0.037518276
0.024902344	-0.037801047
0.025642625	-0.038013783
0.026130917	-0.038153588
0.026855469	-0.038360279
0.027832031	-0.038636698
0.028808594	-0.03891066
0.029324179	-0.039054914
0.029812462	-0.039190574
0.030761719	-0.039453303
0.031738281	-0.039721152
0.032567355	-0.039946677
0.033055627	-0.040079048
0.033691406	-0.040250628
0.034667969	-0.040512426
0.035644531	-0.040771918
0.036350868	-0.040958307
0.036839154	-0.041086655
0.037597656	-0.041285317
0.038574219	-0.041539021
0.039550781	-0.041790441
0.040189297	-0.041953905
0.040677573	-0.042078329
0.041503906	-0.042288129
0.042480469	-0.042533897
0.043457031	-0.042777408
0.044087466	-0.042933683
0.044575743	-0.043054135
0.045410156	-0.043259211
0.046386719	-0.043497114
0.047363281	-0.043732876
0.048050803	-0.043897747
0.04853907	-0.04401432
0.049316406	-0.044199158
0.050292969	-0.04442937
0.051269531	-0.044657425
0.052085044	-0.044846339
0.052573262	-0.044959065
0.053222656	-0.045108272
0.054199219	-0.045330928
0.055175781	-0.045551431
0.056152344	-0.045769862
0.05668513	-0.045888587
0.057173459	-0.045996654
0.058105469	-0.046202174
0.059082031	-0.046415365
0.060058594	-0.046626441
0.06088312	-0.046803183
0.06137132	-0.04690749
0.062011719	-0.047043598
0.062988281	-0.047249544
0.063964844	-0.047453461
0.064941406	-0.047655367
0.065663874	-0.047803692
0.066152107	-0.047903512
0.066894531	-0.048054608
0.067871094	-0.048251621
0.068847656	-0.048446617
0.069824219	-0.0486396
0.070549563	-0.048781855
0.071037786	-0.048877169
0.071777344	-0.049020808
0.072753906	-0.049208796
0.073730469	-0.049394875
0.074707031	-0.049579004
0.075555331	-0.049737622
0.076043494	-0.049828603
0.076660156	-0.049942837
0.077636719	-0.050122395
0.078613281	-0.050300152
0.079589844	-0.050476025
0.080566406	-0.050650153
0.081180781	-0.05075904
0.081669053	-0.050845047
0.082519531	-0.050994175
0.083496094	-0.051163724
0.084472656	-0.051331579
0.085449219	-0.051497731
0.086425781	-0.051662267
0.086954845	-0.051751022
0.087443203	-0.051832311
0.088378906	-0.051987474
0.089355469	-0.05214764
0.090332031	-0.052306004
0.091308594	-0.052462644
0.092285156	-0.052617763
0.092898871	-0.052714694
0.093387138	-0.052791309
0.094238281	-0.052924215
0.095214844	-0.053075066
0.096191406	-0.053224288
0.097167969	-0.053371927
0.098144531	-0.053518007
0.099040616	-0.053650802
0.099528751	-0.053722827
0.10009766	-0.05380602
0.10107422	-0.053947966
0.10205078	-0.054088343
0.10302734	-0.054227104
0.10400391	-0.054364225
0.10498047	-0.05449978
0.10590847	-0.054627326
0.10639649	-0.054694181
0.10693359	-0.054767057
0.10791016	-0.054898574
0.10888672	-0.055028546
0.10986328	-0.055156913
0.11083984	-0.05528368
0.11181641	-0.055408821
0.11279297	-0.055532494
0.11356235	-0.055629008
0.11405047	-0.05568992
0.11474609	-0.055776059
0.11572266	-0.055895586
0.11669922	-0.05601355
0.11767578	-0.056129972
0.11865234	-0.056244823
0.11962891	-0.056358038
0.12060547	-0.056469815
0.12158203	-0.056580329
0.12209387	-0.056638006
0.12258212	-0.056692302
0.12353516	-0.056797497
0.12451172	-0.056903794
0.12548828	-0.057008577
0.12646484	-0.057111844
0.12744141	-0.057213591
0.12841797	-0.057313818
0.12939453	-0.057412501
0.13037109	-0.057509778
0.13116216	-0.05758761
0.13165022	-0.057635329
0.13232422	-0.057700565
0.13330078	-0.057793737
0.13427734	-0.057885459
0.13525391	-0.057975675
0.13623047	-0.058064345
0.13720703	-0.058151488
0.13818359	-0.058237135
0.13916016	-0.058321294
0.14013672	-0.05840398
0.14111328	-0.058485398
0.14201799	-0.058559754
0.14250582	-0.058599653
0.14306641	-0.058644843
0.14404297	-0.058722505
0.14501953	-0.058798838
0.14599609	-0.058873806
0.14697266	-0.058947385
0.14794922	-0.059019539
0.14892578	-0.059090272
0.14990234	-0.059159606
0.15087891	-0.05922753
0.15185547	-0.059294047
0.15283203	-0.059359254
0.15380859	-0.059423169
0.15478516	-0.05948581
0.15570182	-0.059543617
0.15618966	-0.059574073
0.15673828	-0.059607524
0.15771484	-0.059666219
0.15869141	-0.059723545
0.15966797	-0.059779513
0.16064453	-0.059834217
0.16162109	-0.059887668
0.16259766	-0.059939899
0.16357422	-0.059990891
0.16455078	-0.060040608
0.16552734	-0.060088941
0.16650391	-0.060135949
0.16748047	-0.060181587
0.16845703	-0.060225942
0.16943359	-0.060268955
0.17041016	-0.060310665
0.17138672	-0.060351112
0.17236328	-0.060390437
0.17333984	-0.060428435
0.17431641	-0.060465106
0.17529297	-0.060500634
0.17619716	-0.060532465
0.17668421	-0.060549425
0.17724609	-0.060568306
0.17822266	-0.060599885
0.17919922	-0.060630227
0.18017578	-0.060659295
0.18115234	-0.060687085
0.18212891	-0.060713596
0.18310547	-0.060738825
0.18408203	-0.060762768
0.18505859	-0.060785417
0.18603516	-0.060806768
0.18701172	-0.060826815
0.18798828	-0.060845553
0.18896484	-0.060862982
0.18994141	-0.060879104
0.19091797	-0.060893923
0.19189453	-0.060907445
0.19287109	-0.060919676
0.19384766	-0.06093062
0.19482422	-0.060940279
0.19580078	-0.06094865
0.19677734	-0.060955729
0.19775391	-0.060961514
0.19873047	-0.060966005
0.19970703	-0.060969212
0.20068359	-0.060971141
0.20166016	-0.060971791
0.20263672	-0.060971153
0.20361328	-0.060969225
0.20458984	-0.060966022
0.20556641	-0.060961565
0.20654297	-0.060955866
0.20751953	-0.060948936
0.20849609	-0.060940778
0.20947266	-0.060931385
0.21044922	-0.060920742
0.21142578	-0.060908843
0.21240234	-0.060895699
0.21337891	-0.060881321
0.21435547	-0.06086571
0.21533203	-0.060848861
0.21630859	-0.06083078
0.21728516	-0.06081148
0.21826172	-0.060790982
0.21923828	-0.0607693
0.22021484	-0.060746435
0.22119141	-0.060722394
0.22216797	-0.060697188
0.22314453	-0.060670802
0.22412109	-0.060643184
0.22509766	-0.060614269
0.22607422	-0.060584039
0.22689078	-0.060557659
0.22738068	-0.060541672
0.22802734	-0.060519877
0.22900391	-0.060486354
0.22998047	-0.060451621
0.23095703	-0.060415754
0.23193359	-0.0603787
0.23291016	-0.060340464
0.23388672	-0.060301003
0.23486328	-0.060260276
0.23583984	-0.060218337
0.23681641	-0.060175212
0.23779297	-0.060130847
0.23876953	-0.060085265
0.23974609	-0.060038448
0.24072266	-0.059990423
0.24169922	-0.059941188
0.24267578	-0.059890777
0.24365234	-0.059839176
0.24462891	-0.059786396
0.24560547	-0.059732398
0.24658203	-0.059677178
0.24755859	-0.059620585
0.24822848	-0.059581118
0.24871721	-0.059552092
0.24951172	-0.059504377
0.25048828	-0.059444798
0.25146484	-0.059384072
0.25244141	-0.05932213
0.25341797	-0.059258933
0.25439453	-0.059194473
0.25537109	-0.059128746
0.25634766	-0.059061765
0.25732422	-0.058993551
0.25830078	-0.058924131
0.25927734	-0.058853487
0.26025391	-0.05878159
0.26123047	-0.058708458
0.26220703	-0.058633738
0.26271122	-0.058594985
0.26319951	-0.058557067
0.26416016	-0.058482062
0.26513672	-0.05840468
0.26611328	-0.058326061
0.26708984	-0.058246145
0.26806641	-0.058164923
0.26904297	-0.058082396
0.27001953	-0.05799859
0.27099609	-0.057913523
0.27197266	-0.057827163
0.27294922	-0.057739501
0.27386235	-0.057656105
0.27435138	-0.057611446
0.27490234	-0.057560587
0.27587891	-0.057470085
0.27685547	-0.057378419
0.27783203	-0.057285466
0.27880859	-0.057191177
0.27978516	-0.05709556
0.28076172	-0.05699865
0.28173828	-0.056900456
0.28271484	-0.056801021
0.28369141	-0.056699936
0.28422138	-0.056644971
0.28470964	-0.056594066
0.28564453	-0.056496321
0.28662109	-0.056393143
0.28759766	-0.056288696
0.28857422	-0.0561829
0.28955078	-0.056075734
0.29052734	-0.055967273
0.29150391	-0.055857603
0.29248047	-0.055746374
0.29308464	-0.055677336
0.29357292	-0.055621411
0.29443359	-0.055522676
0.29541016	-0.055409664
0.29638672	-0.055295362
0.29736328	-0.055179647
0.29833984	-0.055062555
0.29931641	-0.054944166
0.30029297	-0.054824337
0.3010899	-0.054725725
0.30157843	-0.054665284
0.30224609	-0.054582447
0.30322266	-0.054460704
0.30419922	-0.054337728
0.30517578	-0.054213336
0.30615234	-0.054087527
0.30712891	-0.053960405
0.30810547	-0.053831727
0.30880552	-0.053739008
0.30929386	-0.053674293
0.31005859	-0.053572834
0.31103516	-0.053442358
0.31201172	-0.053310457
0.31298828	-0.053177033
0.31396484	-0.053042152
0.31494141	-0.052905779
0.31579424	-0.052785699
0.31628283	-0.052716999
0.31689453	-0.052630808
0.31787109	-0.052492703
0.31884766	-0.052353209
0.31982422	-0.052212106
0.32080078	-0.052069411
0.32177734	-0.051925137
0.32258379	-0.051805149
0.32307225	-0.051732529
0.32373047	-0.051634555
0.32470703	-0.051488533
0.32568359	-0.051341049
0.32666016	-0.05119195
0.32763672	-0.051041354
0.32861328	-0.05088903
0.32920263	-0.050797038
0.32969081	-0.050720746
0.33056641	-0.050583922
0.33154297	-0.050430028
0.33251953	-0.050274508
0.33349609	-0.050117336
0.33447266	-0.049958474
0.3351877	-0.049841694
0.33567595	-0.049762005
0.33642578	-0.049639737
0.33740234	-0.049479486
0.33837891	-0.049317601
0.33935547	-0.049154055
0.34033203	-0.048988757
0.34104895	-0.048866936
0.34153718	-0.048784042
0.34228516	-0.048657213
0.34326172	-0.048490568
0.34423828	-0.048322194
0.34521484	-0.048152167
0.34619141	-0.047980328
0.34680136	-0.047872974
0.34728952	-0.047787028
0.34814453	-0.047636634
0.34912109	-0.047463517
0.35009766	-0.047288598
0.35107422	-0.047111913
0.351968	-0.046948858
0.35245654	-0.046859969
0.35302734	-0.04675617
0.35400391	-0.046578176
0.35498047	-0.046398486
0.35595703	-0.046216969
0.35693359	-0.046033486
0.35753715	-0.045920086
0.35802528	-0.045828359
0.35888672	-0.045666693
0.35986328	-0.045482005
0.36083984	-0.045295469
0.36181641	-0.04510695
0.36253858	-0.044967093
0.36302675	-0.044872673
0.36376953	-0.044729351
0.36474609	-0.044539795
0.36572266	-0.044348329
0.36669922	-0.044154879
0.36747003	-0.044001447
0.36795827	-0.043904424
0.36865234	-0.043766827
0.36962891	-0.043572176
0.37060547	-0.043375689
0.37158203	-0.043177239
0.37233762	-0.043023153
0.37282582	-0.04292376
0.37353516	-0.042779733
0.37451172	-0.042580228
0.37548828	-0.04237878
0.37646484	-0.042175325
0.3771479	-0.042032771
0.377636	-0.041930995
0.37841797	-0.041768368
0.37939453	-0.041563918
0.38037109	-0.041357513
0.38134766	-0.041149186
0.3819056	-0.041030448
0.38239374	-0.040926528
0.38330078	-0.04073363
0.38427734	-0.040524207
0.38525391	-0.040312717
0.3861264	-0.040122616
0.38661476	-0.040016448
0.38720703	-0.039887978
0.38818359	-0.039675405
0.38916016	-0.039460798
0.39013672	-0.039244173
0.39079019	-0.03909912
0.39127826	-0.038990828
0.39208984	-0.038811185
0.39306641	-0.038593404
0.39404297	-0.038373428
0.39492183	-0.038174273
0.39541019	-0.038063858
0.39599609	-0.037931704
0.39697266	-0.037710578
0.39794922	-0.037487393
0.39892578	-0.037261838
0.39950052	-0.037129305
0.39998862	-0.037016702
0.40087891	-0.036811591
0.40185547	-0.036584692
0.40283203	-0.036355575
0.40354991	-0.036186721
0.40403799	-0.036072027
0.40478516	-0.035896981
0.40576172	-0.035666489
0.40673828	-0.035433556
0.4075611	-0.035236292
0.40804931	-0.035119448
0.40869141	-0.034966253
0.40966797	-0.034731969
0.41064453	-0.034495526
0.41153655	-0.034277978
0.41202485	-0.03415911
0.41259766	-0.034020038
0.41357422	-0.033782151
0.41455078	-0.033542136
0.4154795	-0.033312046
0.4159679	-0.033191321
0.41650391	-0.033059129
0.41748047	-0.032817669
0.41845703	-0.032574041
0.41939256	-0.032338808
0.41988096	-0.032216293
0.42041016	-0.032083862
0.42138672	-0.031838921
0.42236328	-0.031591767
0.42327843	-0.031358557
0.42376676	-0.031234393
0.42431641	-0.031095065
0.42529297	-0.030846714
0.42626953	-0.030596235
0.42713967	-0.030371743
0.42762789	-0.030246023
0.42822266	-0.030093422
0.42919922	-0.029841716
0.43017578	-0.029587628
0.43097677	-0.029378382
0.43146488	-0.029251068
0.43212891	-0.029078552
0.43310547	-0.028823386
0.43408203	-0.028565865
0.43479131	-0.028378576
0.43527934	-0.028249781
0.43603516	-0.028050947
0.43701172	-0.02779217
0.43798828	-0.027531135
0.43858355	-0.027372299
0.43907163	-0.027241949
0.43994141	-0.027009948
0.44091797	-0.026747434
0.44186475	-0.026491125
0.44235313	-0.026359165
0.44287109	-0.026219485
0.44384766	-0.025955367
0.44482422	-0.025689041
0.44561378	-0.025472953
0.44610187	-0.025339472
0.44677734	-0.025155324
0.44775391	-0.024887412
0.44873047	-0.024617411
0.44934251	-0.024448249
0.44983057	-0.024313308
0.45068359	-0.024077897
0.45166016	-0.023806287
0.45256354	-0.023553481
0.45305173	-0.023417029
0.45361328	-0.023260574
0.45458984	-0.022987548
0.45556641	-0.022712022
0.45625565	-0.022517583
0.45674368	-0.02237988
0.45751953	-0.0221615
0.45849609	-0.021884742
0.4594424	-0.021614807
0.4599307	-0.021475763
0.46044922	-0.02132855
0.46142578	-0.021050399
0.46240234	-0.020770019
0.46310276	-0.020568716
0.46359078	-0.020428458
0.46435547	-0.020209281
0.46533203	-0.019927366
0.46625896	-0.019658378
0.46674717	-0.019516846
0.46728516	-0.019361322
0.46826172	-0.01907805
0.46923828	-0.018792585
0.46988918	-0.018602212
0.47037722	-0.018459442
0.47119141	-0.018221783
0.47216797	-0.017934655
0.47301608	-0.017684245
0.47350417	-0.017540187
0.47412109	-0.017358643
0.47509766	-0.017069652
0.47607422	-0.016778754
0.47661651	-0.016617636
0.47710466	-0.016472286
0.47802734	-0.016197516
0.47900391	-0.015904632
0.47971346	-0.015691433
0.48020148	-0.015544759
0.48095703	-0.015318249
0.48193359	-0.015023403
0.48279663	-0.014761878
0.48328472	-0.014614016
0.48388672	-0.014432179
0.48486328	-0.01413559
0.48583984	-0.013837226
0.4863553	-0.013680169
0.48684349	-0.013531097
0.48779297	-0.013241046
0.48876953	-0.012940916
0.48941312	-0.012743071
0.48990117	-0.012592851
0.49072266	-0.012340326
0.49169922	-0.012038217
0.49245888	-0.011802804
0.4929469	-0.011651487
0.49365234	-0.011433273
0.49462891	-0.011129408
0.49549323	-0.010859484
0.4959813	-0.010707113
0.49658203	-0.010520181
0.49755859	-0.010214676
0.49851698	-0.0099133041
0.49900514	-0.0097598777
0.49951172	-0.0096011168


==> tikz/stokes3_profile-5.tsv <==
-0.49804688	-0.0088380482
-0.49546529	-0.0080135956
-0.49351362	-0.0073881681
-0.49023438	-0.006338196
-0.48632812	-0.0050692441
-0.48358466	-0.0041660302
-0.48163308	-0.0035235418
-0.47851562	-0.0025013185
-0.47460938	-0.0012068055
-0.47183357	-0.00027535435
-0.46988215	0.00037893316
-0.46679688	0.0014080564
-0.46289062	0.0027266455
-0.46019727	0.00365137
-0.45824617	0.0043245807
-0.45507812	0.0054167056
-0.45117188	0.0067728263
-0.44871283	0.0076356425
-0.44676163	0.0083190772
-0.44335938	0.0095038769
-0.43945312	0.010876105
-0.43728132	0.011641491
-0.43532899	0.012331799
-0.43164062	0.013636217
-0.42790924	0.014982221
-0.42596057	0.015689817
-0.42382812	0.016460167
-0.41992188	0.01787712
-0.41670023	0.019065381
-0.41475076	0.019784015
-0.41210938	0.020746285
-0.40820312	0.022157938
-0.40546416	0.023150535
-0.40351267	0.023864352
-0.40039062	0.025010817
-0.39648438	0.026471731
-0.39434297	0.027273706
-0.39238964	0.028000222
-0.38867188	0.029378102
-0.38517609	0.030679286
-0.38322668	0.031403226
-0.38085938	0.032268375
-0.37695312	0.033707448
-0.37404465	0.034799445
-0.37209613	0.035530618
-0.36914062	0.03662526
-0.36523438	0.038085639
-0.36293736	0.038935438
-0.36098391	0.039656977
-0.35742188	0.040972284
-0.35376653	0.042334625
-0.3518184	0.04306408
-0.34960938	0.043882662
-0.34570312	0.045327763
-0.3426239	0.046464168
-0.34067332	0.047177651
-0.33789062	0.048177975
-0.33398438	0.049595778
-0.33137838	0.050543289
-0.32942646	0.05125561
-0.32617188	0.052443304
-0.32226562	0.053865343
-0.3201491	0.054630259
-0.31819572	0.055314365
-0.31445312	0.056602127
-0.31059507	0.057935119
-0.30864621	0.058611889
-0.30664062	0.0593033
-0.30273438	0.060642733
-0.29903257	0.061911041
-0.29708253	0.062569897
-0.29492188	0.063273999
-0.29101562	0.064523707
-0.28710938	0.06577677
-0.28514955	0.066404155
-0.28319875	0.067016116
-0.27929688	0.068221716
-0.27539062	0.069414576
-0.27292797	0.070161567
-0.27097714	0.070740802
-0.26757812	0.071728798
-0.26367188	0.072829767
-0.26019866	0.073798214
-0.25824572	0.074338602
-0.25585938	0.074991106
-0.25195312	0.076037924
-0.24804688	0.077063536
-0.24499267	0.077849052
-0.24303795	0.078338136
-0.24023438	0.079021478
-0.23632812	0.079943241
-0.23242188	0.080849491
-0.22887075	0.081668375
-0.22691898	0.0821122
-0.22460938	0.082623564
-0.22070312	0.083457296
-0.21679688	0.084253928
-0.21289062	0.085034997
-0.2095993	0.085681347
-0.20764426	0.086054839
-0.20507812	0.086530431
-0.20117188	0.087230554
-0.19726562	0.087903651
-0.19335938	0.088560621
-0.18945312	0.08919971
-0.18639652	0.089678258
-0.18443677	0.089970181
-0.18164062	0.090371378
-0.17773438	0.090908166
-0.17382812	0.091422342
-0.16992188	0.091901213
-0.16601562	0.092348993
-0.16210938	0.092783069
-0.15820312	0.093200598
-0.15448161	0.093576521
-0.15251274	0.093766578
-0.15039062	0.093967006
-0.14648438	0.094316362
-0.14257812	0.094631047
-0.13867188	0.09489566
-0.13476562	0.095086835
-0.13085938	0.095184173
-0.12695312	0.095165469
-0.12304688	0.09501916
-0.11914062	0.094737627
-0.11523438	0.094304424
-0.11252249	0.093897483
-0.11061447	0.093509078
-0.10742188	0.092785877
-0.10351562	0.091752294
-0.099789472	0.090523218
-0.097960005	0.089727344
-0.095703125	0.088758349
-0.09188062	0.086931402
-0.0899884	0.085860593
-0.087890625	0.084604641
-0.084951742	0.082730833
-0.083029956	0.08131973
-0.080474784	0.079383767
-0.078554833	0.077770455
-0.076350755	0.075835143
-0.074414945	0.074032083
-0.072467648	0.072085791
-0.070521664	0.070087126
-0.068757517	0.06813786
-0.066811276	0.065924311
-0.065192961	0.063963577
-0.063241869	0.061555676
-0.061720803	0.059590564
-0.059765346	0.057029126
-0.058310706	0.055066153
-0.056615022	0.052734375
-0.054947653	0.050419889
-0.053546078	0.048460688
-0.051599458	0.045755873
-0.050174343	0.043797731
-0.048229895	0.041191583
-0.046739902	0.039238824
-0.045032807	0.037109375
-0.04320388	0.034881807
-0.041505801	0.032939232
-0.03952992	0.030714177
-0.037814784	0.028780965
-0.035814387	0.026530505
-0.034256196	0.024556487
-0.032256387	0.021905008
-0.030994211	0.019920756
-0.029784158	0.017578125
-0.028058991	0.013671875
-0.027017603	0.010993034
-0.027561409	0.0089498704
-0.0293695	0.005898797
-0.032351421	0.0041662407
-0.034390178	0.0035748551
-0.035247149	0.0038825038
-0.03745084	0.0043272777
-0.041015625	0.0059638098
-0.043456224	0.007400235
-0.045497931	0.0089771111
-0.047454973	0.01099531
-0.04950815	0.013355761
-0.050980901	0.015365783
-0.05232952	0.017578125
-0.054082941	0.020562799
-0.055225833	0.022518952
-0.056908189	0.025390625
-0.058336691	0.027747033
-0.059577957	0.029706136
-0.061529927	0.032675212
-0.06285788	0.034631009
-0.064638022	0.037109375
-0.066238357	0.039278315
-0.06775904	0.041239302
-0.069712437	0.043688764
-0.071348698	0.045647257
-0.073292546	0.047898288
-0.075086057	0.049857816
-0.077004565	0.051879378
-0.079106099	0.053841462
-0.08099991	0.055542925
-0.083786855	0.057487257
-0.085795553	0.058683223
-0.087890625	0.059638631
-0.091796875	0.06101394
-0.095703125	0.061561021
-0.099609375	0.060757
-0.10240585	0.059244687
-0.10435316	0.057632491
-0.10620903	0.055325374
-0.10635043	0.052734375
-0.10649327	0.048828125
-0.10589278	0.045183574
-0.10538969	0.043284111
-0.10453471	0.041015625
-0.10270859	0.037109375
-0.10159107	0.035112372
-0.10034273	0.033123491
-0.098379903	0.030299079
-0.09689444	0.028334429
-0.094929989	0.025980938
-0.093224173	0.024025013
-0.091260207	0.021974701
-0.089341872	0.020021998
-0.087382136	0.018177986
-0.085252854	0.01622656
-0.083292323	0.014538641
-0.080958457	0.012586224
-0.078998593	0.011018156
-0.076467113	0.0090650369
-0.074508126	0.0075946117
-0.072265625	0.0059846814
-0.069799277	0.0042522823
-0.067853916	0.0029308491
-0.064861352	0.00098607751
-0.062929463	-0.00027408291
-0.060546875	-0.0017121107
-0.057739796	-0.003410038
-0.055816673	-0.0045623854
-0.052734375	-0.0062517661
-0.050375229	-0.0075939043
-0.048442376	-0.0086563522
-0.044921875	-0.010457901
-0.042744115	-0.011605765
-0.040787544	-0.012586403
-0.037109375	-0.014387388
-0.034831344	-0.015472822
-0.032867602	-0.016382647
-0.029296875	-0.018046581
-0.026619594	-0.01921522
-0.024656264	-0.020063133
-0.021484375	-0.021456047
-0.018081798	-0.022848327
-0.016119138	-0.023638357
-0.013671875	-0.024631671
-0.009765625	-0.026151332
-0.0071905278	-0.027112891
-0.0052335906	-0.027836423
-0.001953125	-0.02905112
0.001953125	-0.030419466
0.0041387231	-0.031171266
0.0060942827	-0.031831924
0.009765625	-0.033065396
0.013671875	-0.034311725
0.016001123	-0.035040356
0.01795567	-0.035641732
0.021484375	-0.036718982
0.025390625	-0.037860247
0.028494193	-0.038740065
0.030445939	-0.039287854
0.033203125	-0.04004986
0.037109375	-0.041099455
0.041015625	-0.04210403
0.043723633	-0.042782787
0.045675735	-0.043264185
0.048828125	-0.044028612
0.052734375	-0.044944452
0.056640625	-0.045820703
0.060054306	-0.046562567
0.06200506	-0.046980875
0.064453125	-0.047491904
0.068359375	-0.048289422
0.072265625	-0.049055088
0.076171875	-0.049790153
0.079879163	-0.050466258
0.081829941	-0.050817399
0.083984375	-0.05119303
0.087890625	-0.051861547
0.091796875	-0.052504666
0.095703125	-0.053117922
0.099609375	-0.053704562
0.10351562	-0.054267348
0.1060039	-0.05461521
0.10795514	-0.054879297
0.11132812	-0.055322677
0.11523438	-0.055812899
0.11914062	-0.056277933
0.12304688	-0.056717538
0.12695312	-0.057132417
0.13085938	-0.057522979
0.13476562	-0.057891078
0.13867188	-0.058237954
0.14178925	-0.058499796
0.14373787	-0.058657775
0.14648438	-0.058868415
0.15039062	-0.059151768
0.15429688	-0.059413322
0.15820312	-0.059652907
0.16210938	-0.059870717
0.16601562	-0.060067012
0.16992188	-0.060242333
0.17382812	-0.06039737
0.17773438	-0.060532376
0.18164062	-0.060647114
0.18554688	-0.060741095
0.18945312	-0.060813763
0.19335938	-0.060865075
0.19726562	-0.060894928
0.20117188	-0.060902996
0.20507812	-0.0608895
0.20898438	-0.060855545
0.21289062	-0.060802463
0.21679688	-0.060731223
0.22070312	-0.060641977
0.22460938	-0.060534666
0.22851562	-0.060409381
0.23242188	-0.060265915
0.23632812	-0.060103925
0.24023438	-0.059922409
0.24414062	-0.059720488
0.24804688	-0.059497669
0.25195312	-0.059253077
0.25585938	-0.058986185
0.25948009	-0.058720389
0.26143786	-0.058572419
0.26367188	-0.058392893
0.26757812	-0.058069633
0.27148438	-0.057728756
0.27539062	-0.057371879
0.27929688	-0.056998644
0.28320312	-0.05660779
0.28710938	-0.056197281
0.29101562	-0.055767718
0.29492188	-0.055319401
0.29852905	-0.054888833
0.30048477	-0.054651412
0.30273438	-0.054368452
0.30664062	-0.053868833
0.31054688	-0.053351218
0.31445312	-0.05281394
0.31835938	-0.052255973
0.32226562	-0.051676273
0.32617186	-0.051081446
0.33007904	-0.050475334
0.33398438	-0.049857205
0.33789062	-0.049222591
0.34179688	-0.048567708
0.34570312	-0.047887031
0.34949912	-0.0472077
0.35145335	-0.046855295
0.35351562	-0.046476608
0.35742188	-0.045754391
0.36132812	-0.045016863
0.36523438	-0.044255896
0.36914062	-0.043475719
0.37138206	-0.043026868
0.3733351	-0.042633139
0.37695312	-0.041900875
0.38085938	-0.041096571
0.38476562	-0.040267876
0.38851154	-0.03945412
0.39046645	-0.039027867
0.39257812	-0.038561302
0.39648438	-0.037691851
0.40039062	-0.036801148
0.40429688	-0.035880279
0.40679399	-0.035285826
0.40874668	-0.034820498
0.41210938	-0.034019386
0.41601562	-0.03308116
0.41992188	-0.032112976
0.42262072	-0.031436851
0.42457358	-0.0309474
0.42773438	-0.030155439
0.43164062	-0.029157353
0.43554688	-0.028126186
0.43799473	-0.027475788
0.43994717	-0.02695434
0.44335938	-0.026041128
0.44726562	-0.024980412
0.45103147	-0.023938802
0.45298473	-0.023398708
0.45507812	-0.022819894
0.45898438	-0.021734509
0.46289062	-0.020618954
0.46574997	-0.019794494
0.46770226	-0.019226898
0.47070312	-0.018349541
0.47460938	-0.017200614
0.47820992	-0.016120826
0.48016154	-0.01553254
0.48242188	-0.014849274
0.48632812	-0.013672353
0.49023438	-0.012477682
0.49244658	-0.011798584
0.49439883	-0.011196473
0.49804688	-0.010070316


==> tikz/stokes3_profile-6.tsv <==
-0.49902344	-0.0091804468
-0.49707031	-0.0085655584
-0.495397	-0.0080338521
-0.49442097	-0.007723436
-0.49316406	-0.0073245668
-0.49121094	-0.0067022106
-0.48941232	-0.0061237466
-0.48843636	-0.0058094909
-0.48730469	-0.0054459673
-0.48535156	-0.0048167538
-0.48346429	-0.0042027563
-0.48248841	-0.0038845882
-0.48144531	-0.0035449664
-0.47949219	-0.0029077539
-0.47755622	-0.0022696428
-0.4765804	-0.0019472199
-0.47558594	-0.0016190428
-0.47363281	-0.00097286206
-0.47169116	-0.00032320335
-0.47071543	4.1197891e-06
-0.46972656	0.00033531856
-0.46777344	0.00099035709
-0.4658625	0.0016368803
-0.46488675	0.0019676788
-0.46386719	0.0023124508
-0.46191406	0.0029741163
-0.46006144	0.0036070112
-0.45908566	0.0039408472
-0.45800781	0.00430838
-0.45605469	0.0049758901
-0.45428539	0.0055858825
-0.4533096	0.0059230624
-0.45214844	0.0063235353
-0.45019531	0.0069999676
-0.44854283	0.0075767232
-0.44756701	0.0079176316
-0.44628906	0.0083625678
-0.44433594	0.0090459714
-0.44282674	0.0095779513
-0.44185083	0.0099222724
-0.44042969	0.010422328
-0.43847656	0.011113615
-0.43713725	0.01158996
-0.43616124	0.011936874
-0.43457031	0.012500479
-0.43261719	0.013197707
-0.43146738	0.013609852
-0.4304912	0.013959606
-0.42871094	0.014596178
-0.42679299	0.015286269
-0.42581744	0.015638021
-0.42480469	0.016001735
-0.42285156	0.016704196
-0.42115966	0.017318456
-0.42018415	0.01767333
-0.41894531	0.018122172
-0.41699219	0.018831886
-0.41554701	0.019360097
-0.41457118	0.019717034
-0.41308594	0.020258572
-0.41113281	0.020974836
-0.40995166	0.021409289
-0.40897551	0.02176784
-0.40722656	0.022408422
-0.40534382	0.02310306
-0.40436846	0.023463919
-0.40332031	0.023850087
-0.40136719	0.02457051
-0.39977314	0.025161892
-0.39879753	0.02552399
-0.39746094	0.02601749
-0.39550781	0.026742094
-0.39421191	0.027225054
-0.393236	0.027588275
-0.39160156	0.028193993
-0.38964844	0.02892245
-0.38865965	0.029292318
-0.38768235	0.029656053
-0.38574219	0.030378491
-0.38408967	0.030997266
-0.3831142	0.031362801
-0.38183594	0.031838994
-0.37988281	0.032568886
-0.37854945	0.033069493
-0.37757373	0.03343556
-0.37597656	0.034031886
-0.37402344	0.034766337
-0.37301691	0.035145041
-0.37203993	0.035510218
-0.37011719	0.036227673
-0.36845411	0.036851992
-0.36747879	0.037218584
-0.36621094	0.037692186
-0.36425781	0.038422533
-0.36291597	0.038926032
-0.36194033	0.039291215
-0.36035156	0.039881883
-0.35839844	0.040611927
-0.3573705	0.040996504
-0.35639379	0.041359942
-0.35449219	0.0420659
-0.35279528	0.042700304
-0.35182027	0.043064812
-0.35058594	0.043521615
-0.34863281	0.044245687
-0.34723602	0.044766241
-0.34626058	0.045128329
-0.34472656	0.045692384
-0.34277344	0.046412904
-0.34165889	0.046824368
-0.3406827	0.047182837
-0.33886719	0.047846219
-0.33704276	0.048517558
-0.33606793	0.0488759
-0.33496094	0.049277045
-0.33300781	0.049984337
-0.33142303	0.050561109
-0.33044783	0.050915062
-0.32910156	0.05139818
-0.32714844	0.052101622
-0.32578314	0.052595149
-0.32480776	0.052945331
-0.32324219	0.05350066
-0.32128906	0.054194032
-0.32010621	0.054614814
-0.31913053	0.054959214
-0.31738281	0.055570379
-0.31542969	0.056256689
-0.31439448	0.056620281
-0.31341796	0.056959059
-0.31152344	0.057611745
-0.30961562	0.058272547
-0.30864058	0.058609902
-0.30761719	0.058959065
-0.30566406	0.059621818
-0.30381748	0.060251796
-0.30284221	0.06058345
-0.30175781	0.060946679
-0.29980469	0.061598929
-0.29797124	0.06221406
-0.29699587	0.062540334
-0.29589844	0.062902432
-0.29394531	0.063541315
-0.29206505	0.064157819
-0.29108943	0.064477242
-0.29003906	0.064817776
-0.28808594	0.065445939
-0.28613281	0.066074274
-0.28512694	0.066396965
-0.28415064	0.066706407
-0.28222656	0.067311704
-0.28027344	0.067925944
-0.27909265	0.068295999
-0.27811628	0.06859911
-0.27636719	0.069138146
-0.27441406	0.069738053
-0.27298619	0.070175523
-0.27200992	0.070472008
-0.27050781	0.070923648
-0.26855469	0.071505311
-0.26678418	0.072031026
-0.26580776	0.072319629
-0.26464844	0.072659553
-0.26269531	0.073226873
-0.26074219	0.073792047
-0.25951012	0.074146118
-0.25853325	0.07442364
-0.25683594	0.074902486
-0.25488281	0.075447053
-0.25308766	0.075945603
-0.25211121	0.076215572
-0.25097656	0.076526811
-0.24902344	0.077055725
-0.24707031	0.077579668
-0.2455581	0.077983399
-0.24458182	0.078241631
-0.24316406	0.078612299
-0.24121094	0.079115547
-0.23925781	0.079615576
-0.23786258	0.079972253
-0.23688682	0.080219406
-0.23535156	0.080603369
-0.23339844	0.081083496
-0.23144531	0.08155985
-0.22998332	0.081914654
-0.22900692	0.082149255
-0.22753906	0.082498097
-0.22558594	0.082954801
-0.22363281	0.083406306
-0.22188042	0.083808089
-0.22090338	0.084029876
-0.21972656	0.084293891
-0.21777344	0.084723439
-0.21582031	0.085143938
-0.21386719	0.085560963
-0.21248733	0.085853224
-0.2115109	0.086057322
-0.20996094	0.086377245
-0.20800781	0.086771312
-0.20605469	0.087158263
-0.20410156	0.087541572
-0.20271225	0.087811581
-0.20173587	0.087998632
-0.20019531	0.088289637
-0.19824219	0.088649231
-0.19628906	0.089001643
-0.19433594	0.0893514
-0.19245198	0.089684782
-0.1914737	0.089855567
-0.19042969	0.09003574
-0.18847656	0.090366198
-0.18652344	0.090686122
-0.18457031	0.090999281
-0.18261719	0.091309404
-0.18066406	0.091613644
-0.17957882	0.091780508
-0.1786021	0.091927555
-0.17675781	0.092201925
-0.17480469	0.092480891
-0.17285156	0.092747229
-0.17089844	0.093005184
-0.16894531	0.093257872
-0.16699219	0.093500486
-0.16544097	0.093684011
-0.16445735	0.093795342
-0.16308594	0.093949047
-0.16113281	0.09416104
-0.15917969	0.094360282
-0.15722656	0.094543203
-0.15527344	0.094710641
-0.15332031	0.094863907
-0.15136719	0.095007783
-0.14941406	0.095144436
-0.14746094	0.095269126
-0.14550781	0.095378899
-0.14355469	0.095473755
-0.14160156	0.095553734
-0.13964844	0.095617226
-0.13769531	0.095661587
-0.13574219	0.09568566
-0.13378906	0.095689076
-0.13183594	0.095672229
-0.12988281	0.0956365
-0.12792969	0.095582969
-0.12597656	0.095511511
-0.12402344	0.095421678
-0.12207031	0.095312713
-0.12011719	0.095181053
-0.11816406	0.09501831
-0.11621094	0.094818495
-0.11425781	0.094584513
-0.11230469	0.094323599
-0.11035156	0.094037235
-0.10897272	0.093819108
-0.10800343	0.093650093
-0.10644531	0.093366166
-0.10449219	0.092971106
-0.10253906	0.092540694
-0.10058594	0.092071219
-0.09957148	0.09180766
-0.098608293	0.091525922
-0.096679688	0.090959492
-0.094726562	0.090346937
-0.093506361	0.089933203
-0.092550806	0.089566943
-0.090820312	0.08891275
-0.089087186	0.08821551
-0.088135626	0.087785417
-0.086914062	0.087235323
-0.085077898	0.086366664
-0.084121282	0.085869148
-0.083007812	0.085285093
-0.081347568	0.084378008
-0.08038762	0.083806182
-0.079101562	0.083036051
-0.077817752	0.082234598
-0.076848337	0.081583317
-0.075418017	0.080612071
-0.074454351	0.079910903
-0.073242188	0.079016494
-0.07217191	0.078200548
-0.071196081	0.077407372
-0.070008105	0.076432961
-0.069034506	0.075584846
-0.067929967	0.074610659
-0.066956161	0.073705843
-0.065926518	0.072731352
-0.064951992	0.071766178
-0.063989901	0.070790503
-0.063013816	0.069761208
-0.062112361	0.068783929
-0.061135712	0.067684899
-0.060288185	0.066706323
-0.059310892	0.065533392
-0.058510381	0.064555341
-0.057668745	0.063476562
-0.056774965	0.062317308
-0.056061216	0.061336996
-0.055083153	0.059977861
-0.054407091	0.058997455
-0.05348216	0.057617188
-0.052785656	0.056558792
-0.052176109	0.055578427
-0.051197516	0.053987191
-0.050618995	0.053007346
-0.049907471	0.051757812
-0.049088811	0.050296662
-0.048565711	0.049315924
-0.047806086	0.047851562
-0.047087543	0.046440195
-0.046612022	0.045459854
-0.045896614	0.043945312
-0.04517824	0.042396459
-0.04474206	0.041417033
-0.044146761	0.040039062
-0.043345298	0.03816113
-0.042938517	0.037181746
-0.042514923	0.036132812
-0.041732369	0.034179688
-0.041178868	0.032787552
-0.040795761	0.031809714
-0.040197936	0.030273438
-0.039437519	0.028357925
-0.039047991	0.027380078
-0.038637769	0.026367188
-0.037822395	0.024414062
-0.03725719	0.023109946
-0.036816067	0.02213434
-0.03605963	0.020507812
-0.035371175	0.019102883
-0.034880691	0.018127344
-0.034099749	0.016601562
-0.033390599	0.015251415
-0.032901092	0.014273744
-0.032139496	0.012695312
-0.031457212	0.011189543
-0.031077635	0.010205837
-0.03061	0.0087890625
-0.030137291	0.0068359375
-0.029910462	0.0048828125
-0.029990422	0.0029296875
-0.030492925	0.0009765625
-0.031035354	-0.00027069874
-0.031804092	-0.0012543359
-0.032775238	-0.0023743278
-0.034169688	-0.0033479985
-0.035469836	-0.0038464382
-0.036358037	-0.0040495566
-0.038085938	-0.0040987737
-0.039254048	-0.0039678517
-0.040275273	-0.0036681535
-0.041992188	-0.0028425263
-0.043253115	-0.0021923126
-0.044294501	-0.0014225198
-0.0453314	-0.00035578755
-0.046286869	0.00097067703
-0.046825596	0.0021063216
-0.047143982	0.0030721719
-0.047550141	0.0048828125
-0.047831623	0.0068359375
-0.048003277	0.0087890625
-0.048108568	0.010742188
-0.048192705	0.012695312
-0.048300067	0.014648438
-0.048468543	0.016601562
-0.048700027	0.01840498
-0.048850516	0.019386719
-0.049073709	0.020507812
-0.049520028	0.022460938
-0.050060285	0.024414062
-0.050567769	0.026010935
-0.050902588	0.02699118
-0.051404629	0.028320312
-0.052204433	0.030273438
-0.052681126	0.03136276
-0.053141394	0.032341216
-0.054049081	0.034179688
-0.054619034	0.035280235
-0.055157448	0.036258347
-0.0561337	0.037963433
-0.056712319	0.038941711
-0.057406893	0.040039062
-0.058311115	0.041430795
-0.058974879	0.042409437
-0.059951084	0.043785369
-0.060662924	0.044763357
-0.061544196	0.045898438
-0.062404009	0.046989606
-0.063229599	0.047967566
-0.064204991	0.049102894
-0.06510202	0.050080494
-0.066077549	0.05111782
-0.067059575	0.05209403
-0.068034276	0.053041326
-0.069116179	0.054016965
-0.070090809	0.054879864
-0.071289062	0.055851067
-0.072271088	0.05663665
-0.073244052	0.057346181
-0.074646147	0.05831622
-0.075611363	0.058957528
-0.077148438	0.059880563
-0.078230327	0.060491774
-0.079191291	0.061010816
-0.081054688	0.061924092
-0.082201102	0.062432661
-0.083146957	0.062831999
-0.084960938	0.063472748
-0.086914062	0.064020355
-0.088638762	0.064340689
-0.089548228	0.064497538
-0.090820312	0.064607418
-0.092773438	0.064662243
-0.094634992	0.064555522
-0.09566191	0.064448356
-0.096679688	0.064210273
-0.098632812	0.063580874
-0.10022515	0.062859383
-0.10126796	0.062328101
-0.10248626	0.061346321
-0.10347295	0.060500629
-0.10428108	0.059525781
-0.10521599	0.058106082
-0.10572767	0.057140186
-0.10626875	0.055664062
-0.10672916	0.053710938
-0.10692454	0.051757812
-0.10690554	0.049804688
-0.10669457	0.047851562
-0.10631268	0.045898438
-0.1057801	0.043945312
-0.10546772	0.04297208
-0.10509948	0.041983693
-0.10429006	0.040039062
-0.10368062	0.038740672
-0.10318292	0.037758316
-0.1022874	0.036132812
-0.10164049	0.035032656
-0.10102912	0.034048333
-0.10005132	0.032560947
-0.099380798	0.031581633
-0.098420822	0.030273438
-0.097667704	0.029282493
-0.096891698	0.028297069
-0.095910269	0.027099751
-0.095078409	0.02611754
-0.094097552	0.025004539
-0.09321211	0.024024451
-0.092231719	0.022980152
-0.091294779	0.022000395
-0.090314559	0.02101391
-0.089325543	0.020035154
-0.088345541	0.019097822
-0.08730575	0.018119011
-0.086325765	0.017224157
-0.085235017	0.016245723
-0.084254937	0.01538823
-0.083114154	0.014409859
-0.08213388	0.013585398
-0.081054688	0.012696965
-0.079963404	0.011809671
-0.078986805	0.011038277
-0.07773865	0.010061899
-0.076761519	0.0093145125
-0.075465306	0.0083379343
-0.074487865	0.0076126735
-0.073242188	0.0067071259
-0.072163773	0.0059309964
-0.071187579	0.0052444693
-0.069782411	0.0042689268
-0.068808526	0.003599072
-0.067382812	0.0026438018
-0.066377686	0.0019717727
-0.06540112	0.0013343257
-0.063887197	0.00035933605
-0.062919305	-0.00026622361
-0.061523438	-0.0011272312
-0.060375338	-0.001848899
-0.059405477	-0.0024463311
-0.057758376	-0.0034124243
-0.056807482	-0.0040048865
-0.055664062	-0.0046539292
-0.05413731	-0.0055511809
-0.053204045	-0.0061224648
-0.051757812	-0.0068420511
-0.050442793	-0.0076325914
-0.049524653	-0.0081827433
-0.047851562	-0.0089184387
-0.046654891	-0.0096506998
-0.045729826	-0.010187479
-0.043945312	-0.010958002
-0.04279358	-0.011629426
-0.041847022	-0.012142705
-0.040039062	-0.012949919
-0.038871131	-0.013577708
-0.037906276	-0.014064006
-0.036132812	-0.014872068
-0.034875738	-0.015492396
-0.03390262	-0.015955668
-0.032226562	-0.016718643
-0.030805416	-0.017375893
-0.029829414	-0.017820365
-0.028320312	-0.018495512
-0.026659207	-0.019230597
-0.025681862	-0.019659162
-0.024414062	-0.020211146
-0.022460938	-0.021047161
-0.021457213	-0.021472995
-0.020480265	-0.021881979
-0.018554688	-0.022683742
-0.017139731	-0.023259898
-0.016162398	-0.02365521
-0.014648438	-0.024266239
-0.012730067	-0.025021999
-0.011752163	-0.025403703
-0.010742188	-0.025795154
-0.0087890625	-0.026545343
-0.0072358319	-0.0271284
-0.0062588266	-0.027492921
-0.0048828125	-0.02800409
-0.0029296875	-0.028716101
-0.0016309925	-0.029182065
-0.00065412441	-0.029530009
0.0009765625	-0.030108311
0.0029296875	-0.030785832
0.0040955036	-0.031185647
0.0050723273	-0.031517626
0.0068359375	-0.032114107
0.0087890625	-0.032760084
0.0099552498	-0.03314161
0.010931991	-0.033458351
0.012695312	-0.034027278
0.014648438	-0.034644093
0.015959337	-0.0350528
0.016935902	-0.035354966
0.018554688	-0.035852762
0.020507812	-0.036442162
0.022122436	-0.036921252
0.023098737	-0.037209255
0.024414062	-0.037593865
0.026367188	-0.038157799
0.028320312	-0.038710558
0.029436189	-0.03902378
0.030412786	-0.039295189
0.032226562	-0.039796233
0.034179688	-0.040325438
0.035966008	-0.040801292
0.036942131	-0.041059892
0.038085938	-0.041359376
0.040039062	-0.041865886
0.041992188	-0.042362075
0.043695904	-0.042788166
0.044671982	-0.043030809
0.045898438	-0.043332169
0.047851562	-0.043806795
0.049804688	-0.044271683
0.051686402	-0.044711727
0.05266245	-0.044938574
0.053710938	-0.045178592
0.055664062	-0.045621988
0.057617188	-0.046056653
0.059570312	-0.046482772
0.060971337	-0.046784497
0.061947533	-0.046992796
0.063476562	-0.047315656
0.065429688	-0.047721554
0.067382812	-0.048118788
0.069335938	-0.048508083
0.07063936	-0.048764551
0.071615628	-0.04895455
0.073242188	-0.04926785
0.075195312	-0.049637913
0.077148438	-0.0500002
0.079101562	-0.050355105
0.080784574	-0.050656058
0.08176052	-0.050829227
0.083007812	-0.051047345
0.084960938	-0.051384825
0.086914062	-0.051715789
0.088867188	-0.052039821
0.090820312	-0.052357349
0.092491623	-0.052624476
0.093467474	-0.052779067
0.094726562	-0.052975262
0.096679688	-0.053275527
0.098632812	-0.053569733
0.10058594	-0.053857138
0.10253906	-0.054138452
0.10449219	-0.054413816
0.10597049	-0.054618836
0.10694639	-0.054752571
0.10839844	-0.054948392
0.11035156	-0.055206667
0.11230469	-0.055458505
0.11425781	-0.055703718
0.11621094	-0.055942
0.11816406	-0.056174447
0.12011719	-0.056401031
0.12166384	-0.056576798
0.12263956	-0.056686227
0.12402344	-0.056838367
0.12597656	-0.05704856
0.12792969	-0.057252415
0.12988281	-0.057449992
0.13183594	-0.05764109
0.13378906	-0.057826053
0.13574219	-0.05800514
0.13769531	-0.058178875
0.13964844	-0.058347169
0.14160156	-0.058510403
0.14259736	-0.05859222
0.14357365	-0.0586699
0.14550781	-0.058821037
0.14746094	-0.058968303
0.14941406	-0.059110189
0.15136719	-0.059246696
0.15332031	-0.059377843
0.15527344	-0.059503617
0.15722656	-0.059623992
0.15917969	-0.059739142
0.16113281	-0.059849213
0.16308594	-0.059954266
0.16503906	-0.060054316
0.16699219	-0.060149236
0.16894531	-0.060238802
0.17089844	-0.060323505
0.17285156	-0.060402786
0.17480469	-0.060477029
0.17628296	-0.060529828
0.17725738	-0.060563082
0.17871094	-0.060609756
0.18066406	-0.060668169
0.18261719	-0.060721222
0.18457031	-0.060768916
0.18652344	-0.0608113
0.18847656	-0.060848428
0.19042969	-0.060880326
0.19238281	-0.060906984
0.19433594	-0.060928382
0.19628906	-0.060944502
0.19824219	-0.060955335
0.20019531	-0.06096091
0.20214844	-0.060961295
0.20410156	-0.06095658
0.20605469	-0.060946854
0.20800781	-0.060932181
0.20996094	-0.060912608
0.21191406	-0.060888156
0.21386719	-0.06085882
0.21582031	-0.060824574
0.21777344	-0.060785401
0.21972656	-0.060741311
0.22167969	-0.060692345
0.22363281	-0.060638463
0.22558594	-0.060579595
0.22659193	-0.060547865
0.22756915	-0.060515045
0.22949219	-0.060448228
0.23144531	-0.060375437
0.23339844	-0.060297747
0.23535156	-0.060215838
0.23730469	-0.060129554
0.23925781	-0.060038808
0.24121094	-0.059943427
0.24316406	-0.05984318
0.24511719	-0.059737939
0.24707031	-0.059627669
0.24902344	-0.059512416
0.25097656	-0.059392115
0.25292969	-0.05926697
0.25488281	-0.059137091
0.25683594	-0.059002424
0.25878906	-0.058862813
0.26074219	-0.058718276
0.26204689	-0.058619215
0.26302434	-0.058543498
0.26464844	-0.05841513
0.26660156	-0.058256255
0.26855469	-0.058093063
0.27050781	-0.057925253
0.27246094	-0.057752541
0.27441406	-0.057574813
0.27636719	-0.057391772
0.27832031	-0.057203674
0.28027344	-0.057010931
0.28222656	-0.056813862
0.28355729	-0.056677422
0.2845344	-0.056576016
0.28613281	-0.056408007
0.28808594	-0.056199006
0.29003906	-0.055985755
0.29199219	-0.055767827
0.29394531	-0.055544896
0.29589844	-0.055316468
0.29785156	-0.055083251
0.29980469	-0.05484594
0.30093775	-0.054706937
0.30191449	-0.054585673
0.30371094	-0.054360795
0.30566406	-0.054112505
0.30761719	-0.053859731
0.30957031	-0.053601892
0.31152344	-0.053338213
0.31347656	-0.053069645
0.31516538	-0.052834297
0.3161425	-0.052697374
0.31738281	-0.052521638
0.31933594	-0.052242486
0.32128906	-0.051959032
0.32324219	-0.051670533
0.32519531	-0.051375927
0.32714844	-0.051076316
0.328587	-0.050853343
0.32956389	-0.050701004
0.33105469	-0.050466754
0.33300781	-0.050156662
0.33496094	-0.049841798
0.33691406	-0.049520811
0.33886719	-0.049193976
0.34043621	-0.048928741
0.3414131	-0.04876295
0.34277344	-0.048530592
0.34472656	-0.048194412
0.34667969	-0.047853632
0.34863281	-0.047506566
0.35058594	-0.04715423
0.35184285	-0.046926136
0.35281949	-0.046748026
0.35449219	-0.046441735
0.35644531	-0.046080651
0.35839844	-0.045714095
0.36035156	-0.045341015
0.36192709	-0.045037547
0.36290382	-0.044848985
0.36425781	-0.044586643
0.36621094	-0.044206218
0.36816406	-0.043820882
0.37011719	-0.043428731
0.37174025	-0.0431
0.37271697	-0.042901774
0.37402344	-0.042635693
0.37597656	-0.042235814
0.37792969	-0.041830709
0.37988281	-0.04141868
0.38131992	-0.041113592
0.38229649	-0.040905861
0.38378906	-0.040587747
0.38574219	-0.040168619
0.38769531	-0.039743089
0.38964844	-0.039311486
0.39069908	-0.039078946
0.39167557	-0.038862116
0.39355469	-0.038444227
0.39550781	-0.038005414
0.39746094	-0.037559123
0.39892633	-0.037221984
0.39990285	-0.036997009
0.40136719	-0.036659269
0.40332031	-0.036206052
0.40527344	-0.03574572
0.40699827	-0.035334707
0.40797489	-0.035101817
0.40917969	-0.034814114
0.41113281	-0.034345999
0.41308594	-0.033871297
0.41493101	-0.033417055
0.41590761	-0.033176519
0.41699219	-0.032909114
0.41894531	-0.032426618
0.42089844	-0.031938016
0.42274458	-0.031470337
0.42372115	-0.031222893
0.42480469	-0.030948237
0.42675781	-0.030452205
0.42871094	-0.029949992
0.43045533	-0.029496468
0.43143181	-0.029242595
0.43261719	-0.028934589
0.43457031	-0.028425582
0.43652344	-0.027909634
0.43807363	-0.027496535
0.43904999	-0.027236378
0.44042969	-0.02686922
0.44238281	-0.026347029
0.44433594	-0.025817301
0.4456075	-0.025470983
0.44658383	-0.025204903
0.44824219	-0.024753229
0.45019531	-0.024216609
0.45208317	-0.023691174
0.45305953	-0.023419275
0.45410156	-0.023129243
0.45605469	-0.022584825
0.45800781	-0.022033719
0.45946243	-0.021620243
0.46043871	-0.021342612
0.46191406	-0.020923521
0.46386719	-0.020365173
0.46579554	-0.019806869
0.46677182	-0.019523995
0.46777344	-0.019234007
0.46972656	-0.018667997
0.47167969	-0.018095193
0.47304431	-0.017692581
0.47402057	-0.017404461
0.47558594	-0.016943066
0.47753906	-0.016362971
0.47925741	-0.015847471
0.48023358	-0.015554468
0.48144531	-0.015191439
0.48339844	-0.014604398
0.48535156	-0.014010478
0.48639607	-0.013692559
0.48737247	-0.013395205
0.48925781	-0.012821255
0.49121094	-0.012220365
0.49251082	-0.011818643
0.49348703	-0.011516813
0.49511719	-0.01101347
0.49707031	-0.010405265
0.49857824	-0.0099322368
0.49955437	-0.0096258949


==> tikz/stokes3_profile-7.tsv <==
-0.49951172	-0.009351694
-0.49853516	-0.0090433922
-0.49788925	-0.0088389309
-0.49740106	-0.0086844247
-0.49658203	-0.0084254845
-0.49560547	-0.0081154062
-0.4948859	-0.0078861458
-0.49439774	-0.0077306311
-0.49365234	-0.0074935042
-0.49267578	-0.0071816931
-0.49189262	-0.0069304749
-0.49140448	-0.0067738884
-0.49072266	-0.0065555339
-0.48974609	-0.006241955
-0.48890909	-0.0059718616
-0.48842098	-0.0058143015
-0.48779297	-0.0056119328
-0.48681641	-0.0052965189
-0.4859351	-0.0050103835
-0.485447	-0.0048518334
-0.48486328	-0.0046625651
-0.48388672	-0.0043453398
-0.48297035	-0.0040460534
-0.48248228	-0.0038865228
-0.48193359	-0.0037074932
-0.48095703	-0.0033883911
-0.48001491	-0.0030788296
-0.47952686	-0.0029182943
-0.47900391	-0.0027465544
-0.47802734	-0.0024254561
-0.47706892	-0.0021085868
-0.47658089	-0.0019470444
-0.47607422	-0.0017796106
-0.47509766	-0.0014565784
-0.47413203	-0.0011353802
-0.473644	-0.00097283899
-0.47314453	-0.00080675414
-0.47216797	-0.00048176449
-0.47120382	-0.00015922279
-0.4707158	4.2394852e-06
-0.47021484	0.0001717399
-0.46923828	0.00049861254
-0.46828409	0.00081974232
-0.46779607	0.00098417994
-0.46728516	0.0011560164
-0.46630859	0.0014847501
-0.46537226	0.0018015354
-0.46488423	0.0019668194
-0.46435547	0.002145553
-0.46337891	0.0024760399
-0.46246778	0.0027859022
-0.46197973	0.0029520183
-0.46142578	0.0031401843
-0.46044922	0.0034723681
-0.45957032	0.003772769
-0.45908226	0.0039397
-0.45849609	0.0041397872
-0.45751953	0.004473697
-0.45667985	0.0047621413
-0.45619178	0.0049298895
-0.45556641	0.0051444037
-0.45458984	0.0054801376
-0.45379644	0.0057540795
-0.45330835	0.0059226453
-0.45263672	0.0061541385
-0.45166016	0.0064916443
-0.45091978	0.0067485213
-0.45043167	0.0069178983
-0.44970703	0.0071689136
-0.44873047	0.0075082698
-0.44804984	0.0077455084
-0.4475617	0.0079156202
-0.44677734	0.0081885186
-0.44580078	0.0085296032
-0.44518613	0.0087448468
-0.44469796	0.0089157315
-0.44384766	0.0092129809
-0.44287109	0.0095557847
-0.44232844	0.0097465245
-0.44184021	0.0099180669
-0.44091797	0.010241873
-0.43996463	0.010578141
-0.43947664	0.010750483
-0.43896484	0.010930821
-0.43798828	0.011275215
-0.43711807	0.01158349
-0.43663004	0.011756503
-0.43603516	0.01196691
-0.43505859	0.012312939
-0.4342769	0.012591006
-0.43378883	0.012764662
-0.43310547	0.01300727
-0.43212891	0.013354976
-0.43144115	0.013600671
-0.43095303	0.013775021
-0.43017578	0.014052142
-0.42919922	0.01440163
-0.42861091	0.014612593
-0.42812274	0.014787609
-0.42724609	0.015101546
-0.42627447	0.015451089
-0.42578652	0.015626898
-0.42529297	0.015804292
-0.42431641	0.016155457
-0.42345459	0.016466696
-0.42296657	0.016643087
-0.42236328	0.016860636
-0.42138672	0.017213493
-0.42063971	0.017484382
-0.42015164	0.017661373
-0.41943359	0.017921156
-0.41845703	0.018275592
-0.41782927	0.018503997
-0.41734113	0.018681501
-0.41650391	0.018985402
-0.41552734	0.019341352
-0.41502299	0.01952539
-0.41453469	0.019703406
-0.41357422	0.020053439
-0.41270935	0.020370025
-0.41222137	0.020548789
-0.41162109	0.02076806
-0.41064453	0.021125411
-0.40991159	0.021394596
-0.40942353	0.021573856
-0.40869141	0.02184213
-0.40771484	0.022201227
-0.40711827	0.022421082
-0.40663011	0.022600827
-0.40576172	0.022920016
-0.40481677	0.02326888
-0.40432885	0.023449308
-0.40380859	0.023641186
-0.40283203	0.02400158
-0.40203092	0.024298316
-0.40154291	0.024479082
-0.40087891	0.024724238
-0.39990234	0.025085661
-0.39924728	0.025328807
-0.39875919	0.025509862
-0.39794922	0.025809601
-0.39697266	0.026172398
-0.3964666	0.02636059
-0.39597829	0.026541844
-0.39501953	0.026897458
-0.39417595	0.027211571
-0.39368799	0.027393341
-0.39306641	0.027624066
-0.39208984	0.027987277
-0.39139928	0.028244947
-0.39091122	0.028426949
-0.39013672	0.028714949
-0.38916016	0.029079416
-0.38862502	0.029279394
-0.3881368	0.029461578
-0.38720703	0.029808056
-0.38634089	0.030132157
-0.38585297	0.030314858
-0.38525391	0.030538323
-0.38427734	0.030903134
-0.38357016	0.031168112
-0.38308213	0.031350865
-0.38232422	0.031633761
-0.38134766	0.031999704
-0.38080124	0.032204793
-0.38031306	0.032387688
-0.37939453	0.032731131
-0.37852146	0.033058839
-0.37803356	0.033242075
-0.37744141	0.033463504
-0.37646484	0.033829241
-0.37575408	0.034096275
-0.37526608	0.034279443
-0.37451172	0.034561495
-0.37353516	0.034927879
-0.37298702	0.035133813
-0.37249885	0.035316886
-0.37158203	0.035660006
-0.37070845	0.035988237
-0.37022058	0.036171607
-0.36962891	0.036392868
-0.36865234	0.03675855
-0.36794104	0.037025785
-0.36745306	0.037208911
-0.36669922	0.037490608
-0.36572266	0.03785673
-0.36517308	0.038062997
-0.36468492	0.038245796
-0.36376953	0.038587752
-0.36289238	0.038916829
-0.36240455	0.03909991
-0.36181641	0.039319404
-0.36083984	0.03968413
-0.36012161	0.03995314
-0.35963364	0.040135707
-0.35888672	0.040413939
-0.35791016	0.040778879
-0.35734948	0.040988626
-0.35686133	0.041170768
-0.35595703	0.041507252
-0.3550638	0.041841093
-0.35457601	0.042023462
-0.35400391	0.042236008
-0.35302734	0.042599101
-0.35228758	0.042875173
-0.35179967	0.043057001
-0.35107422	0.043325871
-0.35009766	0.04368902
-0.34950935	0.043908179
-0.34902129	0.044089537
-0.34814453	0.044414125
-0.34721731	0.044758896
-0.34672956	0.044940394
-0.34619141	0.045139318
-0.34521484	0.045500401
-0.34443432	0.045790234
-0.34394647	0.045971181
-0.34326172	0.046223555
-0.34228516	0.046584388
-0.34164854	0.046820251
-0.34116054	0.047000578
-0.34033203	0.047305287
-0.33935547	0.04766602
-0.3388605	0.047849105
-0.33837186	0.048028468
-0.33740234	0.048384001
-0.33655504	0.04869618
-0.33606727	0.048875818
-0.33544922	0.04910179
-0.33447266	0.049459286
-0.33375798	0.049721858
-0.33327009	0.049900645
-0.33251953	0.050173872
-0.33154297	0.050530599
-0.33095606	0.050745337
-0.330468	0.050923213
-0.32958984	0.051241779
-0.32863732	0.051588929
-0.32814966	0.051766785
-0.32763672	0.051952297
-0.32666016	0.052305214
-0.32582465	0.052608653
-0.3253369	0.052785639
-0.32470703	0.053012395
-0.32373047	0.053364248
-0.32300639	0.053626063
-0.3225185	0.053801959
-0.32177734	0.054067258
-0.32080078	0.054417603
-0.32018074	0.054640421
-0.31969272	0.054814986
-0.31884766	0.055115486
-0.31787109	0.055464242
-0.3173471	0.05565139
-0.31685903	0.05582473
-0.31591797	0.056157307
-0.31499203	0.056485776
-0.31450431	0.056658734
-0.31396484	0.05684834
-0.31298828	0.057191061
-0.31213891	0.057490413
-0.31165113	0.057662017
-0.31103516	0.057876774
-0.31005859	0.058216903
-0.30927458	0.058490865
-0.30878673	0.058660888
-0.30810547	0.058896399
-0.30712891	0.05923407
-0.3063994	0.059487087
-0.30591149	0.05965568
-0.30517578	0.059907926
-0.30419922	0.060242966
-0.30351252	0.06047905
-0.30302456	0.060646071
-0.30224609	0.060910617
-0.30126953	0.061242953
-0.30061354	0.061466612
-0.30012556	0.061632161
-0.29931641	0.061904742
-0.29833984	0.062234198
-0.29770153	0.062449693
-0.29721352	0.06261351
-0.29638672	0.062889113
-0.29541016	0.063214941
-0.29477392	0.063427453
-0.2942859	0.063589612
-0.29345703	0.063863232
-0.29248047	0.064185667
-0.29183099	0.06440022
-0.29134296	0.064560557
-0.29052734	0.064826686
-0.28955078	0.065145286
-0.28887051	0.065367393
-0.28838248	0.065525907
-0.28759766	0.065779023
-0.28662109	0.066093523
-0.28589103	0.066328777
-0.28540298	0.066485309
-0.28466797	0.066719347
-0.28369141	0.067029568
-0.2828912	0.06728406
-0.28240317	0.067438725
-0.28173828	0.067647921
-0.28076172	0.067954126
-0.27987114	0.068233593
-0.27938309	0.068386331
-0.27880859	0.068564788
-0.27783203	0.06886679
-0.27685547	0.069169063
-0.27634128	0.069327993
-0.27585304	0.069477758
-0.27490234	0.069768081
-0.27392578	0.070065946
-0.27327663	0.070263781
-0.27278851	0.070411707
-0.27197266	0.07065746
-0.27099609	0.070950679
-0.2701879	0.071193385
-0.26969979	0.071339469
-0.26904297	0.071534807
-0.26806641	0.071823732
-0.26708984	0.072112433
-0.26658606	0.072261083
-0.266098	0.07240422
-0.26513672	0.072684727
-0.26416016	0.072968967
-0.26344551	0.073176714
-0.26295733	0.073317974
-0.26220703	0.073533881
-0.26123047	0.073813504
-0.26027735	0.074086142
-0.25978915	0.074225462
-0.25927734	0.074370683
-0.25830078	0.074646236
-0.25732422	0.074921035
-0.25659165	0.075126944
-0.25610347	0.075263627
-0.25537109	0.075467656
-0.25439453	0.07573807
-0.25341797	0.076008052
-0.25287695	0.076157414
-0.25238886	0.076291361
-0.25146484	0.076543629
-0.25048828	0.076809184
-0.24961881	0.077045289
-0.24913059	0.077177433
-0.24853516	0.077337691
-0.24755859	0.077598877
-0.24658203	0.077859184
-0.24583814	0.078057244
-0.24534997	0.078186703
-0.24462891	0.078376905
-0.24365234	0.078632951
-0.24267578	0.078888147
-0.24202194	0.079058626
-0.24153373	0.079185275
-0.24072266	0.079394666
-0.23974609	0.079645206
-0.23876953	0.0798951
-0.23816675	0.080049058
-0.23767862	0.080173055
-0.23681641	0.080390936
-0.23583984	0.080636043
-0.23486328	0.080880495
-0.23427031	0.081028678
-0.23378221	0.081150032
-0.23291016	0.08136573
-0.23193359	0.081605537
-0.23095703	0.081844614
-0.23033048	0.081997662
-0.22984228	0.082116293
-0.22900391	0.082319056
-0.22802734	0.08255358
-0.22705078	0.08278738
-0.22634462	0.082956041
-0.22585639	0.083072075
-0.22509766	0.083251462
-0.22412109	0.083480513
-0.22314453	0.083708575
-0.22230762	0.083903474
-0.2218193	0.084016773
-0.22119141	0.084161802
-0.22021484	0.084385337
-0.21923828	0.08460724
-0.21826172	0.084828491
-0.21772448	0.084949955
-0.21723641	0.085059541
-0.21630859	0.085266647
-0.21533203	0.085482289
-0.21435547	0.085697105
-0.21356181	0.085870939
-0.21307342	0.085977342
-0.21240234	0.086122815
-0.21142578	0.086332499
-0.21044922	0.086540454
-0.20947266	0.086747553
-0.2088338	0.086882485
-0.20834559	0.086984899
-0.20751953	0.087157153
-0.20654297	0.087358466
-0.20556641	0.087558416
-0.20458984	0.08775752
-0.20401735	0.087873697
-0.20352915	0.087971868
-0.20263672	0.088150138
-0.20166016	0.088342691
-0.20068359	0.088533815
-0.19970703	0.088723961
-0.19909249	0.088842969
-0.19860427	0.08893664
-0.19775391	0.089098597
-0.19677734	0.089281914
-0.19580078	0.089463466
-0.19482422	0.089644074
-0.19403527	0.08978894
-0.19354673	0.089877904
-0.19287109	0.090000112
-0.19189453	0.090174227
-0.19091797	0.090345797
-0.18994141	0.090516075
-0.18896484	0.090685172
-0.18832658	0.09079481
-0.18783821	0.090877818
-0.18701172	0.091017266
-0.18603516	0.091179162
-0.18505859	0.091338678
-0.18408203	0.091496934
-0.18310547	0.091653824
-0.18241054	0.091764337
-0.18192197	0.091841175
-0.18115234	0.091961359
-0.18017578	0.092111006
-0.17919922	0.092257734
-0.17822266	0.092402697
-0.17724609	0.092546488
-0.17626953	0.092688269
-0.17572867	0.092765989
-0.17524048	0.092835177
-0.17431641	0.092964975
-0.17333984	0.09309875
-0.17236328	0.093229518
-0.17138672	0.093358462
-0.17041016	0.093486305
-0.16943359	0.093612096
-0.16864283	0.093712176
-0.16815342	0.093773092
-0.16748047	0.093856325
-0.16650391	0.09397453
-0.16552734	0.094088976
-0.16455078	0.094200298
-0.16357422	0.094309302
-0.16259766	0.094416882
-0.16162109	0.094522523
-0.16064453	0.094625152
-0.15990367	0.094701083
-0.15941366	0.094750166
-0.15869141	0.094822183
-0.15771484	0.094917003
-0.15673828	0.095007447
-0.15576172	0.095093878
-0.15478516	0.095176852
-0.15380859	0.095256601
-0.15283203	0.095333983
-0.15185547	0.095409391
-0.15087891	0.095481656
-0.14990234	0.095550067
-0.14892578	0.095614557
-0.14796236	0.09567447
-0.14746766	0.095703531
-0.14697266	0.095732348
-0.14599609	0.095787293
-0.14501953	0.095839726
-0.14404297	0.095888503
-0.14306641	0.095932576
-0.14208984	0.095972019
-0.14111328	0.096007214
-0.14013672	0.096038549
-0.13916016	0.096066137
-0.13818359	0.096089967
-0.13720703	0.096109995
-0.13623047	0.09612617
-0.13525391	0.09613843
-0.13427734	0.096146658
-0.13330078	0.096150627
-0.13232422	0.096150028
-0.13134766	0.096144515
-0.13037109	0.096133744
-0.12939453	0.096117404
-0.12841797	0.096095239
-0.12744141	0.096067064
-0.12646484	0.096032858
-0.12548828	0.09599285
-0.12451172	0.095947326
-0.12353516	0.095896532
-0.12255859	0.095840738
-0.12158203	0.095780223
-0.12077375	0.095726165
-0.12029592	0.095690256
-0.11962891	0.095639599
-0.11865234	0.09555996
-0.11767578	0.095474297
-0.11669922	0.09538276
-0.11572266	0.095283825
-0.11474609	0.095175944
-0.11376953	0.095059131
-0.11279297	0.094935287
-0.11181641	0.094804803
-0.11129293	0.094731767
-0.11080801	0.094659073
-0.10986328	0.094516015
-0.10888672	0.094358985
-0.10791016	0.094190981
-0.10693359	0.094013974
-0.10599806	0.093837222
-0.10551568	0.093740847
-0.10498047	0.093633078
-0.10400391	0.093427331
-0.10302734	0.093209526
-0.10205078	0.092981967
-0.10137871	0.092819739
-0.10089318	0.092696036
-0.10009766	0.092489926
-0.099121094	0.092226246
-0.098144531	0.091951586
-0.097635133	0.091803308
-0.097149384	0.091653797
-0.096191406	0.091356627
-0.095214844	0.091042954
-0.094637498	0.09085112
-0.094153195	0.090680848
-0.093261719	0.090367369
-0.092301857	0.090019649
-0.091817793	0.089835948
-0.091308594	0.089638857
-0.090332031	0.089256744
-0.089608603	0.088965146
-0.089125289	0.088759666
-0.088378906	0.088443101
-0.087505776	0.088063145
-0.087023104	0.087841744
-0.086425781	0.087567554
-0.085492617	0.087129002
-0.085009312	0.086890691
-0.084472656	0.086623928
-0.083556969	0.086159955
-0.083073686	0.085903214
-0.082519531	0.085607372
-0.081686704	0.085153757
-0.081203123	0.084877868
-0.080566406	0.084514337
-0.079871198	0.084108618
-0.079386214	0.083813465
-0.078613281	0.083341646
-0.078101891	0.083022693
-0.077614644	0.082707578
-0.076863282	0.082220561
-0.076378272	0.081894187
-0.075683594	0.081425045
-0.075170653	0.081072159
-0.074682906	0.080725546
-0.073999322	0.080238358
-0.073513089	0.079880036
-0.072855582	0.079393114
-0.072370236	0.079022502
-0.071777344	0.078566465
-0.071251083	0.078155489
-0.070763048	0.077761959
-0.070160563	0.077274335
-0.069673256	0.076867495
-0.069092554	0.076380109
-0.068605746	0.075959656
-0.068045589	0.075472538
-0.067558881	0.075038402
-0.067018237	0.074551404
-0.06653154	0.074103201
-0.066009296	0.073616119
-0.0655223	0.07315384
-0.065017074	0.072666646
-0.06452977	0.072190033
-0.064040577	0.07170269
-0.063553127	0.071211015
-0.063079076	0.070723411
-0.06259139	0.07021631
-0.062131311	0.069728517
-0.06164336	0.069205755
-0.061196439	0.06871775
-0.060708345	0.068178761
-0.0602739	0.067690492
-0.05978566	0.067134943
-0.059362884	0.066646431
-0.058874458	0.066074195
-0.058462624	0.065585517
-0.057974151	0.064996094
-0.057572534	0.064507558
-0.057135921	0.063964844
-0.056692221	0.06341082
-0.056310092	0.062922181
-0.05582167	0.062294287
-0.055448469	0.061805321
-0.054959852	0.061159649
-0.054594769	0.060670893
-0.054144375	0.060058594
-0.053748751	0.059517549
-0.053399446	0.059028724
-0.052910926	0.058342118
-0.052568996	0.057853014
-0.052080383	0.057147652
-0.05174515	0.056659062
-0.051403773	0.056152344
-0.050927785	0.055442127
-0.050606026	0.054952927
-0.050117442	0.054204068
-0.049801758	0.053715467
-0.049489055	0.053222656
-0.04900325	0.052453147
-0.048699676	0.051964088
-0.048272824	0.051269531
-0.047912791	0.050679139
-0.047620663	0.050189756
-0.04713198	0.049368015
-0.046844904	0.048879266
-0.046532867	0.048339844
-0.046073951	0.047542347
-0.045797206	0.047053348
-0.045424258	0.046386719
-0.04503652	0.045688938
-0.044769799	0.045199776
-0.044355446	0.044433594
-0.044018767	0.04380612
-0.043761586	0.043316902
-0.043324748	0.042480469
-0.04301991	0.041891445
-0.042772401	0.041402268
-0.042332895	0.040527344
-0.042040662	0.039939608
-0.041803104	0.039450444
-0.041380944	0.038574219
-0.041081289	0.037945103
-0.040854034	0.037455951
-0.040470301	0.036621094
-0.040142797	0.035899331
-0.039926201	0.035410277
-0.039602543	0.034667969
-0.039225839	0.033793126
-0.039019823	0.033304126
-0.038777264	0.032714844
-0.038380551	0.031738281
-0.038135134	0.031123534
-0.037945487	0.030634484
-0.037620767	0.029785156
-0.037271907	0.0288564
-0.037092021	0.028367344
-0.03690008	0.027832031
-0.036554561	0.026855469
-0.036257623	0.026002537
-0.036090734	0.025513562
-0.035886054	0.024902344
-0.035562161	0.023925781
-0.035278291	0.023061943
-0.035119813	0.022573066
-0.034927474	0.021972656
-0.034615434	0.020996094
-0.034319125	0.020070625
-0.034163539	0.019581883
-0.033992498	0.019042969
-0.033681488	0.018066406
-0.033366979	0.017089844
-0.033206569	0.01659087
-0.033049232	0.016102847
-0.032737965	0.015136719
-0.032421218	0.014160156
-0.032244882	0.013614035
-0.032090091	0.013126198
-0.031802618	0.012207031
-0.031504801	0.011230469
-0.031303781	0.010548126
-0.031168723	0.010058904
-0.030963525	0.0092773438
-0.030731467	0.0083007812
-0.030531647	0.0073242188
-0.030372881	0.0063476562
-0.030288347	0.0056826901
-0.030247636	0.0051885743
-0.030208065	0.0043945312
-0.030216508	0.0034179688
-0.030254476	0.0027752095
-0.030315111	0.0022926374
-0.030456248	0.0014648438
-0.030707054	0.00048828125
-0.031052828	-0.00045765065
-0.031266544	-0.00093816347
-0.031548529	-0.0014648438
-0.032020494	-0.0022340579
-0.03238332	-0.0027184533
-0.03286375	-0.0032950813
-0.033344183	-0.0037743056
-0.033821166	-0.0042148667
-0.034463342	-0.0046913286
-0.034939734	-0.0050288268
-0.035644531	-0.0054118883
-0.036510878	-0.0057427136
-0.036989619	-0.0058963286
-0.037597656	-0.0060145723
-0.038574219	-0.0061151204
-0.039550781	-0.0060893881
-0.040509754	-0.0059559373
-0.041010544	-0.0058583327
-0.041514699	-0.0056848471
-0.042480469	-0.0052385563
-0.043078355	-0.0049609242
-0.043586934	-0.004627157
-0.044159353	-0.004117509
-0.044675752	-0.0036042531
-0.045074543	-0.003120157
-0.045431282	-0.0024414062
-0.045775313	-0.0015705713
-0.045933836	-0.0010865464
-0.046059895	-0.00048828125
-0.0462153	0.00048828125
-0.046286302	0.0014648438
-0.046282468	0.0024414062
-0.046213378	0.0034179688
-0.04608929	0.0043945312
-0.045955707	0.0051813371
-0.04586221	0.0056705329
-0.045714599	0.0063476562
-0.045485674	0.0073242188
-0.045244784	0.0083007812
-0.045021601	0.0092011241
-0.044903052	0.0096878508
-0.044772095	0.010253906
-0.044562732	0.011230469
-0.044384	0.012207031
-0.044242519	0.013183594
-0.044143138	0.014160156
-0.04408949	0.015136719
-0.044084324	0.016113281
-0.044129171	0.017089844
-0.044224555	0.018066406
-0.044369892	0.019042969
-0.044563978	0.020019531
-0.044797568	0.020968933
-0.04492936	0.02145661
-0.045090492	0.021972656
-0.045418408	0.022949219
-0.045745796	0.023823175
-0.045938483	0.024312882
-0.046191413	0.024902344
-0.046630926	0.025878906
-0.046867633	0.026381962
-0.047110788	0.026870887
-0.047599265	0.027821533
-0.047857568	0.028308939
-0.048134482	0.028808594
-0.048617211	0.02966036
-0.048900084	0.030149424
-0.049267793	0.030761719
-0.049683926	0.031443594
-0.049988205	0.031932374
-0.050476699	0.032700172
-0.050791002	0.033187961
-0.051123351	0.033691406
-0.051602218	0.034409616
-0.051932461	0.03489824
-0.052420931	0.035609355
-0.052758644	0.036097744
-0.053128069	0.036621094
-0.05359213	0.037274451
-0.05394352	0.037762993
-0.054431947	0.038434476
-0.054789902	0.038922955
-0.055257078	0.039550781
-0.055643027	0.040066765
-0.056014075	0.040555223
-0.056502467	0.041194416
-0.056879954	0.041682916
-0.05736824	0.042308644
-0.057752516	0.042797039
-0.058240785	0.043409173
-0.058632188	0.043897463
-0.059069377	0.044433594
-0.059519307	0.044983267
-0.059925971	0.045471702
-0.060414145	0.046054925
-0.060829315	0.046543376
-0.061317424	0.04711244
-0.061742252	0.047600768
-0.062230231	0.048154813
-0.062665974	0.048642945
-0.063153768	0.049181108
-0.063601824	0.049669075
-0.064089503	0.050190489
-0.064551542	0.050678188
-0.06503892	0.051182492
-0.065516676	0.051669983
-0.0660038	0.052156697
-0.066499525	0.05264383
-0.066986404	0.05311294
-0.067501968	0.053599882
-0.067988641	0.054051849
-0.068525679	0.054538737
-0.069012103	0.05497411
-0.069572399	0.055461191
-0.070058895	0.055879869
-0.070645195	0.056367243
-0.071132133	0.056768808
-0.071748046	0.057256381
-0.072235653	0.057640652
-0.072753906	0.058030146
-0.073384034	0.058492808
-0.073867978	0.058842954
-0.074576415	0.059329856
-0.075062219	0.059659736
-0.075683594	0.060056259
-0.076328156	0.060454249
-0.076810844	0.060746962
-0.077636719	0.061213852
-0.078165769	0.061502361
-0.078648524	0.061757648
-0.079589844	0.062223571
-0.080127942	0.062477779
-0.080609796	0.062698441
-0.081542969	0.063094752
-0.082273935	0.063385721
-0.082756739	0.063570544
-0.083496094	0.063825846
-0.084472656	0.064139201
-0.08527287	0.064369777
-0.085760619	0.064500388
-0.086425781	0.064661076
-0.087402344	0.064880462
-0.088378906	0.065072986
-0.089355469	0.065224197
-0.090332031	0.065323143
-0.091308594	0.065373659
-0.092285156	0.065384053
-0.093261719	0.06535359
-0.094238281	0.065279239
-0.095214844	0.065158207
-0.096191406	0.064984222
-0.097167969	0.064743751
-0.09787264	0.064528685
-0.098379538	0.064364686
-0.099121094	0.064061755
-0.09997828	0.063665776
-0.10048131	0.063422899
-0.10107422	0.063059987
-0.10172096	0.06262059
-0.10222946	0.062261762
-0.10280537	0.061766382
-0.10330253	0.061312693
-0.10376845	0.060820147
-0.10425589	0.06024349
-0.10463559	0.059756982
-0.10507663	0.059082031
-0.10542247	0.058502786
-0.10567173	0.058016141
-0.10607036	0.057128906
-0.1063556	0.05636214
-0.1065139	0.05587698
-0.10669955	0.055175781
-0.10690359	0.054199219
-0.10704338	0.053222656
-0.10712478	0.052246094
-0.10715189	0.051269531
-0.10712839	0.050292969
-0.10705797	0.049316406
-0.10694296	0.048339844
-0.10678553	0.047363281
-0.10658825	0.046386719
-0.10646179	0.045835312
-0.10633511	0.045344011
-0.10607835	0.044433594
-0.10576872	0.043457031
-0.10553658	0.042785124
-0.10535684	0.042295117
-0.10504721	0.041503906
-0.10467114	0.04060559
-0.10445801	0.040117365
-0.1041948	0.039550781
-0.10374062	0.038612849
-0.10349582	0.03812551
-0.10321748	0.037597656
-0.10274841	0.036736904
-0.10247411	0.036248376
-0.10211971	0.035644531
-0.10169597	0.034941622
-0.10139307	0.034452143
-0.10090513	0.033691406
-0.10058521	0.033204236
-0.10025519	0.032713571
-0.099766337	0.032004542
-0.099421649	0.03151525
-0.09893298	0.030841468
-0.098574342	0.030352869
-0.098143014	0.029785156
-0.097712085	0.029226033
-0.097327631	0.028735831
-0.096838424	0.028125648
-0.096440106	0.027636193
-0.095951076	0.027049466
-0.095539254	0.026560507
-0.095050486	0.0259947
-0.094625245	0.025506264
-0.094136776	0.02495929
-0.093698441	0.02447105
-0.093210103	0.023941293
-0.092757696	0.023454368
-0.092280197	0.022949219
-0.091804838	0.022452692
-0.091329373	0.021962785
-0.09083954	0.021464971
-0.090351131	0.020975231
-0.089861346	0.020490492
-0.089360017	0.020000886
-0.088870234	0.019528322
-0.088378906	0.019060338
-0.087867172	0.018576573
-0.087379058	0.018124368
-0.08685042	0.017636129
-0.086362044	0.017193854
-0.085820936	0.01670544
-0.085332332	0.016272474
-0.084778662	0.015783994
-0.084289964	0.015359689
-0.083723823	0.014871109
-0.083234947	0.014455069
-0.082656338	0.013966412
-0.082167335	0.013558189
-0.081576245	0.013069496
-0.081087087	0.012668735
-0.080566406	0.012246619
-0.079994257	0.011785483
-0.079505838	0.011397681
-0.078887981	0.010909315
-0.078399416	0.010527778
-0.077769499	0.010039338
-0.077280759	0.0096638695
-0.076660156	0.0091916164
-0.076149878	0.0088054944
-0.075661726	0.0084409516
-0.075004817	0.0079526839
-0.074516485	0.0075935502
-0.073847357	0.0071052715
-0.073358887	0.0067513526
-0.072753906	0.006317523
-0.072188399	0.005913881
-0.071700202	0.0055693004
-0.071004182	0.0050811865
-0.070516203	0.0047410054
-0.069824219	0.0042638825
-0.069319827	0.0039171884
-0.068831589	0.0035857014
-0.068108666	0.0030976798
-0.067621126	0.0027700218
-0.066894531	0.0022879712
-0.066397797	0.0019586569
-0.065909351	0.0016392296
-0.065159179	0.001151342
-0.06467233	0.000834938
-0.063964844	0.00038295486
-0.063420963	3.514313e-05
-0.062933228	-0.0002738291
-0.062154884	-0.00076118039
-0.061669388	-0.0010676474
-0.061035156	-0.0014578671
-0.060389225	-0.0018567742
-0.059902837	-0.0021563536
-0.059095962	-0.0026429646
-0.058612018	-0.0029407295
-0.058105469	-0.0032409894
-0.057301277	-0.0037192771
-0.056818495	-0.004011523
-0.056152344	-0.0043969542
-0.055494795	-0.0047845295
-0.055010883	-0.0050705812
-0.054199219	-0.0055310145
-0.053672639	-0.0058375248
-0.053186531	-0.0061173424
-0.052317417	-0.0066024689
-0.051845182	-0.0068848586
-0.051269531	-0.0071901611
-0.050465195	-0.0076396635
-0.049995532	-0.0079168647
-0.049316406	-0.0082582396
-0.048595748	-0.0086651335
-0.048128536	-0.0089367748
-0.047363281	-0.0092998591
-0.046704704	-0.0096769919
-0.046239563	-0.0099431684
-0.045410156	-0.01031639
-0.044791385	-0.010675276
-0.044322361	-0.010935526
-0.043457031	-0.011317893
-0.042854567	-0.01166103
-0.042380724	-0.011915156
-0.041503906	-0.012305203
-0.040898316	-0.012636977
-0.040419805	-0.012884648
-0.039550781	-0.01327645
-0.038923879	-0.013604177
-0.038441921	-0.013845725
-0.037597656	-0.014230288
-0.036931483	-0.014563172
-0.036447322	-0.014799185
-0.035644531	-0.015166442
-0.034921389	-0.015514488
-0.034435885	-0.015745552
-0.033691406	-0.016085468
-0.032893448	-0.016458424
-0.032407094	-0.016685008
-0.031738281	-0.016988243
-0.030847157	-0.017395154
-0.030360153	-0.017617511
-0.029785156	-0.017875351
-0.028808594	-0.018312805
-0.028293778	-0.018542936
-0.027805518	-0.018759199
-0.026855469	-0.019177821
-0.026207959	-0.01946183
-0.02571963	-0.019674688
-0.024902344	-0.020029333
-0.024101964	-0.020373954
-0.023613531	-0.020583312
-0.022949219	-0.020867026
-0.021975238	-0.02127945
-0.021486713	-0.021485361
-0.020996094	-0.021691083
-0.020019531	-0.022098791
-0.019337266	-0.022380967
-0.018848829	-0.022582198
-0.018066406	-0.022903969
-0.017165823	-0.023270309
-0.016677216	-0.023468178
-0.016113281	-0.023695974
-0.015136719	-0.024087689
-0.01448188	-0.024348051
-0.013993463	-0.024541517
-0.013183594	-0.024861766
-0.012262402	-0.025221883
-0.011773829	-0.025412094
-0.011230469	-0.025623063
-0.010253906	-0.025999951
-0.0095288406	-0.026276966
-0.0090404403	-0.02646297
-0.0083007812	-0.02674415
-0.0073242188	-0.027111472
-0.0067694192	-0.027318984
-0.0062810505	-0.027500748
-0.0053710938	-0.027838659
-0.0044701306	-0.028169292
-0.0039816897	-0.02834792
-0.0034179688	-0.028553404
-0.0024414062	-0.028907218
-0.0016534782	-0.029189726
-0.0011651232	-0.029364301
-0.00048828125	-0.029605622
0.00048828125	-0.029950794
0.0011931004	-0.030197779
0.0016814342	-0.030368366
0.0024414062	-0.030633213
0.0034179688	-0.030970151
0.004070879	-0.031193798
0.0045592064	-0.031360474
0.0053710938	-0.031636916
0.0063476562	-0.031965949
0.0069813908	-0.032178058
0.0074697116	-0.032340872
0.0083007812	-0.032617257
0.0092773438	-0.03293862
0.0099263808	-0.033150771
0.010414688	-0.033309784
0.011230469	-0.033574708
0.012207031	-0.033888668
0.012907527	-0.034112197
0.01339581	-0.034267484
0.014160156	-0.034509817
0.015136719	-0.034816619
0.015926665	-0.03506261
0.016414921	-0.035214185
0.017089844	-0.035422887
0.018066406	-0.035722683
0.018985895	-0.036002143
0.019474153	-0.036150115
0.020019531	-0.03631454
0.020996094	-0.03660766
0.021972656	-0.036897633
0.022575488	-0.03707569
0.023063778	-0.037219273
0.023925781	-0.037471978
0.024902344	-0.037755499
0.025720852	-0.03799116
0.026209075	-0.038131317
0.026855469	-0.038316058
0.027832031	-0.038593436
0.028808594	-0.038867951
0.029400701	-0.039033588
0.029888982	-0.039169558
0.030761719	-0.039411833
0.031738281	-0.0396804
0.032640975	-0.039926455
0.033129181	-0.040059155
0.033691406	-0.040211121
0.034667969	-0.040473885
0.035644531	-0.040733945
0.036421918	-0.040939461
0.036910129	-0.041068116
0.037597656	-0.04124849
0.038574219	-0.041503048
0.039550781	-0.041755001
0.040257975	-0.041936293
0.040746199	-0.042060979
0.041503906	-0.042253686
0.042480469	-0.042500205
0.043457031	-0.042744263
0.04415356	-0.04291725
0.044641784	-0.043038017
0.045410156	-0.043227274
0.046386719	-0.043466002
0.047363281	-0.043702291
0.048113708	-0.043882586
0.048601909	-0.043999441
0.049316406	-0.044169634
0.050292969	-0.04440066
0.051269531	-0.044629293
0.052144401	-0.044832443
0.052632563	-0.044945428
0.053222656	-0.045081123
0.054199219	-0.045304518
0.055175781	-0.045525634
0.056152344	-0.045744633
0.056741477	-0.04587607
0.05722973	-0.045984371
0.058105469	-0.046177812
0.059082031	-0.046391609
0.060058594	-0.046603145
0.060936224	-0.046791686
0.061424372	-0.046896198
0.062011719	-0.047021078
0.062988281	-0.04722761
0.063964844	-0.047432069
0.064941406	-0.047634451
0.065713903	-0.047793365
0.066202071	-0.047893371
0.066894531	-0.048034382
0.067871094	-0.048231862
0.068847656	-0.048427263
0.069824219	-0.048620663
0.070596811	-0.048772512
0.071084975	-0.048868046
0.071777344	-0.049002704
0.072753906	-0.049191298
0.073730469	-0.049377919
0.074707031	-0.049562578
0.075597661	-0.049729564
0.076085792	-0.04982076
0.076660156	-0.049927252
0.077636719	-0.050107358
0.078613281	-0.050285664
0.079589844	-0.050461977
0.080566406	-0.050636552
0.081218429	-0.050752346
0.08170664	-0.050838552
0.082519531	-0.050981327
0.083496094	-0.051151432
0.084472656	-0.051319735
0.085449219	-0.051486271
0.086425781	-0.051651204
0.086987573	-0.051745558
0.08747582	-0.051826962
0.088378906	-0.051976796
0.089355469	-0.052137342
0.090332031	-0.052296147
0.091308594	-0.052453254
0.092285156	-0.05260879
0.09292667	-0.052710291
0.093414877	-0.052787048
0.094238281	-0.052915776
0.095214844	-0.0530671
0.096191406	-0.053216805
0.097167969	-0.053364794
0.098144531	-0.053511216
0.099062115	-0.053647484
0.099550203	-0.053719683
0.10009766	-0.053799899
0.10107422	-0.053942192
0.10205078	-0.054083022
0.10302734	-0.054222246
0.10400391	-0.054359833
0.10498047	-0.054495867
0.10592079	-0.054625499
0.10640887	-0.054692499
0.10693359	-0.054763751
0.10791016	-0.054895603
0.10888672	-0.055025974
0.10986328	-0.055154786
0.11083984	-0.055281942
0.11181641	-0.055407571
0.11279297	-0.05553169
0.11356394	-0.055628728
0.11405205	-0.055689781
0.11474609	-0.055775815
0.11572266	-0.055895731
0.11669922	-0.056014165
0.11767578	-0.056131034
0.11865234	-0.05624628
0.11962891	-0.056360002
0.12060547	-0.056472233
0.12158203	-0.056583043
0.12208155	-0.056639374
0.12256979	-0.056693762
0.12353516	-0.056800579
0.12451172	-0.056907217
0.12548828	-0.057012403
0.12646484	-0.057116059
0.12744141	-0.057218134
0.12841797	-0.057318683
0.12939453	-0.057417773
0.13037109	-0.057515396
0.13113182	-0.057590524
0.13161988	-0.057638333
0.13232422	-0.057706546
0.13330078	-0.057799979
0.13427734	-0.057891969
0.13525391	-0.057982511
0.13623047	-0.058071556
0.13720703	-0.058159062
0.13818359	-0.058245107
0.13916016	-0.058329742
0.14013672	-0.058413023
0.14111328	-0.058494946
0.14195643	-0.05856467
0.14244441	-0.058604708
0.14306641	-0.058655
0.14404297	-0.058733046
0.14501953	-0.058809726
0.14599609	-0.05888501
0.14697266	-0.058958877
0.14794922	-0.059031316
0.14892578	-0.059102321
0.14990234	-0.059171929
0.15087891	-0.059240175
0.15185547	-0.05930707
0.15283203	-0.059372618
0.15380859	-0.059436874
0.15478516	-0.059499803
0.15558841	-0.059550634
0.15607633	-0.059581163
0.15673828	-0.059621829
0.15771484	-0.059680813
0.15869141	-0.05973842
0.15966797	-0.059794684
0.16064453	-0.059849667
0.16162109	-0.059903414
0.16259766	-0.059955941
0.16357422	-0.060007237
0.16455078	-0.060057204
0.16552734	-0.060105731
0.16650391	-0.060152907
0.16748047	-0.0601988
0.16845703	-0.060243415
0.16943359	-0.060286741
0.17041016	-0.060328801
0.17138672	-0.060369592
0.17236328	-0.060409119
0.17333984	-0.060447387
0.17431641	-0.060484354
0.17529297	-0.060520084
0.17591471	-0.060542251
0.17640269	-0.060559178
0.17724609	-0.06058775
0.17822266	-0.060619655
0.17919922	-0.060650271
0.18017578	-0.060679597
0.18115234	-0.060707633
0.18212891	-0.06073438
0.18310547	-0.060759839
0.18408203	-0.060784007
0.18505859	-0.060806882
0.18603516	-0.060828459
0.18701172	-0.060848734
0.18798828	-0.060867701
0.18896484	-0.060885354
0.18994141	-0.060901692
0.19091797	-0.060916719
0.19189453	-0.060930441
0.19287109	-0.060942864
0.19384766	-0.060953992
0.19482422	-0.060963825
0.19580078	-0.060972361
0.19677734	-0.060979596
0.19775391	-0.060985531
0.19873047	-0.060990172
0.19970703	-0.060993529
0.20068359	-0.060995609
0.20166016	-0.060996414
0.20263672	-0.060995933
0.20361328	-0.060994158
0.20458984	-0.0609911
0.20556641	-0.060986766
0.20654297	-0.060981175
0.20751953	-0.060974352
0.20849609	-0.060966312
0.20947266	-0.060957045
0.21044922	-0.060946533
0.21142578	-0.060934764
0.21240234	-0.060921736
0.21337891	-0.060907454
0.21435547	-0.060891925
0.21533203	-0.060875153
0.21630859	-0.060857143
0.21728516	-0.060837908
0.21826172	-0.060817464
0.21923828	-0.060795819
0.22021484	-0.060772979
0.22119141	-0.060748968
0.22216797	-0.060723802
0.22314453	-0.060697455
0.22412109	-0.060669864
0.22509766	-0.060640991
0.22607422	-0.060610856
0.22705078	-0.060579513
0.2277855	-0.0605552
0.22827461	-0.060538733
0.22900391	-0.060513532
0.22998047	-0.060478784
0.23095703	-0.060442771
0.23193359	-0.06040558
0.23291016	-0.060367203
0.23388672	-0.060327631
0.23486328	-0.060286865
0.23583984	-0.060244973
0.23681641	-0.060201905
0.23779297	-0.060157618
0.23876953	-0.060112098
0.23974609	-0.06006535
0.24072266	-0.060017363
0.24169922	-0.059968132
0.24267578	-0.059917686
0.24365234	-0.059866038
0.24462891	-0.05981321
0.24560547	-0.059759218
0.24658203	-0.059704061
0.24755859	-0.059647728
0.24845861	-0.059594783
0.24894738	-0.059565792
0.24951172	-0.059531648
0.25048828	-0.059471872
0.25146484	-0.059410918
0.25244141	-0.059348815
0.25341797	-0.059285533
0.25439453	-0.059221055
0.25537109	-0.059155376
0.25634766	-0.059088485
0.25732422	-0.059020339
0.25830078	-0.058950926
0.25927734	-0.058880295
0.26025391	-0.058808468
0.26123047	-0.058735451
0.26220703	-0.058661259
0.26288898	-0.0586088
0.26337745	-0.05857087
0.26416016	-0.058509477
0.26513672	-0.058431837
0.26611328	-0.058353046
0.26708984	-0.058273072
0.26806641	-0.058191888
0.26904297	-0.058109459
0.27001953	-0.058025723
0.27099609	-0.057940674
0.27197266	-0.057854393
0.27294922	-0.057766923
0.27392578	-0.057678306
0.27450345	-0.057625449
0.27499181	-0.057580331
0.27587891	-0.05749781
0.27685547	-0.057405885
0.27783203	-0.057312822
0.27880859	-0.057218556
0.27978516	-0.05712305
0.28076172	-0.057026224
0.28173828	-0.056928112
0.28271484	-0.056828841
0.28369141	-0.056728483
0.28435894	-0.056659324
0.28484732	-0.056608398
0.28564453	-0.056524733
0.28662109	-0.056421308
0.28759766	-0.056316781
0.28857422	-0.056211063
0.28955078	-0.056104094
0.29052734	-0.055995776
0.29150391	-0.05588627
0.29248047	-0.055775728
0.29321365	-0.055692128
0.29370204	-0.055636183
0.29443359	-0.055551896
0.29541016	-0.055438588
0.29638672	-0.055324218
0.29736328	-0.055208655
0.29833984	-0.055091782
0.29931641	-0.05497355
0.30029297	-0.054854182
0.3012127	-0.05474086
0.30170112	-0.054680489
0.30224609	-0.05461263
0.30322266	-0.054490534
0.30419922	-0.054367423
0.30517578	-0.05424316
0.30615234	-0.054117595
0.30712891	-0.053990645
0.30810547	-0.053862587
0.30892331	-0.053754616
0.3094117	-0.053689916
0.31005859	-0.053603725
0.31103516	-0.053472896
0.31201172	-0.053340936
0.31298828	-0.053207714
0.31396484	-0.05307304
0.31494141	-0.052937088
0.31590785	-0.052801603
0.31639622	-0.052732965
0.31689453	-0.052662483
0.31787109	-0.05252394
0.31884766	-0.052384327
0.31982422	-0.052243429
0.32080078	-0.052101011
0.32177734	-0.051957241
0.32269378	-0.051821438
0.32318217	-0.051748894
0.32373047	-0.051667
0.32470703	-0.051520652
0.32568359	-0.051373206
0.32666016	-0.051224423
0.32763672	-0.05107405
0.32861328	-0.050922472
0.32930996	-0.050813847
0.32979829	-0.05073748
0.33056641	-0.05061698
0.33154297	-0.050462979
0.33251953	-0.050307751
0.33349609	-0.050150967
0.33447266	-0.04999276
0.33529387	-0.049859031
0.33578221	-0.04977934
0.33642578	-0.049673954
0.33740234	-0.049513446
0.33837891	-0.049351772
0.33935547	-0.049188561
0.34033203	-0.049023863
0.34115334	-0.048884679
0.34164167	-0.048801769
0.34228516	-0.048692189
0.34326172	-0.048525309
0.34423828	-0.04835724
0.34521484	-0.048187551
0.34619141	-0.048016436
0.34690401	-0.0478911
0.34739231	-0.047805042
0.34814453	-0.047672187
0.34912109	-0.047498957
0.35009766	-0.047324412
0.35107422	-0.047148136
0.35205078	-0.046970718
0.3525579	-0.046878438
0.35304618	-0.046789322
0.35400391	-0.046614255
0.35498047	-0.046434713
0.35595703	-0.046253579
0.35693359	-0.046070876
0.35763679	-0.045938857
0.35812508	-0.045847026
0.35888672	-0.045703549
0.35986328	-0.045518825
0.36083984	-0.045332694
0.36181641	-0.045144813
0.36263717	-0.044986203
0.36312547	-0.044891735
0.36376953	-0.044766926
0.36474609	-0.044577135
0.36572266	-0.044386021
0.36669922	-0.044193073
0.36756703	-0.044020746
0.36805533	-0.043923702
0.36865234	-0.04380488
0.36962891	-0.043610095
0.37060547	-0.043414054
0.37158203	-0.04321617
0.37243362	-0.04304278
0.37292191	-0.042943286
0.37353516	-0.042818188
0.37451172	-0.042618528
0.37548828	-0.042417536
0.37646484	-0.042214696
0.37724249	-0.042052557
0.37773076	-0.041950685
0.37841797	-0.041807219
0.37939453	-0.04160279
0.38037109	-0.041396873
0.38134766	-0.041189231
0.38199914	-0.04105042
0.38248739	-0.040946311
0.38330078	-0.04077282
0.38427734	-0.04056371
0.38525391	-0.040352805
0.38621945	-0.040142881
0.38670776	-0.040036671
0.38720703	-0.039927944
0.38818359	-0.039715104
0.38916016	-0.039501016
0.39013672	-0.039284977
0.39088192	-0.039119549
0.39137017	-0.039011119
0.39208984	-0.038851287
0.39306641	-0.038633757
0.39404297	-0.03841447
0.39501345	-0.038195023
0.39550179	-0.038084574
0.39599609	-0.037972625
0.39697266	-0.03775127
0.39794922	-0.037528503
0.39892578	-0.037303705
0.39959095	-0.037150208
0.40007918	-0.037037479
0.40087891	-0.03685283
0.40185547	-0.036626419
0.40283203	-0.036397963
0.4036401	-0.036207999
0.40412834	-0.036093187
0.40478516	-0.035938747
0.40576172	-0.035708515
0.40673828	-0.035476387
0.40765124	-0.035257903
0.4081395	-0.03514102
0.40869141	-0.035008881
0.40966797	-0.034774718
0.41064453	-0.034538885
0.41162109	-0.034301228
0.41211491	-0.034181036
0.41260317	-0.034062091
0.41357422	-0.033825471
0.41455078	-0.033586042
0.41552734	-0.033344704
0.41605776	-0.033213547
0.41654601	-0.033092755
0.41748047	-0.032861566
0.41845703	-0.032618581
0.41943359	-0.03237366
0.4199708	-0.032238843
0.42045905	-0.032116276
0.42138672	-0.031883421
0.42236328	-0.031636938
0.42333984	-0.031388582
0.42385638	-0.031257187
0.42434463	-0.031132977
0.42529297	-0.030891768
0.42626953	-0.030641983
0.42722906	-0.030394823
0.42771729	-0.030269038
0.42822266	-0.030138895
0.42919922	-0.029887234
0.43017578	-0.029633967
0.4310659	-0.029401699
0.43155411	-0.029274308
0.43212891	-0.029124474
0.43310547	-0.028869543
0.43408203	-0.028612786
0.43487982	-0.028402037
0.43536803	-0.028273089
0.43603516	-0.028097072
0.43701172	-0.027838785
0.43798828	-0.027578487
0.4386715	-0.027395841
0.43915971	-0.027265346
0.43994141	-0.027056583
0.44091797	-0.026794745
0.44189453	-0.026530864
0.44244129	-0.026383002
0.44292953	-0.026250939
0.44384766	-0.026002661
0.44482422	-0.025737079
0.44570144	-0.025497026
0.44618963	-0.025363423
0.44677734	-0.025202765
0.44775391	-0.024935359
0.44873047	-0.024666012
0.44942988	-0.024472458
0.44991808	-0.024337385
0.45068359	-0.024125812
0.45166016	-0.023854903
0.45263672	-0.023582
0.45313933	-0.023441506
0.45362758	-0.023305012
0.45458984	-0.023036058
0.45556641	-0.022761489
0.45634274	-0.022542234
0.45683092	-0.022404398
0.45751953	-0.022210254
0.45849609	-0.021934211
0.45947266	-0.021656227
0.46001841	-0.021500743
0.46050665	-0.021361673
0.46142578	-0.021100002
0.46240234	-0.020820474
0.4631902	-0.020593907
0.46367838	-0.020453549
0.46435547	-0.020259161
0.46533203	-0.019978092
0.46630859	-0.019695086
0.46683525	-0.019542375
0.46732349	-0.019400806
0.46826172	-0.019128861
0.46923828	-0.018844188
0.46997712	-0.018627968
0.4704653	-0.01848513
0.47119141	-0.018272955
0.47216797	-0.017986647
0.47310429	-0.017710337
0.47359242	-0.017566207
0.47412109	-0.017410299
0.47509766	-0.017121991
0.47607422	-0.01683179
0.47670483	-0.016643945
0.47719303	-0.016498519
0.47802734	-0.016250185
0.47900391	-0.015958108
0.47980227	-0.01571815
0.48029043	-0.015571433
0.48095703	-0.015371389
0.48193359	-0.015077545
0.48288614	-0.014789057
0.48337425	-0.014641112
0.48388672	-0.014485973
0.48486328	-0.014190053
0.48583984	-0.013892322
0.48644485	-0.013707515
0.48693305	-0.013558404
0.48779297	-0.013295978
0.48876953	-0.012996483
0.48950288	-0.012770713
0.48999105	-0.012620449
0.49072266	-0.012395569
0.49169922	-0.012094381
0.49254918	-0.011830843
0.49303731	-0.011679468
0.49365234	-0.01148907
0.49462891	-0.011186152
0.49558445	-0.01088799
0.49607253	-0.010735565
0.49658203	-0.010576706
0.49755859	-0.010271926
0.49853516	-0.0099653591
0.49909704	-0.0097887519
0.49958526	-0.0096353154


==> tikz/stokes3_tangVelo1-1.tsv <==
-1.37873886825606	-0.0860364
-1.37385687472545	-0.0862181
-1.36898486482169	-0.0866589
-1.36411285491793	-0.0860595
-1.35923086138732	-0.0860524
-1.35435885148357	-0.0872994
-1.34948684157981	-0.0870505
-1.34461483167605	-0.08663
-1.33973283814544	-0.0864883
-1.33486082824168	-0.0862078
-1.32998881833793	-0.0859538
-1.32511680843417	-0.0856741
-1.32023481490356	-0.0853789
-1.3153628049998	-0.0850942
-1.31049079509604	-0.084726
-1.30560880156543	-0.0846033
-1.2983007867098	-0.0841423
-1.28854678327543	-0.0834979
-1.27880276346791	-0.0828392
-1.26904876003354	-0.0821168
-1.25930474022603	-0.0813519
-1.24955073679166	-0.080591
-1.23980671698415	-0.0797662
-1.23005271354978	-0.0790026
-1.22029871011541	-0.0780927
-1.21055469030789	-0.0774184
-1.20080068687353	-0.0763384
-1.19105666706601	-0.0758744
-1.18130266363164	-0.0749085
-1.17155864382413	-0.0740521
-1.16180464038976	-0.0732344
-1.15206062058224	-0.0724373
-1.14230661714788	-0.0716688
-1.13255261371351	-0.0709239
-1.12280859390599	-0.0701968
-1.11305459047163	-0.0694932
-1.10521744339284	-0.0691434
-1.09918733277425	-0.0688314
-1.0976798051196	-0.0687169
-1.07968930953237	-0.06741
-1.07818178187772	-0.0673085
-1.06019128629048	-0.0656474
-1.05868375863584	-0.06556
-1.0406932630486	-0.0643179
-1.03918573539395	-0.0641885
-1.02118525617986	-0.0625243
-1.01967772852522	-0.0624121
-1.00168723293798	-0.0614233
-1.00017970528333	-0.0613044
-0.982189209696098	-0.0590853
-0.980681682041452	-0.0589458
-0.962691186454215	-0.0578362
-0.961183658799568	-0.0577869
-0.942434407571582	-0.0564375
-0.922936384329699	-0.0548836
-0.903438361087815	-0.0533207
-0.883940337845932	-0.0517882
-0.864442314604049	-0.0503419
-0.844944291362166	-0.048915
-0.825446268120282	-0.0473159
-0.805948244878399	-0.0463861
-0.780699652569785	-0.0448714
-0.772692783834511	-0.0442663
-0.741703606086018	-0.0419581
-0.733696737350745	-0.04139
-0.7026975759754	-0.0386449
-0.694690707240126	-0.0381829
-0.663701529491634	-0.0358131
-0.655694660756359	-0.0352244
-0.624705483007867	-0.0324479
-0.616698614272593	-0.0319492
-0.5857094365241	-0.0302338
-0.577702567788826	-0.0300506
-0.546703406413482	-0.0277023
-0.538696537678208	-0.0273901
-0.507707359929715	-0.0263131
-0.499700491194441	-0.0261954
-0.468711313445948	-0.0250327
-0.460704444710674	-0.0254678
-0.429715266962182	-0.0254103
-0.421708398226908	-0.0253885
-0.390709236851563	-0.0245877
-0.382702368116289	-0.0250499
-0.351713190367797	-0.0272018
-0.343706321632522	-0.0288352
-0.318457729323909	-0.0251392
-0.298959706082025	-0.0282491
-0.279461682840142	-0.0307718
-0.259963659598259	-0.0346876
-0.240465636356375	-0.0378602
-0.220967613114492	-0.0442319
-0.201469589872609	-0.0461207
-0.181971566630726	-0.0561724
-0.175182700371391	-0.0568961
-0.1673455532926	-0.057558
-0.157591549858232	-0.0614388
-0.147847530050716	-0.0654845
-0.138093526616349	-0.0703089
-0.128339523181982	-0.0755679
-0.118595503374466	-0.0831042
-0.108841499940098	-0.0911563
-0.0990974801325824	-0.0999352
-0.0893434766982148	-0.109458
-0.0795994568906993	-0.118217
-0.0698454534563316	-0.125359
-0.0601014336488156	-0.132693
-0.0527834351663271	-0.135224
-0.0479114252625694	-0.137359
-0.0430394153588116	-0.139203
-0.0381574218282017	-0.1407
-0.0332854119244439	-0.14161
-0.0284134020206862	-0.141612
-0.0235314084900763	-0.140447
-0.0186593985863185	-0.138211
-0.0137873886825603	-0.135285
-0.00891537877880253	-0.132645
-0.00403338524819256	-0.131491
0.000838624655565158	-0.131491


==> tikz/stokes3_tangVelo1-10.tsv <==
-1.41041691625734	-0.0857299
-1.39091889301545	-0.0859067
-1.37142086977357	-0.0886753
-1.35192284653169	-0.0886978
-1.3324248232898	-0.0878231
-1.31292680004792	-0.0867961
-1.29342877680604	-0.0853363
-1.27393075356415	-0.0840103
-1.25442274669542	-0.0827567
-1.23492472345354	-0.081296
-1.21542670021165	-0.0798863
-1.19592867696977	-0.078526
-1.17643065372789	-0.0772279
-1.156932630486	-0.0759307
-1.13743460724412	-0.0744012
-1.11793658400224	-0.073493
-1.09268799169362	-0.0717762
-1.08468112295835	-0.0712145
-1.05369194520986	-0.0687976
-1.04568507647458	-0.0682702
-1.01468591509924	-0.065513
-1.00667904636396	-0.0649322
-0.975689868615471	-0.0626124
-0.967682999880196	-0.0618953
-0.936693822131704	-0.0591009
-0.928686953396429	-0.0585333
-0.897697775647937	-0.0561355
-0.889690906912663	-0.0554134
-0.858691745537318	-0.0523135
-0.850684876802045	-0.0518447
-0.819695699053552	-0.0488788
-0.811688830318278	-0.0484346
-0.776696218202148	-0.0460496
-0.737700171718382	-0.0432196
-0.698694141607763	-0.0394376
-0.659698095123996	-0.037586
-0.62070204864023	-0.0349529
-0.581706002156463	-0.033049
-0.542699972045845	-0.0312407
-0.503703925562078	-0.0310703
-0.464707879078312	-0.0294338
-0.425711832594545	-0.0319006
-0.386705802483926	-0.0305718
-0.347709756000159	-0.0359575
-0.31271714388403	-0.038194
-0.304710275148756	-0.039463
-0.273721097400263	-0.0438638
-0.265714228664989	-0.0449682
-0.234715067289645	-0.0487444
-0.226708198554371	-0.0503854
-0.195719020805878	-0.0606841
-0.187712152070604	-0.0637477
-0.16246355976199	-0.0701543
-0.142965536520107	-0.0829831
-0.123467513278223	-0.0958642
-0.10396949003634	-0.107623
-0.084471466794457	-0.118012
-0.0649734435525739	-0.125402
-0.0454754203106902	-0.129765
-0.0259773970688071	-0.13036
-0.0064693902000717	-0.129464
0.0130286330418114	-0.129464


==> tikz/stokes3_tangVelo1-11.tsv <==
0.0130286330418114	-0.129464


==> tikz/stokes3_tangVelo1-12.tsv <==
0.0130286330418114	0.284663
0.0325266562836951	0.628079
0.0520246795255783	0.789957
0.0715227027674614	0.822904
0.0910207260093445	0.801529
0.110518749251228	0.76254
0.130016772493111	0.728781
0.159268799169362	0.664097
0.198264845653129	0.594283
0.237270875763748	0.535733
0.276266922247514	0.487269
0.315262968731281	0.446653
0.354259015215047	0.412122
0.393265045325666	0.382412
0.432261091809432	0.360116
0.490755161535082	0.325183
0.568757238129468	0.291743
0.646749331097001	0.262608
0.724751407691386	0.245348
0.997743700331456	0.18283
1.15372788626652	0.15867
1.30973203945529	0.13852
1.46571622539036	0.119912
1.62172037857913	0.104285
1.77770955632762	0.0901912
1.93370372588954	0.0775822
2.08969789545146	0.0661691
2.24569206501338	0.0552415
2.4016862345753	0.0447402
2.55768040413721	0.0346905
2.71367457369913	0.0254278
2.86966874326105	0.0164528
3.02566291282297	0.00789415
3.18165708238489	-0.000739432
3.33765125194681	-0.00945971
3.49364542150873	-0.0182925
3.64963459925722	-0.0266864
3.80563875244599	-0.0357557
3.96162293838105	-0.0434834
4.11762709156982	-0.0517924
4.27361127750489	-0.0601656
4.42961543069366	-0.0699322
4.54660357014496	-0.0762494
4.62460564673935	-0.0807116
4.70259773970688	-0.085198
4.78059981630127	-0.0896201
4.8585919092688	-0.0939429
4.93659398586318	-0.0981639
5.01458607883072	-0.102278
5.0925881554251	-0.106234
5.17058024839263	-0.109907
5.24858232498702	-0.113408
5.32657441795455	-0.116715
5.40457649454894	-0.119739
5.46707399864223	-0.122862
5.49806317639072	-0.123855
5.54507607523661	-0.125282
5.5760652529851	-0.126122
5.62306816820414	-0.127216
5.65405734595264	-0.127834
5.70107024479853	-0.128608
5.73205942254702	-0.128991
5.77906233776606	-0.129413
5.81005151551456	-0.129557
5.85706441436045	-0.129662
5.88805359210894	-0.129557
5.93505650732798	-0.129287
5.96604568507647	-0.128928
6.01305858392237	-0.128238
6.04404776167086	-0.127754
6.08704724252226	-0.127101
6.12604328900603	-0.126137
6.16504931911665	-0.125024
6.20404536560041	-0.123804
6.23404616429056	-0.122935
6.2520366598778	-0.122294
6.27304221077433	-0.121597
6.29103270636157	-0.120966
6.31204824088495	-0.120227
6.33003873647218	-0.119596
6.35104428736871	-0.118902
6.36903478295595	-0.118252
6.3990355816461	-0.117209
6.43803162812987	-0.115867
6.47703765824048	-0.114565
6.51603370472425	-0.113313
6.5460345034144	-0.111989
6.56402499900164	-0.111451
6.58503054989817	-0.110946
6.6030210454854	-0.110502
6.62403658000878	-0.110015
6.64202707559602	-0.109627
6.66303262649255	-0.109241
6.68102312207979	-0.108898
6.71102392076994	-0.108941
6.7500199672537	-0.108443
6.78902599736432	-0.108067
6.82802204384809	-0.107806
6.85802284253824	-0.106892
6.87601333812547	-0.106838
6.897018889022	-0.106876
6.91500938460924	-0.106895
6.93602491913262	-0.106952
6.95401541471986	-0.107009
6.97502096561639	-0.107121
6.99301146120362	-0.107228
7.01401701210016	-0.10741
7.03200750768739	-0.107566
7.05301305858392	-0.107794
7.07100355417116	-0.107992
7.09201908869454	-0.108265
7.11000958428178	-0.10851
7.13101513517831	-0.108856
7.14900563076554	-0.109128
7.16926240964818	-0.109447
7.18876043289006	-0.109809
7.20825845613194	-0.110131
7.22775647937383	-0.110466
7.24725450261571	-0.110816
7.26675252585759	-0.11117
7.28625054909948	-0.111504
7.30574857234136	-0.111792
7.32600535122399	-0.112313
7.34399584681123	-0.112705
7.36500139770776	-0.113202
7.38299189329499	-0.113592
7.40400742781838	-0.114085
7.42199792340561	-0.114484
7.44300347430214	-0.115016
7.46099396988938	-0.115425
7.48125074877201	-0.115866
7.5007487720139	-0.116319
7.52024679525578	-0.116649
7.53974481849766	-0.11694
7.55924284173954	-0.117204
7.57874086498143	-0.117435
7.59823888822331	-0.117619
7.6177369114652	-0.117746


==> tikz/stokes3_tangVelo1-13.tsv <==
0.0130286330418114	0.284663


==> tikz/stokes3_tangVelo1-14.tsv <==
-2.34638193362885	-0.118492
-2.32688391038696	-0.118372
-2.30738588714508	-0.118157
-2.2878878639032	-0.117835
-2.26838984066132	-0.117393
-2.24889181741943	-0.116815
-2.22939379417755	-0.116086
-2.20989577093567	-0.11519
-2.19038776406693	-0.114114
-2.17088974082505	-0.112842
-2.15139171758316	-0.11136
-2.13189369434128	-0.109652
-2.1123956710994	-0.107703
-2.09289764785751	-0.105499
-2.07339962461563	-0.103027
-2.05390160137375	-0.100274
-2.03439359450501	-0.0972281
-2.01489557126313	-0.0938813
-1.99539754802124	-0.090226
-1.97589952477936	-0.0862578
-1.95640150153748	-0.0819755
-1.93690347829559	-0.0773817
-1.91740545505371	-0.0724832
-1.89790743181183	-0.0672921
-1.87839942494309	-0.0618259
-1.85890140170121	-0.0561088
-1.83940337845933	-0.0501723
-1.81990535521744	-0.0440561
-1.80040733197556	-0.037809
-1.78090930873368	-0.0314896
-1.76141128549179	-0.0251677
-1.74191326224991	-0.0189247
-1.72240525538117	-0.012854
-1.70290723213929	-0.00706168
-1.68340920889741	-0.00166524
-1.66391118565552	0.00319971
-1.64441316241364	0.00738433
-1.62491513917176	0.0107307
-1.60541711592987	0.0130661
-1.58591909268799	0.0142094
-1.56641108581926	0.0139764
-1.54691306257737	0.0122007
-1.52741503933549	0.00870534
-1.50791701609361	0.00339101
-1.48841899285172	-0.00398694
-1.46892096960984	-0.0133049
-1.44942294636796	-0.0248083
-1.42992492312607	-0.0388276
-1.41041691625734	-0.0516867
-1.39091889301545	-0.0798721
-1.37142086977357	-0.0841486
-1.35192284653169	-0.0870323
-1.3324248232898	-0.0872778
-1.31292680004792	-0.0861831
-1.29342877680604	-0.08461
-1.27393075356415	-0.0834221
-1.25442274669542	-0.0820966
-1.23492472345354	-0.0806627
-1.21542670021165	-0.0792478
-1.19592867696977	-0.0778933
-1.17643065372789	-0.0766035
-1.156932630486	-0.075311
-1.13743460724412	-0.0737899
-1.11793658400224	-0.0728987
-1.09268799169362	-0.0711638
-1.08468112295835	-0.0705964
-1.05369194520986	-0.0681939
-1.04568507647458	-0.067659
-1.01468591509924	-0.0648749
-1.00667904636396	-0.0642811
-0.975689868615471	-0.0619918
-0.967682999880196	-0.0612678
-0.936693822131704	-0.0584611
-0.928686953396429	-0.0579047
-0.897697775647937	-0.0554886
-0.889690906912663	-0.0547504
-0.858691745537318	-0.0517531
-0.850684876802045	-0.0513045
-0.819695699053552	-0.048404
-0.811688830318278	-0.0479256
-0.776696218202148	-0.0454944
-0.737700171718382	-0.0428222
-0.698694141607763	-0.0389154
-0.659698095123996	-0.0371891
-0.62070204864023	-0.0345335
-0.581706002156463	-0.0324042
-0.542699972045845	-0.0304341
-0.503703925562078	-0.0303808
-0.464707879078312	-0.0287152
-0.425711832594545	-0.031365
-0.386705802483926	-0.0298715
-0.347709756000159	-0.0350909
-0.31271714388403	-0.0369538
-0.304710275148756	-0.0381772
-0.273721097400263	-0.042505
-0.265714228664989	-0.0435862
-0.234715067289645	-0.0474105
-0.226708198554371	-0.0491665
-0.195719020805878	-0.0595748
-0.187712152070604	-0.0628976
-0.16246355976199	-0.071979
-0.142965536520107	-0.0853376
-0.123467513278223	-0.0973668
-0.10396949003634	-0.107349
-0.084471466794457	-0.114405
-0.0649734435525739	-0.117886
-0.0454754203106902	-0.118348
-0.0259773970688071	-0.11728
-0.0064693902000717	-0.116229
0.0130286330418114	0.0470631
0.0325266562836951	0.482867
0.0520246795255783	0.727589
0.0715227027674614	0.818014
0.0910207260093445	0.825024
0.110518749251228	0.796452
0.130016772493111	0.764987
0.159268799169362	0.694449
0.198264845653129	0.619963
0.237270875763748	0.556968
0.276266922247514	0.50481
0.315262968731281	0.461261
0.354259015215047	0.424401
0.393265045325666	0.392799
0.432261091809432	0.369398
0.490755161535082	0.331887
0.568757238129468	0.29696
0.646749331097001	0.266724
0.724751407691386	0.248764
0.997743700331456	0.184419
1.15372788626652	0.159812
1.30973203945529	0.139349
1.46571622539036	0.120509
1.62172037857913	0.104729
1.77770955632762	0.0905272
1.93370372588954	0.0778327
2.08969789545146	0.0663563
2.24569206501338	0.0553694
2.4016862345753	0.0448242
2.55768040413721	0.0347519
2.71367457369913	0.0255029
2.86966874326105	0.0165168
3.02566291282297	0.00795191
3.18165708238489	-0.00071753
3.33765125194681	-0.00946676
3.49364542150873	-0.0182789
3.64963459925722	-0.0266093
3.80563875244599	-0.0357112
3.96162293838105	-0.0434359
4.11762709156982	-0.0517274
4.27361127750489	-0.0601084
4.42961543069366	-0.0697472
4.54660357014496	-0.076063
4.62460564673935	-0.0805273
4.70259773970688	-0.0849856
4.78059981630127	-0.0893486
4.8585919092688	-0.0935965
4.93659398586318	-0.0977378
5.01458607883072	-0.101767
5.0925881554251	-0.105629
5.17058024839263	-0.109205
5.24858232498702	-0.112602
5.32657441795455	-0.1158
5.40457649454894	-0.118719
5.46707399864223	-0.121661
5.49806317639072	-0.122603
5.54507607523661	-0.123965
5.5760652529851	-0.124767
5.62306816820414	-0.125815
5.65405734595264	-0.12641
5.70107024479853	-0.127167
5.73205942254702	-0.127532
5.77906233776606	-0.127912
5.81005151551456	-0.128035
5.85706441436045	-0.12811
5.88805359210894	-0.127995
5.93505650732798	-0.127732
5.96604568507647	-0.12738
6.01305858392237	-0.126772
6.04404776167086	-0.126199
6.08704724252226	-0.125628
6.12604328900603	-0.124692
6.16504931911665	-0.123676
6.20404536560041	-0.122601
6.24304141208418	-0.121449
6.28203745856795	-0.12024
6.32104348867857	-0.118991
6.36003953516233	-0.117717
6.39004033385248	-0.116622
6.40803082943972	-0.116022
6.42903638033625	-0.115407
6.44702687592348	-0.114865
6.46804241044687	-0.114251
6.4860329060341	-0.113754
6.50703845693063	-0.113242
6.52502895251787	-0.112761
6.55502975120802	-0.112221
6.59402579769178	-0.111336
6.6330318278024	-0.110552
6.67202787428617	-0.109865
6.70202867297632	-0.108845
6.72001916856355	-0.108599
6.74102471946008	-0.108452
6.75901521504732	-0.108312
6.7800307495707	-0.108183
6.79802124515794	-0.108089
6.81902679605447	-0.108023
6.83701729164171	-0.107978
6.85802284253824	-0.107972
6.87601333812547	-0.107976
6.897018889022	-0.108025
6.91500938460924	-0.108077
6.93602491913262	-0.108178
6.95401541471986	-0.10828
6.97502096561639	-0.108454
6.99301146120362	-0.108584
7.01326824008626	-0.108711
7.03276626332814	-0.108934
7.05226428657002	-0.109135
7.07176230981191	-0.109354
7.09126033305379	-0.109591
7.11075835629567	-0.109833
7.13025637953756	-0.110067
7.14975440277944	-0.110291
7.17001118166207	-0.1108
7.18800167724931	-0.111134
7.20900722814584	-0.111561
7.22699772373308	-0.111913
7.24801325825646	-0.112352
7.2660037538437	-0.112732
7.28700930474022	-0.113257
7.30499980032746	-0.113619
7.32525657921009	-0.113925
7.34475460245198	-0.114391
7.36425262569386	-0.11479
7.38375064893575	-0.115186
7.40324867217763	-0.115585
7.42274669541951	-0.11598
7.44224471866139	-0.116366
7.46174274190328	-0.116737
7.48125074877201	-0.117089
7.5007487720139	-0.117417
7.52024679525578	-0.117716
7.53974481849766	-0.11798
7.55924284173954	-0.118201
7.57874086498143	-0.118372
7.59823888822331	-0.118484
7.6177369114652	-0.118527


==> tikz/stokes3_tangVelo1-15.tsv <==
-1.39580088654606	-0.0870085
-1.3860468831117	-0.0876802
-1.37629287967733	-0.0865538
-1.36654885986981	-0.0864402
-1.35679485643545	-0.0870973
-1.34705083662793	-0.087707
-1.33729683319356	-0.0873036
-1.32755281338605	-0.0863858
-1.31779880995168	-0.0858881
-1.30805479014416	-0.0851442
-1.2983007867098	-0.0844287
-1.28854678327543	-0.0837675
-1.27880276346791	-0.0828187
-1.26904876003354	-0.0824889
-1.26121161295475	-0.08196
-1.25518150233617	-0.0815131
-1.25367397468152	-0.0814066
-1.23568347909428	-0.0800928
-1.23417595143964	-0.079979
-1.2161854558524	-0.0784809
-1.21467792819776	-0.0783611
-1.19668743261052	-0.0770182
-1.19517990495587	-0.0768975
-1.17717942574178	-0.0752276
-1.17567189808714	-0.0751003
-1.1576814024999	-0.0737482
-1.15617387484525	-0.0736285
-1.13818337925802	-0.0720991
-1.13667585160337	-0.0719968
-1.11868535601613	-0.070399
-1.11717782836149	-0.0702942
-1.09918733277425	-0.0687232
-1.0976798051196	-0.0685932
-1.07968930953237	-0.0671584
-1.07818178187772	-0.0670428
-1.06019128629048	-0.065721
-1.05868375863584	-0.0656129
-1.0406932630486	-0.0642494
-1.03918573539395	-0.0641506
-1.02043648416597	-0.0626819
-1.00093846092408	-0.0614035
-0.981440437682201	-0.0595281
-0.961942414440318	-0.0592166
-0.936693822131704	-0.0574111
-0.928686953396429	-0.0569283
-0.897697775647937	-0.0546298
-0.889690906912663	-0.0540684
-0.858691745537318	-0.0517103
-0.850684876802045	-0.0510349
-0.819695699053552	-0.0485429
-0.811688830318278	-0.0480139
-0.780699652569785	-0.0453549
-0.772692783834511	-0.0446623
-0.741703606086018	-0.0422409
-0.733696737350745	-0.0417167
-0.7026975759754	-0.0387387
-0.694690707240126	-0.0381213
-0.663701529491634	-0.0362619
-0.655694660756359	-0.0356894
-0.624705483007867	-0.032578
-0.616698614272593	-0.0321729
-0.5857094365241	-0.0303014
-0.577702567788826	-0.0298977
-0.546703406413482	-0.0282421
-0.538696537678208	-0.0278934
-0.507707359929715	-0.0264613
-0.499700491194441	-0.026608
-0.468711313445948	-0.0255401
-0.460704444710674	-0.0256869
-0.429715266962182	-0.0270887
-0.421708398226908	-0.0270808
-0.390709236851563	-0.0255513
-0.382702368116289	-0.0263045
-0.351713190367797	-0.0291158
-0.343706321632522	-0.0301002
-0.318457729323909	-0.0288089
-0.298959706082025	-0.0300797
-0.279461682840142	-0.0324713
-0.259963659598259	-0.0372796
-0.240465636356375	-0.038594
-0.220967613114492	-0.0465485
-0.201469589872609	-0.0488416
-0.181971566630726	-0.0576851
-0.16246355976199	-0.0674533
-0.142965536520107	-0.0779105
-0.123467513278223	-0.0885594
-0.10396949003634	-0.105079
-0.0971806237770053	-0.107263
-0.0893434766982148	-0.10985
-0.0795994568906993	-0.11683
-0.0698454534563316	-0.124248
-0.0601014336488156	-0.130728
-0.0503474302144479	-0.135057
-0.0405934267800808	-0.136854
-0.0308494069725648	-0.136344
-0.0210954035381971	-0.13412
-0.0113513837306817	-0.13225
-0.00159738029631398	-0.137171
0.00814663951120202	-0.137171


==> tikz/stokes3_tangVelo1-16.tsv <==
0.00814663951120202	-0.137171


==> tikz/stokes3_tangVelo1-17.tsv <==
0.00814663951120202	0.156909
0.0179006429455692	0.435229
0.0276546463799368	0.637839
0.0373986661874528	0.756377
0.0471526696218205	0.818678
0.056896689429336	0.844759
0.0647338365081266	0.845999
0.0715227027674614	0.846063
0.0910207260093445	0.807389
0.110518749251228	0.760856
0.130016772493111	0.723696
0.159268799169362	0.656661
0.198264845653129	0.587766
0.237270875763748	0.529992
0.276266922247514	0.481705
0.315262968731281	0.441317
0.354259015215047	0.407251
0.393265045325666	0.37793
0.432261091809432	0.357405
0.490755161535082	0.321831
0.568757238129468	0.289011
0.646749331097001	0.260615
0.724751407691386	0.240366
0.802743500658919	0.220052
0.880745577253305	0.201798
0.958737670220838	0.186543
1.03673974681522	0.173343
1.11473183978276	0.161525
1.19273391637714	0.150755
1.27072600934467	0.140755
1.34872808593906	0.132669
1.62172037857913	0.103585
1.77770955632762	0.089561
1.93370372588954	0.0769438
2.08969789545146	0.0654758
2.24569206501338	0.0546116
2.4016862345753	0.0442433
2.55768040413721	0.034275
2.71367457369913	0.0249215
2.86966874326105	0.0160072
3.02566291282297	0.00753493
3.18165708238489	-0.00104241
3.33765125194681	-0.0097172
3.49364542150873	-0.0184566
3.64963459925722	-0.026734
3.80563875244599	-0.0357511
3.96162293838105	-0.0434123
4.11762709156982	-0.0516575
4.27361127750489	-0.0599959
4.42961543069366	-0.0696115
4.54660357014496	-0.0759199
4.62460564673935	-0.0803755
4.70259773970688	-0.084835
4.78059981630127	-0.0892069
4.8585919092688	-0.0934651
4.93659398586318	-0.0976229
5.01458607883072	-0.101678
5.0925881554251	-0.105572
5.17058024839263	-0.109192
5.24858232498702	-0.11263
5.32657441795455	-0.115866
5.40457649454894	-0.118815
5.46707399864223	-0.121827
5.49806317639072	-0.12279
5.54507607523661	-0.124164
5.5760652529851	-0.12497
5.62306816820414	-0.12601
5.65405734595264	-0.126592
5.70107024479853	-0.127315
5.73205942254702	-0.127662
5.77906233776606	-0.128026
5.81005151551456	-0.128128
5.85706441436045	-0.128162
5.88805359210894	-0.128019
5.93505650732798	-0.127701
5.96604568507647	-0.127318
6.01305858392237	-0.12665
6.04404776167086	-0.126055
6.08704724252226	-0.125465
6.12604328900603	-0.124499
6.16504931911665	-0.123397
6.20404536560041	-0.122196
6.23404616429056	-0.121357
6.2520366598778	-0.120733
6.27304221077433	-0.120054
6.29103270636157	-0.11944
6.31204824088495	-0.118719
6.33003873647218	-0.118105
6.35104428736871	-0.117428
6.36903478295595	-0.116797
6.3990355816461	-0.115753
6.43803162812987	-0.114459
6.47703765824048	-0.113214
6.51603370472425	-0.112025
6.5460345034144	-0.110829
6.56402499900164	-0.110321
6.58503054989817	-0.109842
6.6030210454854	-0.109418
6.62403658000878	-0.108953
6.64202707559602	-0.108571
6.66303262649255	-0.108167
6.68102312207979	-0.107839
6.70202867297632	-0.107503
6.72001916856355	-0.107235
6.74102471946008	-0.106973
6.75901521504732	-0.106768
6.7800307495707	-0.10658
6.79802124515794	-0.106437
6.81902679605447	-0.106319
6.83701729164171	-0.106236
6.85802284253824	-0.106188
6.87601333812547	-0.106164
6.897018889022	-0.106186
6.91500938460924	-0.10622
6.93602491913262	-0.10631
6.95401541471986	-0.106396
6.97502096561639	-0.106542
6.99301146120362	-0.106674
7.01401701210016	-0.106867
7.03200750768739	-0.107045
7.05301305858392	-0.107304
7.07100355417116	-0.107531
7.09201908869454	-0.107844
7.11000958428178	-0.108121
7.13101513517831	-0.10851
7.14900563076554	-0.108807
7.16926240964818	-0.109109
7.18876043289006	-0.109505
7.20825845613194	-0.109867
7.22775647937383	-0.110241
7.24725450261571	-0.110635
7.26675252585759	-0.111044
7.28625054909948	-0.111461
7.30574857234136	-0.111875
7.31253743860069	-0.111619
7.32037458567948	-0.111298
7.33012858911385	-0.111503
7.33987260892137	-0.111752
7.34962661235573	-0.111987
7.3593806157901	-0.112221
7.36912463559762	-0.112456
7.37887863903199	-0.112691
7.3886226588395	-0.112927
7.39837666227387	-0.113163
7.40812068208139	-0.113401
7.41787468551575	-0.113639
7.42761870532327	-0.113876
7.43737270875764	-0.114113
7.447126712192	-0.114347
7.45687073199952	-0.114579
7.46662473543389	-0.114808
7.4763687552414	-0.115034
7.48612275867577	-0.115258
7.49586677848329	-0.115478
7.50562078191765	-0.115696
7.51537478535202	-0.115911
7.52511880515954	-0.116122
7.5348728085939	-0.11633
7.54461682840142	-0.116532
7.55437083183579	-0.116729
7.5641148516433	-0.116919
7.57386885507767	-0.117101
7.58361287488519	-0.117274
7.59336687831956	-0.117438
7.60312088175392	-0.117593
7.61286490156144	-0.117749
7.62261890499581	-0.117858


==> tikz/stokes3_tangVelo1-18.tsv <==
0.00814663951120202	0.156909


==> tikz/stokes3_tangVelo1-19.tsv <==
-2.35126392715946	-0.118513
-2.34150992372509	-0.118592
-2.33176590391757	-0.118625
-2.32201190048321	-0.118633
-2.31225789704884	-0.118617
-2.30251387724132	-0.118574
-2.29275987380696	-0.118501
-2.28301585399944	-0.118414
-2.27326185056507	-0.118217
-2.26351783075756	-0.118078
-2.25376382732319	-0.117946
-2.24401980751567	-0.117769
-2.23426580408131	-0.117558
-2.22451180064694	-0.117309
-2.21476778083942	-0.117004
-2.20501377740506	-0.116703
-2.19526975759754	-0.116459
-2.18551575416317	-0.116045
-2.17577173435566	-0.115558
-2.16601773092129	-0.115018
-2.15626372748692	-0.114426
-2.1465197076794	-0.113781
-2.13676570424504	-0.113084
-2.12702168443752	-0.112375
-2.11726768100315	-0.11135
-2.10752366119564	-0.110446
-2.09776965776127	-0.109559
-2.08802563795376	-0.10858
-2.07827163451939	-0.107536
-2.06851763108502	-0.106399
-2.0587736112775	-0.105134
-2.04901960784314	-0.103889
-2.03927558803562	-0.102895
-2.02952158460125	-0.101472
-2.01977756479374	-0.0999617
-2.01002356135937	-0.0983712
-2.000269557925	-0.0967047
-1.99052553811749	-0.0949668
-1.98077153468312	-0.0931766
-1.9710275148756	-0.0914431
-1.96127351144124	-0.0889732
-1.95152949163372	-0.0868371
-1.94177548819935	-0.0847297
-1.93203146839184	-0.0824998
-1.92227746495747	-0.080201
-1.9125234615231	-0.0777318
-1.90277944171559	-0.0750496
-1.89302543828122	-0.0724125
-1.8832814184737	-0.0704684
-1.87352741503934	-0.067673
-1.86378339523182	-0.0648218
-1.85402939179745	-0.0618977
-1.84427538836308	-0.0589062
-1.83453136855557	-0.0558619
-1.8247773651212	-0.0528181
-1.81503334531369	-0.0500377
-1.80527934187932	-0.0459537
-1.7955353220718	-0.0426522
-1.78578131863743	-0.0393726
-1.77603729882992	-0.0360633
-1.76628329539555	-0.032765
-1.75652929196118	-0.0293364
-1.74678527215367	-0.0257621
-1.7370312687193	-0.0222354
-1.72728724891178	-0.0200126
-1.71753324547742	-0.0166291
-1.7077892256699	-0.013359
-1.69803522223553	-0.0101689
-1.68828121880117	-0.00706055
-1.67853719899365	-0.00404073
-1.66878319555928	-0.00115366
-1.65903917575177	0.00119718
-1.6492851723174	0.00469863
-1.63954115250988	0.00689648
-1.62978714907552	0.0091046
-1.620043129268	0.0110175
-1.61028912583363	0.0127212
-1.60053512239926	0.0141433
-1.59079110259175	0.0151801
-1.58103709915738	0.0162728
-1.57129307934987	0.0161091
-1.5615390759155	0.0165007
-1.55179505610798	0.0164632
-1.54204105267362	0.0159266
-1.53228704923925	0.0148919
-1.52254302943173	0.0133626
-1.51278902599736	0.0113351
-1.50304500618985	0.00879842
-1.49329100275548	0.00573661
-1.48354698294797	0.00213365
-1.4737929795136	-0.0020267
-1.46404895970608	-0.00675546
-1.45429495627171	-0.012068
-1.44454095283735	-0.0179649
-1.43479693302983	-0.0244468
-1.42504292959546	-0.0315241
-1.41529890978795	-0.0390689
-1.40554490635358	-0.047506
-1.39580088654606	-0.0555595
-1.3860468831117	-0.0671343
-1.37629287967733	-0.073885
-1.36654885986981	-0.0829826
-1.35679485643545	-0.087649
-1.34705083662793	-0.0875578
-1.33729683319356	-0.0871698
-1.32755281338605	-0.0865195
-1.31779880995168	-0.0859077
-1.30805479014416	-0.0852318
-1.2983007867098	-0.0844883
-1.28854678327543	-0.0838403
-1.27880276346791	-0.082888
-1.26904876003354	-0.0825581
-1.26121161295475	-0.0820297
-1.25518150233617	-0.081583
-1.25367397468152	-0.0814763
-1.23568347909428	-0.0801687
-1.23417595143964	-0.0800555
-1.2161854558524	-0.0785715
-1.21467792819776	-0.0784514
-1.19668743261052	-0.0771197
-1.19517990495587	-0.0770015
-1.17717942574178	-0.075352
-1.17567189808714	-0.0752249
-1.1576814024999	-0.0738759
-1.15617387484525	-0.0737584
-1.13818337925802	-0.0722596
-1.13667585160337	-0.0721589
-1.11868535601613	-0.070584
-1.11717782836149	-0.0704772
-1.09918733277425	-0.0689155
-1.0976798051196	-0.0687858
-1.07968930953237	-0.0673439
-1.07818178187772	-0.0672276
-1.06019128629048	-0.0659087
-1.05868375863584	-0.0658013
-1.0406932630486	-0.0644583
-1.03918573539395	-0.0643627
-1.02043648416597	-0.0628966
-1.00093846092408	-0.0616406
-0.981440437682201	-0.0597323
-0.961942414440318	-0.0594611
-0.936693822131704	-0.0576433
-0.928686953396429	-0.0571518
-0.897697775647937	-0.054902
-0.889690906912663	-0.0543314
-0.858691745537318	-0.0519759
-0.850684876802045	-0.0513024
-0.819695699053552	-0.0488136
-0.811688830318278	-0.0482794
-0.780699652569785	-0.0456485
-0.772692783834511	-0.0449528
-0.741703606086018	-0.0425329
-0.733696737350745	-0.042006
-0.7026975759754	-0.0390309
-0.694690707240126	-0.0384095
-0.663701529491634	-0.0366256
-0.655694660756359	-0.0360525
-0.624705483007867	-0.0329337
-0.616698614272593	-0.0325401
-0.5857094365241	-0.0306516
-0.577702567788826	-0.0302211
-0.546703406413482	-0.0286307
-0.538696537678208	-0.028289
-0.507707359929715	-0.0268121
-0.499700491194441	-0.0269602
-0.468711313445948	-0.0259362
-0.460704444710674	-0.0260448
-0.429715266962182	-0.0274349
-0.421708398226908	-0.0274356
-0.390709236851563	-0.0258431
-0.382702368116289	-0.0265707
-0.351713190367797	-0.0293859
-0.343706321632522	-0.0303614
-0.318457729323909	-0.0291299
-0.298959706082025	-0.0303139
-0.279461682840142	-0.0327418
-0.259963659598259	-0.0372588
-0.240465636356375	-0.0383349
-0.220967613114492	-0.0459612
-0.201469589872609	-0.0480059
-0.181971566630726	-0.0563534
-0.16246355976199	-0.0663225
-0.142965536520107	-0.0768939
-0.123467513278223	-0.0874498
-0.10396949003634	-0.103789
-0.0971806237770053	-0.105952
-0.0893434766982148	-0.108499
-0.0795994568906993	-0.11492
-0.0698454534563316	-0.12147
-0.0601014336488156	-0.126906
-0.0503474302144479	-0.130249
-0.0405934267800808	-0.13139
-0.0308494069725648	-0.130615
-0.0210954035381971	-0.128781
-0.0113513837306817	-0.127252
-0.00159738029631398	-0.126667
0.00814663951120202	0.0727292
0.0179006429455692	0.364718
0.0276546463799368	0.578616
0.0373986661874528	0.718977
0.0471526696218205	0.801277
0.056896689429336	0.841075
0.0647338365081266	0.849493
0.0715227027674614	0.856279
0.0910207260093445	0.823241
0.110518749251228	0.777423
0.130016772493111	0.739504
0.159268799169362	0.669225
0.198264845653129	0.598032
0.237270875763748	0.538429
0.276266922247514	0.488678
0.315262968731281	0.447122
0.354259015215047	0.412131
0.393265045325666	0.382066
0.432261091809432	0.361073
0.490755161535082	0.324567
0.568757238129468	0.291143
0.646749331097001	0.262326
0.724751407691386	0.24172
0.802743500658919	0.221207
0.880745577253305	0.20277
0.958737670220838	0.187358
1.03673974681522	0.174039
1.11473183978276	0.162128
1.19273391637714	0.151282
1.27072600934467	0.141217
1.34872808593906	0.133106
1.62172037857913	0.103864
1.77770955632762	0.0897959
1.93370372588954	0.077143
2.08969789545146	0.065647
2.24569206501338	0.0547607
2.4016862345753	0.044375
2.55768040413721	0.034394
2.71367457369913	0.0250275
2.86966874326105	0.0161033
3.02566291282297	0.00762244
3.18165708238489	-0.000961804
3.33765125194681	-0.00964071
3.49364542150873	-0.0183794
3.64963459925722	-0.0266552
3.80563875244599	-0.0356729
3.96162293838105	-0.0433329
4.11762709156982	-0.0515731
4.27361127750489	-0.0599062
4.42961543069366	-0.0694973
4.54660357014496	-0.0758025
4.62460564673935	-0.0802473
4.70259773970688	-0.0846915
4.78059981630127	-0.0890438
4.8585919092688	-0.0932785
4.93659398586318	-0.0974094
5.01458607883072	-0.101434
5.0925881554251	-0.105294
5.17058024839263	-0.108878
5.24858232498702	-0.112276
5.32657441795455	-0.115467
5.40457649454894	-0.118367
5.46707399864223	-0.121363
5.49806317639072	-0.122304
5.54507607523661	-0.123647
5.5760652529851	-0.124431
5.62306816820414	-0.12544
5.65405734595264	-0.126002
5.70107024479853	-0.126697
5.73205942254702	-0.127025
5.77906233776606	-0.127367
5.81005151551456	-0.127455
5.85706441436045	-0.127471
5.88805359210894	-0.127319
5.93505650732798	-0.126991
5.96604568507647	-0.126605
6.01305858392237	-0.125891
6.04404776167086	-0.125391
6.08704724252226	-0.124751
6.12604328900603	-0.123801
6.16504931911665	-0.122721
6.20404536560041	-0.121547
6.23404616429056	-0.12073
6.2520366598778	-0.120121
6.27304221077433	-0.119461
6.29103270636157	-0.118865
6.31204824088495	-0.118167
6.33003873647218	-0.117574
6.35104428736871	-0.116922
6.36903478295595	-0.116314
6.3990355816461	-0.115316
6.43803162812987	-0.114077
6.47703765824048	-0.112889
6.51603370472425	-0.11176
6.5460345034144	-0.1106
6.56402499900164	-0.11012
6.58503054989817	-0.109673
6.6030210454854	-0.109278
6.62403658000878	-0.108847
6.64202707559602	-0.108494
6.66303262649255	-0.108123
6.68102312207979	-0.107823
6.70202867297632	-0.10752
6.72001916856355	-0.10728
6.74102471946008	-0.107049
6.75901521504732	-0.10687
6.7800307495707	-0.106711
6.79802124515794	-0.106593
6.81902679605447	-0.106505
6.83701729164171	-0.106446
6.85802284253824	-0.106427
6.87601333812547	-0.106425
6.897018889022	-0.106473
6.91500938460924	-0.106527
6.93602491913262	-0.106638
6.95401541471986	-0.106743
6.97502096561639	-0.106911
6.99301146120362	-0.107062
7.01401701210016	-0.10728
7.03200750768739	-0.107477
7.05301305858392	-0.107752
7.07100355417116	-0.107996
7.09201908869454	-0.108326
7.11000958428178	-0.108622
7.13101513517831	-0.109031
7.14900563076554	-0.109355
7.16926240964818	-0.1097
7.18876043289006	-0.110108
7.20825845613194	-0.110476
7.22775647937383	-0.110838
7.23454534563316	-0.110607
7.24238249271195	-0.110326
7.25212651251947	-0.11051
7.26188051595383	-0.110735
7.27162453576135	-0.110948
7.28137853919572	-0.11116
7.29113254263009	-0.111374
7.3008765624376	-0.111588
7.31063056587197	-0.111806
7.32037458567948	-0.112025
7.33012858911385	-0.112248
7.33987260892137	-0.112473
7.34962661235573	-0.1127
7.3593806157901	-0.11293
7.36912463559762	-0.113161
7.37887863903199	-0.113394
7.3886226588395	-0.113628
7.39837666227387	-0.113863
7.40812068208139	-0.114097
7.41787468551575	-0.114332
7.42761870532327	-0.114565
7.43737270875764	-0.114796
7.447126712192	-0.115026
7.45687073199952	-0.115252
7.46662473543389	-0.115476
7.4763687552414	-0.115696
7.48612275867577	-0.115913
7.49586677848329	-0.116127
7.50562078191765	-0.116338
7.51537478535202	-0.116546
7.52511880515954	-0.116749
7.5348728085939	-0.116948
7.54461682840142	-0.117142
7.55437083183579	-0.117329
7.5641148516433	-0.117508
7.57386885507767	-0.11768
7.58361287488519	-0.117841
7.59336687831956	-0.117992
7.60312088175392	-0.118133
7.61286490156144	-0.118258
7.62261890499581	-0.11838


==> tikz/stokes3_tangVelo1-2.tsv <==
0.000838624655565158	-0.131491


==> tikz/stokes3_tangVelo1-20.tsv <==
-11.5447058823529	-0.118513
-11.4968137254902	-0.118592
-11.4489705882353	-0.118625
-11.4010784313725	-0.118633
-11.3531862745098	-0.118617
-11.3053431372549	-0.118574
-11.2574509803922	-0.118501
-11.2096078431373	-0.118414
-11.1617156862745	-0.118217
-11.1138725490196	-0.118078
-11.0659803921569	-0.117946
-11.018137254902	-0.117769
-10.9702450980392	-0.117558
-10.9223529411765	-0.117309
-10.8745098039216	-0.117004
-10.8266176470588	-0.116703
-10.7787745098039	-0.116459
-10.7308823529412	-0.116045
-10.6830392156863	-0.115558
-10.6351470588235	-0.115018
-10.5872549019608	-0.114426
-10.5394117647059	-0.113781
-10.4915196078431	-0.113084
-10.4436764705882	-0.112375
-10.3957843137255	-0.11135
-10.3479411764706	-0.110446
-10.3000490196078	-0.109559
-10.2522058823529	-0.10858
-10.2043137254902	-0.107536
-10.1564215686275	-0.106399
-10.1085784313725	-0.105134
-10.0606862745098	-0.103889
-10.0128431372549	-0.102895
-9.96495098039215	-0.101472
-9.91710784313725	-0.0999617
-9.86921568627451	-0.0983712
-9.82132352941176	-0.0967047
-9.77348039215686	-0.0949668
-9.72558823529411	-0.0931766
-9.67774509803921	-0.0914431
-9.62985294117647	-0.0889732
-9.58200980392157	-0.0868371
-9.53411764705882	-0.0847297
-9.48627450980392	-0.0824998
-9.43838235294117	-0.080201
-9.39049019607843	-0.0777318
-9.34264705882353	-0.0750496
-9.29475490196078	-0.0724125
-9.24691176470588	-0.0704684
-9.19901960784314	-0.067673
-9.15117647058823	-0.0648218
-9.10328431372549	-0.0618977
-9.05539215686274	-0.0589062
-9.00754901960784	-0.0558619
-8.9596568627451	-0.0528181
-8.91181372549019	-0.0500377
-8.86392156862745	-0.0459537
-8.81607843137255	-0.0426522
-8.7681862745098	-0.0393726
-8.7203431372549	-0.0360633
-8.67245098039215	-0.032765
-8.62455882352941	-0.0293364
-8.57671568627451	-0.0257621
-8.52882352941176	-0.0222354
-8.48098039215686	-0.0200126
-8.43308823529412	-0.0166291
-8.38524509803921	-0.013359
-8.33735294117647	-0.0101689
-8.28946078431373	-0.00706055
-8.24161764705882	-0.00404073
-8.19372549019608	-0.00115366
-8.14588235294118	0.00119718
-8.09799019607843	0.00469863
-8.05014705882353	0.00689648
-8.00225490196078	0.0091046
-7.95441176470588	0.0110175
-7.90651960784314	0.0127212
-7.85862745098039	0.0141433
-7.81078431372549	0.0151801
-7.76289215686274	0.0162728
-7.71504901960784	0.0161091
-7.6671568627451	0.0165007
-7.61931372549019	0.0164632
-7.57142156862745	0.0159266
-7.52352941176471	0.0148919
-7.4756862745098	0.0133626
-7.42779411764706	0.0113351
-7.37995098039216	0.00879842
-7.33205882352941	0.00573661
-7.28421568627451	0.00213365
-7.23632352941176	-0.0020267
-7.18848039215686	-0.00675546
-7.14058823529412	-0.012068
-7.09269607843137	-0.0179649
-7.04485294117647	-0.0244468
-6.99696078431372	-0.0315241
-6.94911764705882	-0.0390689
-6.90122549019608	-0.047506
-6.85338235294117	-0.0555595
-6.80549019607843	-0.0671343
-6.75759803921569	-0.073885
-6.70975490196078	-0.0829826
-6.66186274509804	-0.087649
-6.61401960784314	-0.0875578
-6.56612745098039	-0.0871698
-6.51828431372549	-0.0865195
-6.47039215686274	-0.0859077
-6.42254901960784	-0.0852318
-6.3746568627451	-0.0844883
-6.32676470588235	-0.0838403
-6.27892156862745	-0.082888
-6.2310294117647	-0.0825581
-6.19254901960784	-0.0820297
-6.16294117647059	-0.081583
-6.15553921568627	-0.0814763
-6.06720588235294	-0.0801687
-6.05980392156863	-0.0800555
-5.97147058823529	-0.0785715
-5.96406862745098	-0.0784514
-5.87573529411765	-0.0771197
-5.86833333333333	-0.0770015
-5.77995098039216	-0.075352
-5.77254901960784	-0.0752249
-5.68421568627451	-0.0738759
-5.6768137254902	-0.0737584
-5.58848039215686	-0.0722596
-5.58107843137255	-0.0721589
-5.49274509803921	-0.070584
-5.4853431372549	-0.0704772
-5.39700980392157	-0.0689155
-5.38960784313725	-0.0687858
-5.30127450980392	-0.0673439
-5.29387254901961	-0.0672276
-5.20553921568627	-0.0659087
-5.19813725490196	-0.0658013
-5.10980392156863	-0.0644583
-5.10240196078431	-0.0643627
-5.0103431372549	-0.0628966
-4.91460784313726	-0.0616406
-4.81887254901961	-0.0597323
-4.72313725490196	-0.0594611
-4.59916666666667	-0.0576433
-4.55985294117647	-0.0571518
-4.40769607843137	-0.054902
-4.36838235294118	-0.0543314
-4.21617647058823	-0.0519759
-4.17686274509804	-0.0513024
-4.02470588235294	-0.0488136
-3.98539215686274	-0.0482794
-3.83323529411765	-0.0456485
-3.79392156862745	-0.0449528
-3.64176470588235	-0.0425329
-3.60245098039216	-0.042006
-3.45024509803921	-0.0390309
-3.41093137254902	-0.0384095
-3.25877450980392	-0.0366256
-3.21946078431372	-0.0360525
-3.06730392156863	-0.0329337
-3.02799019607843	-0.0325401
-2.87583333333333	-0.0306516
-2.83651960784314	-0.0302211
-2.68431372549019	-0.0286307
-2.645	-0.028289
-2.4928431372549	-0.0268121
-2.45352941176471	-0.0269602
-2.30137254901961	-0.0259362
-2.26205882352941	-0.0260448
-2.10990196078431	-0.0274349
-2.07058823529412	-0.0274356
-1.91838235294118	-0.0258431
-1.87906862745098	-0.0265707
-1.72691176470588	-0.0293859
-1.68759803921569	-0.0303614
-1.56362745098039	-0.0291299
-1.46789215686274	-0.0303139
-1.3721568627451	-0.0327418
-1.27642156862745	-0.0372588
-1.1806862745098	-0.0383349
-1.08495098039216	-0.0459612
-0.989215686274509	-0.0480059
-0.893480392156862	-0.0563534
-0.797696078431372	-0.0663225
-0.701960784313725	-0.0768939
-0.606225490196077	-0.0874498
-0.51049019607843	-0.103789
-0.477156862745096	-0.105952
-0.438676470588235	-0.108499
-0.390833333333334	-0.11492
-0.342941176470588	-0.12147
-0.295098039215685	-0.126906
-0.247205882352939	-0.130249
-0.199313725490197	-0.13139
-0.151470588235293	-0.130615
-0.103578431372548	-0.128781
-0.055735294117647	-0.127252
-0.00784313725490164	-0.126667
0.0400000000000019	0.0727292
0.0878921568627446	0.364718
0.13578431372549	0.578616
0.183627450980393	0.718977
0.231519607843139	0.801277
0.27936274509804	0.841075
0.317843137254901	0.849493
0.351176470588235	0.856279
0.446911764705882	0.823241
0.542647058823531	0.777423
0.638382352941177	0.739504
0.78200980392157	0.669225
0.973480392156863	0.598032
1.165	0.538429
1.35647058823529	0.488678
1.54794117647059	0.447122
1.73941176470588	0.412131
1.93093137254902	0.382066
2.12240196078431	0.361073
2.40960784313725	0.324567
2.79259803921569	0.291143
3.17553921568627	0.262326
3.55852941176471	0.24172
3.94147058823529	0.221207
4.32446078431373	0.20277
4.70740196078431	0.187358
5.09039215686275	0.174039
5.47333333333333	0.162128
5.85632352941176	0.151282
6.23926470588235	0.141217
6.62225490196079	0.133106
7.96264705882353	0.103864
8.72855392156863	0.0897959
9.49448529411765	0.077143
10.2604166666667	0.065647
11.0263480392157	0.0547607
11.7922794117647	0.044375
12.5582107843137	0.034394
13.3241421568627	0.0250275
14.0900735294118	0.0161033
14.8560049019608	0.00762244
15.6219362745098	-0.000961804
16.3878676470588	-0.00964071
17.1537990196078	-0.0183794
17.9197058823529	-0.0266552
18.6856862745098	-0.0356729
19.451568627451	-0.0433329
20.2175490196078	-0.0515731
20.983431372549	-0.0599062
21.7494117647059	-0.0694973
22.3238235294118	-0.0758025
22.7068137254902	-0.0802473
23.0897549019608	-0.0846915
23.4727450980392	-0.0890438
23.8556862745098	-0.0932785
24.2386764705882	-0.0974094
24.6216176470588	-0.101434
25.0046078431373	-0.105294
25.3875490196078	-0.108878
25.7705392156863	-0.112276
26.1534803921569	-0.115467
26.5364705882353	-0.118367
26.8433333333333	-0.121363
26.9954901960784	-0.122304
27.2263235294118	-0.123647
27.3784803921569	-0.124431
27.6092647058823	-0.12544
27.7614215686274	-0.126002
27.9922549019608	-0.126697
28.1444117647059	-0.127025
28.3751960784314	-0.127367
28.5273529411765	-0.127455
28.7581862745098	-0.127471
28.9103431372549	-0.127319
29.1411274509804	-0.126991
29.2932843137255	-0.126605
29.5241176470588	-0.125891
29.6762745098039	-0.125391
29.8874019607843	-0.124751
30.0788725490196	-0.123801
30.2703921568627	-0.122721
30.461862745098	-0.121547
30.6091666666667	-0.12073
30.6975	-0.120121
30.800637254902	-0.119461
30.8889705882353	-0.118865
30.9921568627451	-0.118167
31.0804901960784	-0.117574
31.1836274509804	-0.116922
31.2719607843137	-0.116314
31.4192647058824	-0.115316
31.6107352941176	-0.114077
31.8022549019608	-0.112889
31.9937254901961	-0.11176
32.1410294117647	-0.1106
32.229362745098	-0.11012
32.3325	-0.109673
32.4208333333333	-0.109278
32.5240196078431	-0.108847
32.6123529411765	-0.108494
32.7154901960784	-0.108123
32.8038235294118	-0.107823
32.9069607843137	-0.10752
32.9952941176471	-0.10728
33.098431372549	-0.107049
33.1867647058824	-0.10687
33.2899509803922	-0.106711
33.3782843137255	-0.106593
33.4814215686274	-0.106505
33.5697549019608	-0.106446
33.6728921568627	-0.106427
33.7612254901961	-0.106425
33.864362745098	-0.106473
33.9526960784314	-0.106527
34.0558823529412	-0.106638
34.1442156862745	-0.106743
34.2473529411765	-0.106911
34.3356862745098	-0.107062
34.4388235294118	-0.10728
34.5271568627451	-0.107477
34.6302941176471	-0.107752
34.7186274509804	-0.107996
34.8218137254902	-0.108326
34.9101470588235	-0.108622
35.0132843137255	-0.109031
35.1016176470588	-0.109355
35.2010784313726	-0.1097
35.2968137254902	-0.110108
35.3925490196078	-0.110476
35.4882843137255	-0.110838
35.5216176470588	-0.110607
35.5600980392157	-0.110326
35.6079411764706	-0.11051
35.6558333333333	-0.110735
35.7036764705882	-0.110948
35.751568627451	-0.11116
35.7994607843137	-0.111374
35.8473039215686	-0.111588
35.8951960784314	-0.111806
35.9430392156863	-0.112025
35.990931372549	-0.112248
36.0387745098039	-0.112473
36.0866666666667	-0.1127
36.1345588235294	-0.11293
36.1824019607843	-0.113161
36.2302941176471	-0.113394
36.278137254902	-0.113628
36.3260294117647	-0.113863
36.3738725490196	-0.114097
36.4217647058824	-0.114332
36.4696078431373	-0.114565
36.5175	-0.114796
36.5653921568627	-0.115026
36.6132352941176	-0.115252
36.6611274509804	-0.115476
36.7089705882353	-0.115696
36.756862745098	-0.115913
36.8047058823529	-0.116127
36.8525980392157	-0.116338
36.9004901960784	-0.116546
36.9483333333333	-0.116749
36.9962254901961	-0.116948
37.044068627451	-0.117142
37.0919607843137	-0.117329
37.1398039215686	-0.117508
37.1876960784314	-0.11768
37.2355392156863	-0.117841
37.283431372549	-0.117992
37.3313235294118	-0.118133
37.3791666666667	-0.118258
37.4270588235294	-0.11838


==> tikz/stokes3_tangVelo1-3.tsv <==
0.000838624655565158	-0.0205706
0.00571063455932288	0.146728
0.0105926280899328	0.308987
0.0154646379936906	0.445559
0.0203366478974483	0.557419
0.025208657801206	0.64657
0.030090651331816	0.715625
0.0349626612355737	0.76733
0.0398346711393314	0.804413
0.0447166646699414	0.829476
0.0495886745736991	0.844893
0.0544606844774568	0.852754
0.0593326943812151	0.854853
0.0666506928637037	0.853013
0.0763947126712191	0.83608
0.0861487161055868	0.813789
0.0958927359131028	0.789479
0.10564673934747	0.765042
0.115400742781838	0.741553
0.125144762589354	0.719741
0.134898766023721	0.700785
0.142735913102512	0.68437
0.149524779361847	0.669392
0.16902280260373	0.630159
0.188520825845613	0.595214
0.208018849087497	0.564085
0.22751687232938	0.535896
0.247014895571263	0.510171
0.266512918813147	0.486698
0.28601094205503	0.467061
0.315262968731281	0.437363
0.354259015215047	0.404549
0.393265045325666	0.375606
0.432261091809432	0.355677
0.490755161535082	0.320355
0.568757238129468	0.287766
0.646749331097001	0.259887
0.724751407691386	0.238673
0.802743500658919	0.21936
0.880745577253305	0.201599
0.958737670220838	0.186225
1.03673974681522	0.172913
1.11473183978276	0.161073
1.19273391637714	0.150327
1.27072600934467	0.140277
1.34872808593906	0.132766
1.62172037857913	0.103333
1.77770955632762	0.089387
1.93370372588954	0.076783
2.08969789545146	0.0653226
2.24569206501338	0.0544849
2.4016862345753	0.0441451
2.55768040413721	0.0342142
2.71367457369913	0.0248168
2.86966874326105	0.0159347
3.02566291282297	0.00743796
3.18165708238489	-0.00109941
3.33765125194681	-0.00972394
3.49364542150873	-0.0184748
3.64963459925722	-0.0267315
3.80563875244599	-0.0357386
3.96162293838105	-0.043393
4.11762709156982	-0.0515891
4.27361127750489	-0.0598832
4.42961543069366	-0.069453
4.54660357014496	-0.0757604
4.62460564673935	-0.0802028
4.70259773970688	-0.0846458
4.78059981630127	-0.0889983
4.8585919092688	-0.0932357
4.93659398586318	-0.0973713
5.01458607883072	-0.101399
5.0925881554251	-0.105259
5.17058024839263	-0.108832
5.24858232498702	-0.112228
5.32657441795455	-0.115419
5.40457649454894	-0.118319
5.46707399864223	-0.121294
5.49806317639072	-0.122234
5.54507607523661	-0.123575
5.5760652529851	-0.124358
5.62306816820414	-0.125364
5.65405734595264	-0.125927
5.70107024479853	-0.126622
5.73205942254702	-0.126952
5.77906233776606	-0.127286
5.81005151551456	-0.127375
5.85706441436045	-0.127397
5.88805359210894	-0.127248
5.93505650732798	-0.126928
5.96604568507647	-0.126538
6.01305858392237	-0.125863
6.04404776167086	-0.125256
6.08704724252226	-0.124652
6.12604328900603	-0.123676
6.16504931911665	-0.122596
6.20404536560041	-0.121443
6.24304141208418	-0.12023
6.28203745856795	-0.118988
6.32104348867857	-0.11772
6.36003953516233	-0.116438
6.39004033385248	-0.115383
6.40803082943972	-0.114774
6.42903638033625	-0.114132
6.44702687592348	-0.11356
6.46804241044687	-0.112906
6.4860329060341	-0.112351
6.50703845693063	-0.111734
6.52502895251787	-0.111213
6.5460345034144	-0.110643
6.56402499900164	-0.110167
6.58503054989817	-0.109653
6.6030210454854	-0.109227
6.62403658000878	-0.108776
6.64202707559602	-0.108405
6.66303262649255	-0.108021
6.68102312207979	-0.107708
6.70202867297632	-0.107392
6.72001916856355	-0.107139
6.74102471946008	-0.106894
6.75901521504732	-0.106701
6.7800307495707	-0.106525
6.79802124515794	-0.106391
6.81902679605447	-0.106284
6.83701729164171	-0.106209
6.85802284253824	-0.10617
6.87601333812547	-0.106152
6.897018889022	-0.106179
6.91500938460924	-0.106216
6.93602491913262	-0.106307
6.95401541471986	-0.106394
6.97502096561639	-0.106542
6.99301146120362	-0.106676
7.01401701210016	-0.106876
7.03200750768739	-0.107057
7.05301305858392	-0.107315
7.07100355417116	-0.107542
7.09201908869454	-0.107856
7.11000958428178	-0.108126
7.13101513517831	-0.10849
7.14900563076554	-0.10879
7.17001118166207	-0.109171
7.18800167724931	-0.109502
7.20900722814584	-0.109944
7.22699772373308	-0.110309
7.24801325825646	-0.110778
7.2660037538437	-0.111191
7.28700930474022	-0.11176
7.30499980032746	-0.112193
7.32525657921009	-0.112634
7.34475460245198	-0.113172
7.36425262569386	-0.113646
7.38375064893575	-0.114104
7.39053951519508	-0.11381
7.39837666227387	-0.113442
7.40812068208139	-0.113668
7.41787468551575	-0.113942
7.42761870532327	-0.114202
7.43737270875764	-0.114458
7.447126712192	-0.114714
7.45687073199952	-0.114968
7.46662473543389	-0.115221
7.4763687552414	-0.115472
7.48612275867577	-0.115723
7.49586677848329	-0.115973
7.50562078191765	-0.116221
7.51537478535202	-0.116467
7.52511880515954	-0.116711
7.5348728085939	-0.116951
7.54461682840142	-0.117187
7.55437083183579	-0.117417
7.5641148516433	-0.117641
7.57386885507767	-0.117858
7.58361287488519	-0.118067
7.59336687831956	-0.118266
7.60312088175392	-0.118459
7.61286490156144	-0.118654
7.62261890499581	-0.118802


==> tikz/stokes3_tangVelo1-4.tsv <==
0.000838624655565158	-0.0205706


==> tikz/stokes3_tangVelo1-5.tsv <==
-1.47866498941736	-0.0886213
-1.43966894293359	-0.0893203
-1.40067289644982	-0.09064
-1.36167684996606	-0.0898062
-1.32267081985544	-0.0894572
-1.28367477337167	-0.0879299
-1.2446787268879	-0.0852888
-1.20568268040414	-0.0826321
-1.16667665029352	-0.0782812
-1.12768060380975	-0.0760548
-1.08868455732599	-0.0724561
-1.04968851084222	-0.0691281
-1.0106824807316	-0.0657787
-0.971686434247833	-0.062474
-0.932690387764067	-0.0593529
-0.8936943412803	-0.056346
-0.854688311169681	-0.0534699
-0.815692264685915	-0.0507526
-0.767700970408529	-0.0481846
-0.746695419512	-0.0471696
-0.689698893814145	-0.0450292
-0.668693342917615	-0.0442364
-0.611706800846611	-0.0409587
-0.590701249950081	-0.0405799
-0.533704724252226	-0.0404624
-0.512699173355697	-0.0408166
-0.464707879078312	-0.0386525
-0.425711832594545	-0.0397813
-0.386705802483926	-0.0408824
-0.347709756000159	-0.0430066
-0.308713709516393	-0.0471081
-0.269717663032626	-0.0537753
-0.230711632922008	-0.0638146
-0.191715586438241	-0.0764942
-0.152719539954475	-0.0894817
-0.113723493470708	-0.0998656
-0.0747174633600893	-0.104747
-0.0357214168763225	-0.104897
0.00327462960744374	-0.10639


==> tikz/stokes3_tangVelo1-6.tsv <==
0.00327462960744374	-0.10639


==> tikz/stokes3_tangVelo1-7.tsv <==
0.00327462960744374	0.648763
0.0422706760912106	0.718163
0.0812767062018291	0.753277
0.120272752685596	0.715167
0.178766822411246	0.596907
0.256768899005631	0.495128
0.334760991973164	0.419543
0.412763068567549	0.362963
0.490755161535082	0.319904
0.568757238129468	0.286395
0.646749331097001	0.258474
0.724751407691386	0.241187
0.997743700331456	0.180667
1.15372788626652	0.156949
1.30973203945529	0.137102
1.46571622539036	0.118801
1.62172037857913	0.103366
1.77770955632762	0.0894256
1.93370372588954	0.0769208
2.08969789545146	0.0656111
2.24569206501338	0.0548162
2.4016862345753	0.0444245
2.55768040413721	0.0344129
2.71367457369913	0.0250878
2.86966874326105	0.0160655
3.02566291282297	0.00743294
3.18165708238489	-0.00121605
3.33765125194681	-0.00997686
3.49364542150873	-0.0189832
3.64963459925722	-0.0276382
3.80563875244599	-0.0368076
3.96162293838105	-0.0446403
4.11762709156982	-0.053149
4.27361127750489	-0.0617202
4.42961543069366	-0.072001
4.54660357014496	-0.0785217
4.62460564673935	-0.0831522
4.70259773970688	-0.087839
4.78059981630127	-0.0925017
4.8585919092688	-0.0970976
4.93659398586318	-0.101606
5.01458607883072	-0.106023
5.0925881554251	-0.110296
5.17058024839263	-0.114335
5.24858232498702	-0.118142
5.32657441795455	-0.121721
5.40457649454894	-0.125
5.46707399864223	-0.128376
5.49806317639072	-0.129459
5.54507607523661	-0.131032
5.5760652529851	-0.131959
5.62306816820414	-0.133159
5.65405734595264	-0.133837
5.70107024479853	-0.134688
5.73205942254702	-0.1351
5.77906233776606	-0.135549
5.81005151551456	-0.135684
5.85706441436045	-0.135752
5.88805359210894	-0.135603
5.93505650732798	-0.13526
5.96604568507647	-0.134815
6.01305858392237	-0.134034
6.04404776167086	-0.133309
6.0910506768899	-0.13216
6.12203985463839	-0.131197
6.16905275348429	-0.129764
6.20004193123278	-0.128609
6.24704484645182	-0.126936
6.27803402420031	-0.125647
6.3250469230462	-0.123822
6.3560361007947	-0.122485
6.3990355816461	-0.121113
6.43803162812987	-0.119583
6.47703765824048	-0.118042
6.51603370472425	-0.116583
6.55502975120802	-0.115236
6.59402579769178	-0.114018
6.6330318278024	-0.112939
6.67202787428617	-0.11201
6.71102392076994	-0.111238
6.7500199672537	-0.110628
6.78902599736432	-0.110182
6.82802204384809	-0.109896
6.86701809033185	-0.109764
6.90601413681562	-0.109778
6.94502016692624	-0.109927
6.98401621341001	-0.1102
7.02301225989377	-0.110585
7.06200830637754	-0.11107
7.10101433648816	-0.111641
7.14001038297193	-0.112281
7.17900642945569	-0.112974
7.21800247593946	-0.113698
7.25700850605008	-0.114435
7.29600455253384	-0.115162
7.33500059901761	-0.11586
7.37399664550138	-0.116509
7.41300267561199	-0.117078
7.45199872209576	-0.117529
7.49099476857953	-0.117811
7.5299908150633	-0.117869
7.56899684517391	-0.117638
7.60799289165768	-0.117046


==> tikz/stokes3_tangVelo1-8.tsv <==
0.00327462960744374	0.648763


==> tikz/stokes3_tangVelo1-9.tsv <==
-2.33663791382133	-0.114964
-2.29764186733757	-0.113411
-2.25863583722695	-0.111301
-2.21963979074318	-0.108541
-2.18064374425941	-0.10504
-2.14164769777565	-0.100706
-2.10264166766503	-0.0954565
-2.06364562118126	-0.089226
-2.0246495746975	-0.0819736
-1.98565352821373	-0.0736936
-1.94664749810311	-0.0644252
-1.90765145161934	-0.0542705
-1.86865540513558	-0.0434214
-1.82965935865181	-0.0321519
-1.79065332854119	-0.0208343
-1.75165728205743	-0.00999335
-1.71266123557366	-0.000417626
-1.67366518908989	0.00703762
-1.63465915897927	0.0113012
-1.59566311249551	0.0112573
-1.55666706601174	0.0053111
-1.51767101952797	-0.00688008
-1.47866498941736	-0.0272799
-1.43966894293359	-0.064204
-1.40067289644982	-0.0723306
-1.36167684996606	-0.0867285
-1.32267081985544	-0.0876843
-1.28367477337167	-0.0856689
-1.2446787268879	-0.082919
-1.20568268040414	-0.0804709
-1.16667665029352	-0.0759421
-1.12768060380975	-0.0739519
-1.08868455732599	-0.0705142
-1.04968851084222	-0.0672619
-1.0106824807316	-0.0640613
-0.971686434247833	-0.0608947
-0.932690387764067	-0.0579727
-0.8936943412803	-0.0550023
-0.854688311169681	-0.0519876
-0.815692264685915	-0.04928
-0.767700970408529	-0.0468202
-0.746695419512	-0.0456571
-0.689698893814145	-0.0429092
-0.668693342917615	-0.0419989
-0.611706800846611	-0.0391903
-0.590701249950081	-0.0387874
-0.533704724252226	-0.0383336
-0.512699173355697	-0.0385235
-0.464707879078312	-0.0361722
-0.425711832594545	-0.0366952
-0.386705802483926	-0.0379572
-0.347709756000159	-0.0411612
-0.308713709516393	-0.0472593
-0.269717663032626	-0.0564753
-0.230711632922008	-0.0679563
-0.191715586438241	-0.0796843
-0.152719539954475	-0.0895615
-0.113723493470708	-0.095566
-0.0747174633600893	-0.0970149
-0.0357214168763225	-0.0956524
0.00327462960744374	-0.0923896
0.0422706760912106	0.476635
0.0812767062018291	0.745098
0.120272752685596	0.795438
0.178766822411246	0.678356
0.256768899005631	0.558553
0.334760991973164	0.466674
0.412763068567549	0.398261
0.490755161535082	0.346901
0.568757238129468	0.307558
0.646749331097001	0.275349
0.724751407691386	0.2555
0.997743700331456	0.188215
1.15372788626652	0.16266
1.30973203945529	0.141508
1.46571622539036	0.122229
1.62172037857913	0.106118
1.77770955632762	0.0916594
1.93370372588954	0.0787621
2.08969789545146	0.0671436
2.24569206501338	0.0561066
2.4016862345753	0.0455278
2.55768040413721	0.0353707
2.71367457369913	0.0259306
2.86966874326105	0.0168192
3.02566291282297	0.00811557
3.18165708238489	-0.000588545
3.33765125194681	-0.00938952
3.49364542150873	-0.0183988
3.64963459925722	-0.0270364
3.80563875244599	-0.0361665
3.96162293838105	-0.043953
4.11762709156982	-0.0523636
4.27361127750489	-0.0608207
4.42961543069366	-0.0708294
4.54660357014496	-0.0772514
4.62460564673935	-0.0817519
4.70259773970688	-0.0862864
4.78059981630127	-0.0907724
4.8585919092688	-0.0951681
4.93659398586318	-0.0994551
5.01458607883072	-0.10363
5.0925881554251	-0.107649
5.17058024839263	-0.111433
5.24858232498702	-0.114975
5.32657441795455	-0.118276
5.40457649454894	-0.121275
5.46707399864223	-0.124394
5.49806317639072	-0.125368
5.54507607523661	-0.126782
5.5760652529851	-0.127609
5.62306816820414	-0.128674
5.65405734595264	-0.129273
5.70107024479853	-0.130024
5.73205942254702	-0.130385
5.77906233776606	-0.130784
5.81005151551456	-0.130903
5.85706441436045	-0.13097
5.88805359210894	-0.130846
5.93505650732798	-0.130564
5.96604568507647	-0.13019
6.01305858392237	-0.129546
6.04404776167086	-0.12894
6.0910506768899	-0.127988
6.12203985463839	-0.127194
6.16905275348429	-0.126029
6.20004193123278	-0.125094
6.24704484645182	-0.12376
6.27803402420031	-0.12274
6.3250469230462	-0.121296
6.3560361007947	-0.12029
6.40303901601374	-0.118942
6.43402819376223	-0.117985
6.48104109260812	-0.116725
6.51203027035661	-0.115824
6.55903318557565	-0.114723
6.59002236332415	-0.113963
6.63703526217004	-0.113177
6.66802443991853	-0.11251
6.71102392076994	-0.112186
6.7500199672537	-0.111734
6.78902599736432	-0.11142
6.82802204384809	-0.111244
6.86701809033185	-0.111193
6.90601413681562	-0.111252
6.94502016692624	-0.111412
6.98401621341001	-0.111662
7.02301225989377	-0.111992
7.06200830637754	-0.112394
7.10101433648816	-0.112855
7.14001038297193	-0.113362
7.17900642945569	-0.113902
7.21800247593946	-0.114458
7.25700850605008	-0.115012
7.29600455253384	-0.115547
7.33500059901761	-0.116047
7.37399664550138	-0.116494
7.41300267561199	-0.116862
7.45199872209576	-0.117117
7.49099476857953	-0.117215
7.5299908150633	-0.117107
7.56899684517391	-0.116739
7.60799289165768	-0.116048

